Multi-Objective Statistical Model Checking using Lightweight Strategy Sampling (extended version)

Statistical model checking delivers quantitative verification results with statistical guarantees. It scales to model sizes and model types that are out of reach for exhaustive, analytical techniques. So far, it has been used to evaluate one property value at a time only. Many practical problems, however, require finding the Pareto front of optimal tradeoffs between multiple objectives. In this paper, we present the first statistical model checking approach for such multi-objective Pareto queries, based on lightweight strategy sampling. We introduce an incremental scheme that almost surely converges to a statistically sound confidence band around the true Pareto front in the long run. To obtain a close underapproximation of the true front in finite time, we propose three heuristic approaches that try to make the best of an a-priori fixed sampling budget. We implement our new techniques in the modes simulator of the Modest Toolset, and show their effectiveness on benchmarks from the literature.

==> data/FixedIterationBudget-Simple.dat <==
iteration deep_sea-P0-C0-Modest-0-S1 deep_sea-P0-C0-Modest-0-S2 deep_sea-P0-C0-Modest-0-S3 deep_sea-P0-C0-Modest-1-S1 deep_sea-P0-C0-Modest-1-S2 deep_sea-P0-C0-Modest-1-S3 deep_sea-P0-C0-Modest-2-S1 deep_sea-P0-C0-Modest-2-S2 deep_sea-P0-C0-Modest-2-S3 deep_sea-P0-C1-Modest-0-S1 deep_sea-P0-C1-Modest-0-S2 deep_sea-P0-C1-Modest-0-S3 deep_sea-P0-C1-Modest-1-S1 deep_sea-P0-C1-Modest-1-S2 deep_sea-P0-C1-Modest-1-S3 deep_sea-P0-C1-Modest-2-S1 deep_sea-P0-C1-Modest-2-S2 deep_sea-P0-C1-Modest-2-S3 deep_sea-P0-C2-Modest-0-S1 deep_sea-P0-C2-Modest-0-S2 deep_sea-P0-C2-Modest-0-S3 deep_sea-P0-C2-Modest-1-S1 deep_sea-P0-C2-Modest-1-S2 deep_sea-P0-C2-Modest-1-S3 deep_sea-P0-C2-Modest-2-S1 deep_sea-P0-C2-Modest-2-S2 deep_sea-P0-C2-Modest-2-S3 puddle_world_hansen-P0-C0-Modest-0-S1 puddle_world_hansen-P0-C0-Modest-0-S2 puddle_world_hansen-P0-C0-Modest-0-S3 puddle_world_hansen-P0-C0-Modest-1-S1 puddle_world_hansen-P0-C0-Modest-1-S2 puddle_world_hansen-P0-C0-Modest-1-S3 puddle_world_hansen-P0-C0-Modest-2-S1 puddle_world_hansen-P0-C0-Modest-2-S2 puddle_world_hansen-P0-C0-Modest-2-S3 puddle_world_hansen-P0-C1-Modest-0-S1 puddle_world_hansen-P0-C1-Modest-0-S2 puddle_world_hansen-P0-C1-Modest-0-S3 puddle_world_hansen-P0-C1-Modest-1-S1 puddle_world_hansen-P0-C1-Modest-1-S2 puddle_world_hansen-P0-C1-Modest-1-S3 puddle_world_hansen-P0-C1-Modest-2-S1 puddle_world_hansen-P0-C1-Modest-2-S2 puddle_world_hansen-P0-C1-Modest-2-S3 puddle_world_hansen-P0-C2-Modest-0-S1 puddle_world_hansen-P0-C2-Modest-0-S2 puddle_world_hansen-P0-C2-Modest-0-S3 puddle_world_hansen-P0-C2-Modest-1-S1 puddle_world_hansen-P0-C2-Modest-1-S2 puddle_world_hansen-P0-C2-Modest-1-S3 puddle_world_hansen-P0-C2-Modest-2-S1 puddle_world_hansen-P0-C2-Modest-2-S2 puddle_world_hansen-P0-C2-Modest-2-S3 energy_aware_scheduling-P0-C0-Modest-0-S1 energy_aware_scheduling-P0-C0-Modest-0-S2 energy_aware_scheduling-P0-C0-Modest-0-S3 energy_aware_scheduling-P0-C0-Modest-1-S1 energy_aware_scheduling-P0-C0-Modest-1-S2 energy_aware_scheduling-P0-C0-Modest-1-S3 energy_aware_scheduling-P0-C0-Modest-2-S1 energy_aware_scheduling-P0-C0-Modest-2-S2 energy_aware_scheduling-P0-C0-Modest-2-S3 energy_aware_scheduling-P0-C1-Modest-0-S1 energy_aware_scheduling-P0-C1-Modest-0-S2 energy_aware_scheduling-P0-C1-Modest-0-S3 energy_aware_scheduling-P0-C1-Modest-1-S1 energy_aware_scheduling-P0-C1-Modest-1-S2 energy_aware_scheduling-P0-C1-Modest-1-S3 energy_aware_scheduling-P0-C1-Modest-2-S1 energy_aware_scheduling-P0-C1-Modest-2-S2 energy_aware_scheduling-P0-C1-Modest-2-S3 energy_aware_scheduling-P0-C2-Modest-0-S1 energy_aware_scheduling-P0-C2-Modest-0-S2 energy_aware_scheduling-P0-C2-Modest-0-S3 energy_aware_scheduling-P0-C2-Modest-1-S1 energy_aware_scheduling-P0-C2-Modest-1-S2 energy_aware_scheduling-P0-C2-Modest-1-S3 energy_aware_scheduling-P0-C2-Modest-2-S1 energy_aware_scheduling-P0-C2-Modest-2-S2 energy_aware_scheduling-P0-C2-Modest-2-S3 exponential-P0-C0-Modest-0-S1 exponential-P0-C0-Modest-0-S2 exponential-P0-C0-Modest-0-S3 exponential-P0-C0-Modest-1-S1 exponential-P0-C0-Modest-1-S2 exponential-P0-C0-Modest-1-S3 exponential-P0-C0-Modest-2-S1 exponential-P0-C0-Modest-2-S2 exponential-P0-C0-Modest-2-S3 exponential-P0-C1-Modest-0-S1 exponential-P0-C1-Modest-0-S2 exponential-P0-C1-Modest-0-S3 exponential-P0-C1-Modest-1-S1 exponential-P0-C1-Modest-1-S2 exponential-P0-C1-Modest-1-S3 exponential-P0-C1-Modest-2-S1 exponential-P0-C1-Modest-2-S2 exponential-P0-C1-Modest-2-S3 exponential-P0-C2-Modest-0-S1 exponential-P0-C2-Modest-0-S2 exponential-P0-C2-Modest-0-S3 exponential-P0-C2-Modest-1-S1 exponential-P0-C2-Modest-1-S2 exponential-P0-C2-Modest-1-S3 exponential-P0-C2-Modest-2-S1 exponential-P0-C2-Modest-2-S2 exponential-P0-C2-Modest-2-S3 puddle_world_barto_big-P0-C0-Modest-0-S1 puddle_world_barto_big-P0-C0-Modest-0-S2 puddle_world_barto_big-P0-C0-Modest-0-S3 puddle_world_barto_big-P0-C0-Modest-1-S1 puddle_world_barto_big-P0-C0-Modest-1-S2 puddle_world_barto_big-P0-C0-Modest-1-S3 puddle_world_barto_big-P0-C0-Modest-2-S1 puddle_world_barto_big-P0-C0-Modest-2-S2 puddle_world_barto_big-P0-C0-Modest-2-S3 puddle_world_barto_big-P0-C1-Modest-0-S1 puddle_world_barto_big-P0-C1-Modest-0-S2 puddle_world_barto_big-P0-C1-Modest-0-S3 puddle_world_barto_big-P0-C1-Modest-1-S1 puddle_world_barto_big-P0-C1-Modest-1-S2 puddle_world_barto_big-P0-C1-Modest-1-S3 puddle_world_barto_big-P0-C1-Modest-2-S1 puddle_world_barto_big-P0-C1-Modest-2-S2 puddle_world_barto_big-P0-C1-Modest-2-S3 puddle_world_barto_big-P0-C2-Modest-0-S1 puddle_world_barto_big-P0-C2-Modest-0-S2 puddle_world_barto_big-P0-C2-Modest-0-S3 puddle_world_barto_big-P0-C2-Modest-1-S1 puddle_world_barto_big-P0-C2-Modest-1-S2 puddle_world_barto_big-P0-C2-Modest-1-S3 puddle_world_barto_big-P0-C2-Modest-2-S1 puddle_world_barto_big-P0-C2-Modest-2-S2 puddle_world_barto_big-P0-C2-Modest-2-S3 mars_rover-P0-C0-Modest-0-S1 mars_rover-P0-C0-Modest-0-S2 mars_rover-P0-C0-Modest-0-S3 mars_rover-P0-C0-Modest-1-S1 mars_rover-P0-C0-Modest-1-S2 mars_rover-P0-C0-Modest-1-S3 mars_rover-P0-C0-Modest-2-S1 mars_rover-P0-C0-Modest-2-S2 mars_rover-P0-C0-Modest-2-S3 mars_rover-P0-C1-Modest-0-S1 mars_rover-P0-C1-Modest-0-S2 mars_rover-P0-C1-Modest-0-S3 mars_rover-P0-C1-Modest-1-S1 mars_rover-P0-C1-Modest-1-S2 mars_rover-P0-C1-Modest-1-S3 mars_rover-P0-C1-Modest-2-S1 mars_rover-P0-C1-Modest-2-S2 mars_rover-P0-C1-Modest-2-S3 puddle_world_ring-P0-C0-Modest-0-S1 puddle_world_ring-P0-C0-Modest-0-S2 puddle_world_ring-P0-C0-Modest-0-S3 puddle_world_ring-P0-C0-Modest-1-S1 puddle_world_ring-P0-C0-Modest-1-S2 puddle_world_ring-P0-C0-Modest-1-S3 puddle_world_ring-P0-C0-Modest-2-S1 puddle_world_ring-P0-C0-Modest-2-S2 puddle_world_ring-P0-C0-Modest-2-S3 puddle_world_ring-P0-C1-Modest-0-S1 puddle_world_ring-P0-C1-Modest-0-S2 puddle_world_ring-P0-C1-Modest-0-S3 puddle_world_ring-P0-C1-Modest-1-S1 puddle_world_ring-P0-C1-Modest-1-S2 puddle_world_ring-P0-C1-Modest-1-S3 puddle_world_ring-P0-C1-Modest-2-S1 puddle_world_ring-P0-C1-Modest-2-S2 puddle_world_ring-P0-C1-Modest-2-S3 puddle_world_ring-P0-C2-Modest-0-S1 puddle_world_ring-P0-C2-Modest-0-S2 puddle_world_ring-P0-C2-Modest-0-S3 puddle_world_ring-P0-C2-Modest-1-S1 puddle_world_ring-P0-C2-Modest-1-S2 puddle_world_ring-P0-C2-Modest-1-S3 puddle_world_ring-P0-C2-Modest-2-S1 puddle_world_ring-P0-C2-Modest-2-S2 puddle_world_ring-P0-C2-Modest-2-S3 deep_sea_probabilistic-P0-C0-Modest-0-S1 deep_sea_probabilistic-P0-C0-Modest-0-S2 deep_sea_probabilistic-P0-C0-Modest-0-S3 deep_sea_probabilistic-P0-C0-Modest-1-S1 deep_sea_probabilistic-P0-C0-Modest-1-S2 deep_sea_probabilistic-P0-C0-Modest-1-S3 deep_sea_probabilistic-P0-C0-Modest-2-S1 deep_sea_probabilistic-P0-C0-Modest-2-S2 deep_sea_probabilistic-P0-C0-Modest-2-S3 deep_sea_probabilistic-P0-C1-Modest-0-S1 deep_sea_probabilistic-P0-C1-Modest-0-S2 deep_sea_probabilistic-P0-C1-Modest-0-S3 deep_sea_probabilistic-P0-C1-Modest-1-S1 deep_sea_probabilistic-P0-C1-Modest-1-S2 deep_sea_probabilistic-P0-C1-Modest-1-S3 deep_sea_probabilistic-P0-C1-Modest-2-S1 deep_sea_probabilistic-P0-C1-Modest-2-S2 deep_sea_probabilistic-P0-C1-Modest-2-S3 deep_sea_probabilistic-P0-C2-Modest-0-S1 deep_sea_probabilistic-P0-C2-Modest-0-S2 deep_sea_probabilistic-P0-C2-Modest-0-S3 deep_sea_probabilistic-P0-C2-Modest-1-S1 deep_sea_probabilistic-P0-C2-Modest-1-S2 deep_sea_probabilistic-P0-C2-Modest-1-S3 deep_sea_probabilistic-P0-C2-Modest-2-S1 deep_sea_probabilistic-P0-C2-Modest-2-S2 deep_sea_probabilistic-P0-C2-Modest-2-S3 puddle_world_barto_small-P0-C0-Modest-0-S1 puddle_world_barto_small-P0-C0-Modest-0-S2 puddle_world_barto_small-P0-C0-Modest-0-S3 puddle_world_barto_small-P0-C0-Modest-1-S1 puddle_world_barto_small-P0-C0-Modest-1-S2 puddle_world_barto_small-P0-C0-Modest-1-S3 puddle_world_barto_small-P0-C0-Modest-2-S1 puddle_world_barto_small-P0-C0-Modest-2-S2 puddle_world_barto_small-P0-C0-Modest-2-S3 puddle_world_barto_small-P0-C1-Modest-0-S1 puddle_world_barto_small-P0-C1-Modest-0-S2 puddle_world_barto_small-P0-C1-Modest-0-S3 puddle_world_barto_small-P0-C1-Modest-1-S1 puddle_world_barto_small-P0-C1-Modest-1-S2 puddle_world_barto_small-P0-C1-Modest-1-S3 puddle_world_barto_small-P0-C1-Modest-2-S1 puddle_world_barto_small-P0-C1-Modest-2-S2 puddle_world_barto_small-P0-C1-Modest-2-S3 puddle_world_barto_small-P0-C2-Modest-0-S1 puddle_world_barto_small-P0-C2-Modest-0-S2 puddle_world_barto_small-P0-C2-Modest-0-S3 puddle_world_barto_small-P0-C2-Modest-1-S1 puddle_world_barto_small-P0-C2-Modest-1-S2 puddle_world_barto_small-P0-C2-Modest-1-S3 puddle_world_barto_small-P0-C2-Modest-2-S1 puddle_world_barto_small-P0-C2-Modest-2-S2 puddle_world_barto_small-P0-C2-Modest-2-S3 puddle_world_river-P0-C0-Modest-0-S1 puddle_world_river-P0-C0-Modest-0-S2 puddle_world_river-P0-C0-Modest-0-S3 puddle_world_river-P0-C0-Modest-1-S1 puddle_world_river-P0-C0-Modest-1-S2 puddle_world_river-P0-C0-Modest-1-S3 puddle_world_river-P0-C0-Modest-2-S1 puddle_world_river-P0-C0-Modest-2-S2 puddle_world_river-P0-C0-Modest-2-S3 puddle_world_river-P0-C1-Modest-0-S1 puddle_world_river-P0-C1-Modest-0-S2 puddle_world_river-P0-C1-Modest-0-S3 puddle_world_river-P0-C1-Modest-1-S1 puddle_world_river-P0-C1-Modest-1-S2 puddle_world_river-P0-C1-Modest-1-S3 puddle_world_river-P0-C1-Modest-2-S1 puddle_world_river-P0-C1-Modest-2-S2 puddle_world_river-P0-C1-Modest-2-S3 puddle_world_river-P0-C2-Modest-0-S1 puddle_world_river-P0-C2-Modest-0-S2 puddle_world_river-P0-C2-Modest-0-S3 puddle_world_river-P0-C2-Modest-1-S1 puddle_world_river-P0-C2-Modest-1-S2 puddle_world_river-P0-C2-Modest-1-S3 puddle_world_river-P0-C2-Modest-2-S1 puddle_world_river-P0-C2-Modest-2-S2 puddle_world_river-P0-C2-Modest-2-S3 puddle_world_tiny-P0-C0-Modest-0-S1 puddle_world_tiny-P0-C0-Modest-0-S2 puddle_world_tiny-P0-C0-Modest-0-S3 puddle_world_tiny-P0-C0-Modest-1-S1 puddle_world_tiny-P0-C0-Modest-1-S2 puddle_world_tiny-P0-C0-Modest-1-S3 puddle_world_tiny-P0-C0-Modest-2-S1 puddle_world_tiny-P0-C0-Modest-2-S2 puddle_world_tiny-P0-C0-Modest-2-S3 puddle_world_tiny-P0-C1-Modest-0-S1 puddle_world_tiny-P0-C1-Modest-0-S2 puddle_world_tiny-P0-C1-Modest-0-S3 puddle_world_tiny-P0-C1-Modest-1-S1 puddle_world_tiny-P0-C1-Modest-1-S2 puddle_world_tiny-P0-C1-Modest-1-S3 puddle_world_tiny-P0-C1-Modest-2-S1 puddle_world_tiny-P0-C1-Modest-2-S2 puddle_world_tiny-P0-C1-Modest-2-S3 puddle_world_tiny-P0-C2-Modest-0-S1 puddle_world_tiny-P0-C2-Modest-0-S2 puddle_world_tiny-P0-C2-Modest-0-S3 puddle_world_tiny-P0-C2-Modest-1-S1 puddle_world_tiny-P0-C2-Modest-1-S2 puddle_world_tiny-P0-C2-Modest-1-S3 puddle_world_tiny-P0-C2-Modest-2-S1 puddle_world_tiny-P0-C2-Modest-2-S2 puddle_world_tiny-P0-C2-Modest-2-S3
0 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333
1 4 4 4 5 5 5 5 5 5 8 6 6 12 12 14 16 15 15 9 7 6 14 15 15 19 18 21 2 5 1 3 8 4 4 5 6 3 5 6 9 3 7 8 7 7 2 7 4 4 3 5 4 3 2 10 4 6 5 2 4 3 4 3 6 6 5 6 3 5 4 5 5 5 5 3 5 3 5 5 5 6 52 56 59 141 131 143 192 153 165 55 47 47 159 145 141 178 201 205 45 50 46 149 148 151 181 191 208 2 2 5 2 4 6 3 5 5 6 6 5 9 9 8 5 6 10 4 1 1 1 2 2 3 4 2 17 12 11 11 8 12 5 6 6 12 11 8 4 4 2 2 1 2 3 1 3 1 4 1 1 2 2 1 2 2 2 2 1 3 1 2 2 1 1 2 1 1 3 1 2 8 10 13 21 17 16 13 15 15 10 12 14 25 15 18 20 22 19 10 9 13 20 18 18 21 18 23 6 3 8 7 4 3 7 6 3 5 3 4 5 6 5 7 5 6 2 4 3 1 5 5 5 6 7 3 2 5 6 8 6 3 4 4 5 8 3 4 7 4 7 3 7 3 1 1 1 3 1 4 1 1 3 4 2 2 2 3 1 1 1 2 4 2 2 4 2 1 1 1 4 6 5 5 4 4 1 1 1
2 4 4 4 5 5 5 5 5 5 8 6 6 12 12 14 16 15 15 9 7 6 14 15 15 19 18 21 2 3 1 3 7 2 3 3 3 3 4 5 4 3 3 4 4 5 1 4 4 2 2 3 2 1 1 6 2 3 3 2 3 3 4 3 6 5 4 2 2 5 2 3 3 4 4 3 3 3 4 4 2 3 44 45 45 97 85 88 103 84 91 44 40 41 90 97 92 92 97 107 41 44 39 96 104 99 96 97 103 1 2 5 2 2 3 3 4 4 6 4 5 6 6 7 4 4 4 4 1 1 1 2 1 1 2 2 13 10 9 7 6 9 4 3 4 9 8 5 3 3 1 2 1 2 3 1 2 1 4 1 1 2 1 1 1 1 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 8 10 12 17 14 15 12 12 12 9 10 13 23 14 17 18 19 13 10 9 12 18 18 16 16 15 16 6 3 7 5 4 3 3 3 3 5 2 4 5 2 4 4 3 4 2 4 3 1 3 3 1 3 4 3 2 4 6 5 5 3 3 2 4 8 3 3 4 2 5 2 4 2 1 1 1 1 1 1 1 1 3 2 2 2 2 3 1 1 1 2 4 2 2 3 2 1 1 1 3 4 4 5 3 3 1 1 1
3 4 4 4 5 5 5 5 5 5 8 6 6 12 12 14 16 15 15 9 7 6 14 15 15 19 18 21 2 3 1 3 6 2 3 3 3 3 4 5 4 3 3 4 4 5 1 4 4 2 2 3 2 1 1 6 2 3 3 2 3 3 4 3 5 5 4 2 2 5 2 3 2 4 4 3 3 3 4 4 2 3 42 43 40 85 73 70 83 65 71 42 35 38 75 81 76 78 77 86 37 40 37 76 86 77 80 82 82 1 2 5 2 2 3 3 3 4 6 4 5 5 6 7 4 4 4 4 1 1 1 2 1 1 2 2 13 9 9 7 5 9 4 3 4 9 8 5 3 2 1 2 1 2 3 1 2 1 4 1 1 2 1 1 1 1 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 8 10 12 17 14 15 12 12 12 9 10 12 22 14 17 18 19 12 10 9 12 17 18 15 16 14 16 6 3 7 5 4 3 3 3 3 5 2 4 5 2 4 4 3 4 2 4 3 1 3 3 1 3 4 3 2 4 6 5 5 3 3 2 4 7 3 3 4 2 5 2 4 2 1 1 1 1 1 1 1 1 3 2 2 2 2 3 1 1 1 2 4 2 2 3 2 1 1 1 3 4 4 4 3 3 1 1 1
4 4 4 4 5 5 5 5 5 5 8 6 6 12 12 14 16 15 15 9 7 6 14 15 15 19 18 21 2 3 1 3 6 2 3 3 3 3 4 5 4 3 3 4 4 5 1 4 4 2 2 2 2 1 1 6 2 3 3 2 3 3 4 3 5 5 4 2 2 5 2 3 2 4 4 3 3 3 4 4 2 3 39 42 39 73 64 66 77 58 64 41 35 36 71 72 72 68 68 77 37 39 35 72 73 68 71 74 75 1 2 5 2 2 3 3 3 4 6 4 5 5 6 7 4 4 4 4 1 1 1 2 1 1 2 2 13 9 9 7 5 9 4 3 4 9 8 5 3 2 1 2 1 2 3 1 2 1 4 1 1 2 1 1 1 1 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 8 10 11 17 14 14 12 11 12 9 10 12 22 14 17 17 19 12 10 9 12 17 18 13 16 12 15 6 3 7 5 4 3 3 3 3 5 2 4 5 2 4 4 3 4 2 4 3 1 3 3 1 3 4 3 2 4 6 5 5 3 3 2 4 7 3 3 4 2 5 2 4 2 1 1 1 1 1 1 1 1 3 2 2 2 2 3 1 1 1 2 4 2 2 3 2 1 1 1 3 4 4 4 3 3 1 1 1
5 4 4 4 5 5 5 5 5 5 8 6 6 12 12 14 16 15 15 9 7 6 14 15 15 19 18 21 2 3 1 3 6 2 3 3 3 3 4 5 4 3 3 4 4 5 1 4 4 2 2 2 2 1 1 6 2 3 3 2 3 3 4 3 5 5 4 2 2 5 2 3 2 4 4 3 3 3 4 4 2 3 39 41 39 71 60 57 68 53 60 41 35 34 68 68 69 65 62 72 36 38 35 67 71 64 65 70 71 1 2 5 2 2 3 3 3 4 6 4 5 5 6 7 4 4 4 4 1 1 1 2 1 1 2 2 13 9 9 7 5 9 4 3 4 8 8 5 3 2 1 2 1 2 3 1 2 1 4 1 1 2 1 1 1 1 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 8 10 11 17 14 13 12 11 12 9 10 12 22 14 15 17 19 12 10 9 12 17 17 13 16 12 15 6 3 7 5 4 3 3 3 3 5 2 4 5 2 4 4 3 4 2 4 3 1 3 3 1 3 4 3 2 4 6 5 5 3 3 2 4 7 3 3 4 2 5 2 4 2 1 1 1 1 1 1 1 1 3 2 2 2 2 3 1 1 1 2 4 2 2 3 2 1 1 1 3 4 4 4 3 3 1 1 1
6 4 4 4 5 5 5 5 5 5 8 6 6 12 12 14 16 15 15 9 7 6 14 15 15 19 18 21 2 3 1 3 6 2 3 3 3 3 4 5 4 3 3 4 4 5 1 4 4 2 2 2 2 1 1 6 2 3 3 2 3 3 4 3 5 5 4 2 2 5 2 3 2 4 4 3 3 3 4 4 2 3 37 41 38 69 56 52 64 52 57 41 34 34 67 65 65 61 60 66 36 38 35 64 69 63 62 65 68 1 2 5 2 2 3 3 3 4 6 4 5 5 6 7 4 4 4 4 1 1 1 2 1 1 2 2 13 9 9 7 5 9 4 3 4 8 8 5 3 2 1 2 1 2 3 1 2 1 4 1 1 2 1 1 1 1 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 8 10 11 17 13 13 12 11 11 9 10 12 21 14 15 15 19 12 10 9 12 17 17 13 16 12 15 6 3 7 5 4 3 3 3 3 5 2 4 5 2 4 4 3 4 2 4 3 1 3 3 1 3 4 3 2 4 6 5 5 3 3 2 4 7 3 3 4 2 5 2 4 2 1 1 1 1 1 1 1 1 3 2 2 2 2 3 1 1 1 2 4 2 2 3 2 1 1 1 3 4 4 4 3 3 1 1 1
7 4 4 4 5 5 5 5 5 5 8 6 6 12 12 14 16 15 15 9 7 6 14 15 15 19 18 21 2 3 1 3 6 2 3 3 3 3 4 5 4 3 3 4 4 5 1 4 4 2 2 2 2 1 1 6 2 3 3 2 3 3 4 3 5 5 4 2 2 5 2 3 2 4 4 3 3 3 4 4 2 3 36 40 36 66 53 49 61 48 54 41 34 34 65 61 62 59 57 65 36 38 35 62 68 61 60 65 65 1 2 5 2 2 3 3 3 4 6 4 5 5 6 7 4 4 4 4 1 1 1 2 1 1 2 2 13 9 9 7 5 9 4 3 4 7 8 5 3 2 1 2 1 2 3 1 2 1 4 1 1 2 1 1 1 1 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 8 10 10 17 13 13 12 11 11 9 10 12 21 14 15 15 19 12 10 9 12 17 17 12 16 11 14 6 3 7 5 4 3 3 3 3 5 2 4 5 2 4 4 3 3 2 4 3 1 3 3 1 3 4 3 2 4 6 5 5 3 3 2 4 7 3 3 4 2 5 2 4 2 1 1 1 1 1 1 1 1 3 2 2 2 2 3 1 1 1 2 4 2 2 3 2 1 1 1 3 4 4 4 3 3 1 1 1
8 4 4 4 5 5 5 5 5 5 8 6 6 12 12 14 16 15 15 9 7 6 14 15 15 19 18 21 2 3 1 3 6 2 3 3 3 3 4 5 4 3 3 4 4 5 1 4 4 2 2 2 2 1 1 6 2 3 3 2 3 3 4 3 5 5 4 2 2 5 2 3 2 4 4 3 3 3 4 4 2 3 36 40 36 65 52 49 60 48 53 41 33 34 62 59 61 57 55 64 35 36 35 61 67 59 58 63 62 1 2 5 2 2 3 3 3 4 6 4 5 5 6 7 4 4 4 4 1 1 1 2 1 1 2 2 13 9 9 7 5 9 4 3 4 7 8 5 3 2 1 2 1 2 3 1 2 1 4 1 1 2 1 1 1 1 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 8 10 10 17 13 13 12 11 11 9 10 11 21 14 15 15 19 12 10 9 12 17 17 12 16 11 13 6 3 7 5 4 3 3 3 3 5 2 4 5 2 4 4 3 3 2 4 3 1 3 3 1 3 4 3 2 4 6 5 5 3 3 2 4 7 3 3 4 2 5 2 4 2 1 1 1 1 1 1 1 1 3 2 2 2 2 3 1 1 1 2 4 2 2 3 2 1 1 1 3 4 4 4 3 3 1 1 1
9 4 4 4 5 5 5 5 5 5 8 6 6 12 12 14 16 15 15 9 7 6 14 15 15 19 18 21 2 3 1 3 6 2 3 3 3 3 4 5 4 3 3 4 4 5 1 4 4 2 2 2 2 1 1 6 2 3 3 2 3 3 4 3 5 5 4 2 2 5 2 3 2 4 4 3 3 3 4 4 2 3 35 40 36 64 51 49 58 48 53 41 32 34 60 57 59 54 53 62 35 35 35 60 64 57 56 63 61 1 2 5 2 2 3 3 3 4 6 4 5 5 6 7 4 4 4 4 1 1 1 2 1 1 2 2 13 9 9 7 5 9 4 3 4 7 8 5 3 2 1 2 1 2 3 1 2 1 4 1 1 2 1 1 1 1 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 8 10 10 17 13 13 11 11 9 9 10 11 21 14 15 15 19 12 10 9 12 17 16 12 15 11 13 6 3 7 5 4 3 3 3 3 5 2 4 5 2 4 4 3 3 2 4 3 1 3 3 1 3 4 3 2 4 6 5 5 3 3 2 4 7 3 3 4 2 5 2 4 2 1 1 1 1 1 1 1 1 3 2 2 2 2 3 1 1 1 2 4 2 2 3 2 1 1 1 3 4 4 4 3 3 1 1 1
10 4 4 4 5 5 5 5 5 5 8 6 6 12 12 14 16 15 15 9 7 6 14 15 15 19 18 21 2 3 1 3 6 2 3 3 3 3 4 5 4 3 3 4 4 5 1 4 4 2 2 2 2 1 1 6 2 3 3 2 3 3 4 3 5 5 4 2 2 5 2 3 2 4 4 3 3 3 4 4 2 3 35 40 36 63 50 49 56 47 52 41 32 32 60 56 59 54 52 61 35 35 35 60 63 57 55 63 60 1 2 5 2 2 3 3 3 4 6 4 5 5 6 7 4 4 4 4 1 1 1 2 1 1 2 2 13 9 9 7 5 9 4 3 4 7 8 5 3 2 1 2 1 2 3 1 2 1 4 1 1 2 1 1 1 1 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 8 10 10 17 13 13 11 11 9 9 10 11 20 14 15 15 19 12 10 9 12 17 16 12 15 11 13 6 3 7 5 4 3 3 3 3 5 2 4 5 2 4 4 3 3 2 4 3 1 3 3 1 3 4 3 2 4 6 5 5 3 3 2 4 7 3 3 4 2 5 2 4 2 1 1 1 1 1 1 1 1 3 2 2 2 2 3 1 1 1 2 4 2 2 3 2 1 1 1 3 4 4 4 3 3 1 1 1


==> data/FixedStrategyBudget-Simple.dat <==
iteration deep_sea-P0-C0-Modest-0-S1 deep_sea-P0-C0-Modest-0-S2 deep_sea-P0-C0-Modest-0-S3 deep_sea-P0-C0-Modest-1-S1 deep_sea-P0-C0-Modest-1-S2 deep_sea-P0-C0-Modest-1-S3 deep_sea-P0-C0-Modest-2-S1 deep_sea-P0-C0-Modest-2-S2 deep_sea-P0-C0-Modest-2-S3 deep_sea-P0-C1-Modest-0-S1 deep_sea-P0-C1-Modest-0-S2 deep_sea-P0-C1-Modest-0-S3 deep_sea-P0-C1-Modest-1-S1 deep_sea-P0-C1-Modest-1-S2 deep_sea-P0-C1-Modest-1-S3 deep_sea-P0-C1-Modest-2-S1 deep_sea-P0-C1-Modest-2-S2 deep_sea-P0-C1-Modest-2-S3 deep_sea-P0-C2-Modest-0-S1 deep_sea-P0-C2-Modest-0-S2 deep_sea-P0-C2-Modest-0-S3 deep_sea-P0-C2-Modest-1-S1 deep_sea-P0-C2-Modest-1-S2 deep_sea-P0-C2-Modest-1-S3 deep_sea-P0-C2-Modest-2-S1 deep_sea-P0-C2-Modest-2-S2 deep_sea-P0-C2-Modest-2-S3 puddle_world_hansen-P0-C0-Modest-0-S1 puddle_world_hansen-P0-C0-Modest-0-S2 puddle_world_hansen-P0-C0-Modest-0-S3 puddle_world_hansen-P0-C0-Modest-1-S1 puddle_world_hansen-P0-C0-Modest-1-S2 puddle_world_hansen-P0-C0-Modest-1-S3 puddle_world_hansen-P0-C0-Modest-2-S1 puddle_world_hansen-P0-C0-Modest-2-S2 puddle_world_hansen-P0-C0-Modest-2-S3 puddle_world_hansen-P0-C1-Modest-0-S1 puddle_world_hansen-P0-C1-Modest-0-S2 puddle_world_hansen-P0-C1-Modest-0-S3 puddle_world_hansen-P0-C1-Modest-1-S1 puddle_world_hansen-P0-C1-Modest-1-S2 puddle_world_hansen-P0-C1-Modest-1-S3 puddle_world_hansen-P0-C1-Modest-2-S1 puddle_world_hansen-P0-C1-Modest-2-S2 puddle_world_hansen-P0-C1-Modest-2-S3 puddle_world_hansen-P0-C2-Modest-0-S1 puddle_world_hansen-P0-C2-Modest-0-S2 puddle_world_hansen-P0-C2-Modest-0-S3 puddle_world_hansen-P0-C2-Modest-1-S1 puddle_world_hansen-P0-C2-Modest-1-S2 puddle_world_hansen-P0-C2-Modest-1-S3 puddle_world_hansen-P0-C2-Modest-2-S1 puddle_world_hansen-P0-C2-Modest-2-S2 puddle_world_hansen-P0-C2-Modest-2-S3 energy_aware_scheduling-P0-C0-Modest-0-S1 energy_aware_scheduling-P0-C0-Modest-0-S2 energy_aware_scheduling-P0-C0-Modest-0-S3 energy_aware_scheduling-P0-C0-Modest-1-S1 energy_aware_scheduling-P0-C0-Modest-1-S2 energy_aware_scheduling-P0-C0-Modest-1-S3 energy_aware_scheduling-P0-C0-Modest-2-S1 energy_aware_scheduling-P0-C0-Modest-2-S2 energy_aware_scheduling-P0-C0-Modest-2-S3 energy_aware_scheduling-P0-C1-Modest-0-S1 energy_aware_scheduling-P0-C1-Modest-0-S2 energy_aware_scheduling-P0-C1-Modest-0-S3 energy_aware_scheduling-P0-C1-Modest-1-S1 energy_aware_scheduling-P0-C1-Modest-1-S2 energy_aware_scheduling-P0-C1-Modest-1-S3 energy_aware_scheduling-P0-C1-Modest-2-S1 energy_aware_scheduling-P0-C1-Modest-2-S2 energy_aware_scheduling-P0-C1-Modest-2-S3 energy_aware_scheduling-P0-C2-Modest-0-S1 energy_aware_scheduling-P0-C2-Modest-0-S2 energy_aware_scheduling-P0-C2-Modest-0-S3 energy_aware_scheduling-P0-C2-Modest-1-S1 energy_aware_scheduling-P0-C2-Modest-1-S2 energy_aware_scheduling-P0-C2-Modest-1-S3 energy_aware_scheduling-P0-C2-Modest-2-S1 energy_aware_scheduling-P0-C2-Modest-2-S2 energy_aware_scheduling-P0-C2-Modest-2-S3 exponential-P0-C0-Modest-0-S1 exponential-P0-C0-Modest-0-S2 exponential-P0-C0-Modest-0-S3 exponential-P0-C0-Modest-1-S1 exponential-P0-C0-Modest-1-S2 exponential-P0-C0-Modest-1-S3 exponential-P0-C0-Modest-2-S1 exponential-P0-C0-Modest-2-S2 exponential-P0-C0-Modest-2-S3 exponential-P0-C1-Modest-0-S1 exponential-P0-C1-Modest-0-S2 exponential-P0-C1-Modest-0-S3 exponential-P0-C1-Modest-1-S1 exponential-P0-C1-Modest-1-S2 exponential-P0-C1-Modest-1-S3 exponential-P0-C1-Modest-2-S1 exponential-P0-C1-Modest-2-S2 exponential-P0-C1-Modest-2-S3 exponential-P0-C2-Modest-0-S1 exponential-P0-C2-Modest-0-S2 exponential-P0-C2-Modest-0-S3 exponential-P0-C2-Modest-1-S1 exponential-P0-C2-Modest-1-S2 exponential-P0-C2-Modest-1-S3 exponential-P0-C2-Modest-2-S1 exponential-P0-C2-Modest-2-S2 exponential-P0-C2-Modest-2-S3 puddle_world_barto_big-P0-C0-Modest-0-S1 puddle_world_barto_big-P0-C0-Modest-0-S2 puddle_world_barto_big-P0-C0-Modest-0-S3 puddle_world_barto_big-P0-C0-Modest-1-S1 puddle_world_barto_big-P0-C0-Modest-1-S2 puddle_world_barto_big-P0-C0-Modest-1-S3 puddle_world_barto_big-P0-C0-Modest-2-S1 puddle_world_barto_big-P0-C0-Modest-2-S2 puddle_world_barto_big-P0-C0-Modest-2-S3 puddle_world_barto_big-P0-C1-Modest-0-S1 puddle_world_barto_big-P0-C1-Modest-0-S2 puddle_world_barto_big-P0-C1-Modest-0-S3 puddle_world_barto_big-P0-C1-Modest-1-S1 puddle_world_barto_big-P0-C1-Modest-1-S2 puddle_world_barto_big-P0-C1-Modest-1-S3 puddle_world_barto_big-P0-C1-Modest-2-S1 puddle_world_barto_big-P0-C1-Modest-2-S2 puddle_world_barto_big-P0-C1-Modest-2-S3 puddle_world_barto_big-P0-C2-Modest-0-S1 puddle_world_barto_big-P0-C2-Modest-0-S2 puddle_world_barto_big-P0-C2-Modest-0-S3 puddle_world_barto_big-P0-C2-Modest-1-S1 puddle_world_barto_big-P0-C2-Modest-1-S2 puddle_world_barto_big-P0-C2-Modest-1-S3 puddle_world_barto_big-P0-C2-Modest-2-S1 puddle_world_barto_big-P0-C2-Modest-2-S2 puddle_world_barto_big-P0-C2-Modest-2-S3 mars_rover-P0-C0-Modest-0-S1 mars_rover-P0-C0-Modest-0-S2 mars_rover-P0-C0-Modest-0-S3 mars_rover-P0-C0-Modest-1-S1 mars_rover-P0-C0-Modest-1-S2 mars_rover-P0-C0-Modest-1-S3 mars_rover-P0-C0-Modest-2-S1 mars_rover-P0-C0-Modest-2-S2 mars_rover-P0-C0-Modest-2-S3 mars_rover-P0-C1-Modest-0-S1 mars_rover-P0-C1-Modest-0-S2 mars_rover-P0-C1-Modest-0-S3 mars_rover-P0-C1-Modest-1-S1 mars_rover-P0-C1-Modest-1-S2 mars_rover-P0-C1-Modest-1-S3 mars_rover-P0-C1-Modest-2-S1 mars_rover-P0-C1-Modest-2-S2 mars_rover-P0-C1-Modest-2-S3 puddle_world_ring-P0-C0-Modest-0-S1 puddle_world_ring-P0-C0-Modest-0-S2 puddle_world_ring-P0-C0-Modest-0-S3 puddle_world_ring-P0-C0-Modest-1-S1 puddle_world_ring-P0-C0-Modest-1-S2 puddle_world_ring-P0-C0-Modest-1-S3 puddle_world_ring-P0-C0-Modest-2-S1 puddle_world_ring-P0-C0-Modest-2-S2 puddle_world_ring-P0-C0-Modest-2-S3 puddle_world_ring-P0-C1-Modest-0-S1 puddle_world_ring-P0-C1-Modest-0-S2 puddle_world_ring-P0-C1-Modest-0-S3 puddle_world_ring-P0-C1-Modest-1-S1 puddle_world_ring-P0-C1-Modest-1-S2 puddle_world_ring-P0-C1-Modest-1-S3 puddle_world_ring-P0-C1-Modest-2-S1 puddle_world_ring-P0-C1-Modest-2-S2 puddle_world_ring-P0-C1-Modest-2-S3 puddle_world_ring-P0-C2-Modest-0-S1 puddle_world_ring-P0-C2-Modest-0-S2 puddle_world_ring-P0-C2-Modest-0-S3 puddle_world_ring-P0-C2-Modest-1-S1 puddle_world_ring-P0-C2-Modest-1-S2 puddle_world_ring-P0-C2-Modest-1-S3 puddle_world_ring-P0-C2-Modest-2-S1 puddle_world_ring-P0-C2-Modest-2-S2 puddle_world_ring-P0-C2-Modest-2-S3 deep_sea_probabilistic-P0-C0-Modest-0-S1 deep_sea_probabilistic-P0-C0-Modest-0-S2 deep_sea_probabilistic-P0-C0-Modest-0-S3 deep_sea_probabilistic-P0-C0-Modest-1-S1 deep_sea_probabilistic-P0-C0-Modest-1-S2 deep_sea_probabilistic-P0-C0-Modest-1-S3 deep_sea_probabilistic-P0-C0-Modest-2-S1 deep_sea_probabilistic-P0-C0-Modest-2-S2 deep_sea_probabilistic-P0-C0-Modest-2-S3 deep_sea_probabilistic-P0-C1-Modest-0-S1 deep_sea_probabilistic-P0-C1-Modest-0-S2 deep_sea_probabilistic-P0-C1-Modest-0-S3 deep_sea_probabilistic-P0-C1-Modest-1-S1 deep_sea_probabilistic-P0-C1-Modest-1-S2 deep_sea_probabilistic-P0-C1-Modest-1-S3 deep_sea_probabilistic-P0-C1-Modest-2-S1 deep_sea_probabilistic-P0-C1-Modest-2-S2 deep_sea_probabilistic-P0-C1-Modest-2-S3 deep_sea_probabilistic-P0-C2-Modest-0-S1 deep_sea_probabilistic-P0-C2-Modest-0-S2 deep_sea_probabilistic-P0-C2-Modest-0-S3 deep_sea_probabilistic-P0-C2-Modest-1-S1 deep_sea_probabilistic-P0-C2-Modest-1-S2 deep_sea_probabilistic-P0-C2-Modest-1-S3 deep_sea_probabilistic-P0-C2-Modest-2-S1 deep_sea_probabilistic-P0-C2-Modest-2-S2 deep_sea_probabilistic-P0-C2-Modest-2-S3 puddle_world_barto_small-P0-C0-Modest-0-S1 puddle_world_barto_small-P0-C0-Modest-0-S2 puddle_world_barto_small-P0-C0-Modest-0-S3 puddle_world_barto_small-P0-C0-Modest-1-S1 puddle_world_barto_small-P0-C0-Modest-1-S2 puddle_world_barto_small-P0-C0-Modest-1-S3 puddle_world_barto_small-P0-C0-Modest-2-S1 puddle_world_barto_small-P0-C0-Modest-2-S2 puddle_world_barto_small-P0-C0-Modest-2-S3 puddle_world_barto_small-P0-C1-Modest-0-S1 puddle_world_barto_small-P0-C1-Modest-0-S2 puddle_world_barto_small-P0-C1-Modest-0-S3 puddle_world_barto_small-P0-C1-Modest-1-S1 puddle_world_barto_small-P0-C1-Modest-1-S2 puddle_world_barto_small-P0-C1-Modest-1-S3 puddle_world_barto_small-P0-C1-Modest-2-S1 puddle_world_barto_small-P0-C1-Modest-2-S2 puddle_world_barto_small-P0-C1-Modest-2-S3 puddle_world_barto_small-P0-C2-Modest-0-S1 puddle_world_barto_small-P0-C2-Modest-0-S2 puddle_world_barto_small-P0-C2-Modest-0-S3 puddle_world_barto_small-P0-C2-Modest-1-S1 puddle_world_barto_small-P0-C2-Modest-1-S2 puddle_world_barto_small-P0-C2-Modest-1-S3 puddle_world_barto_small-P0-C2-Modest-2-S1 puddle_world_barto_small-P0-C2-Modest-2-S2 puddle_world_barto_small-P0-C2-Modest-2-S3 puddle_world_river-P0-C0-Modest-0-S1 puddle_world_river-P0-C0-Modest-0-S2 puddle_world_river-P0-C0-Modest-0-S3 puddle_world_river-P0-C0-Modest-1-S1 puddle_world_river-P0-C0-Modest-1-S2 puddle_world_river-P0-C0-Modest-1-S3 puddle_world_river-P0-C0-Modest-2-S1 puddle_world_river-P0-C0-Modest-2-S2 puddle_world_river-P0-C0-Modest-2-S3 puddle_world_river-P0-C1-Modest-0-S1 puddle_world_river-P0-C1-Modest-0-S2 puddle_world_river-P0-C1-Modest-0-S3 puddle_world_river-P0-C1-Modest-1-S1 puddle_world_river-P0-C1-Modest-1-S2 puddle_world_river-P0-C1-Modest-1-S3 puddle_world_river-P0-C1-Modest-2-S1 puddle_world_river-P0-C1-Modest-2-S2 puddle_world_river-P0-C1-Modest-2-S3 puddle_world_river-P0-C2-Modest-0-S1 puddle_world_river-P0-C2-Modest-0-S2 puddle_world_river-P0-C2-Modest-0-S3 puddle_world_river-P0-C2-Modest-1-S1 puddle_world_river-P0-C2-Modest-1-S2 puddle_world_river-P0-C2-Modest-1-S3 puddle_world_river-P0-C2-Modest-2-S1 puddle_world_river-P0-C2-Modest-2-S2 puddle_world_river-P0-C2-Modest-2-S3 puddle_world_tiny-P0-C0-Modest-0-S1 puddle_world_tiny-P0-C0-Modest-0-S2 puddle_world_tiny-P0-C0-Modest-0-S3 puddle_world_tiny-P0-C0-Modest-1-S1 puddle_world_tiny-P0-C0-Modest-1-S2 puddle_world_tiny-P0-C0-Modest-1-S3 puddle_world_tiny-P0-C0-Modest-2-S1 puddle_world_tiny-P0-C0-Modest-2-S2 puddle_world_tiny-P0-C0-Modest-2-S3 puddle_world_tiny-P0-C1-Modest-0-S1 puddle_world_tiny-P0-C1-Modest-0-S2 puddle_world_tiny-P0-C1-Modest-0-S3 puddle_world_tiny-P0-C1-Modest-1-S1 puddle_world_tiny-P0-C1-Modest-1-S2 puddle_world_tiny-P0-C1-Modest-1-S3 puddle_world_tiny-P0-C1-Modest-2-S1 puddle_world_tiny-P0-C1-Modest-2-S2 puddle_world_tiny-P0-C1-Modest-2-S3 puddle_world_tiny-P0-C2-Modest-0-S1 puddle_world_tiny-P0-C2-Modest-0-S2 puddle_world_tiny-P0-C2-Modest-0-S3 puddle_world_tiny-P0-C2-Modest-1-S1 puddle_world_tiny-P0-C2-Modest-1-S2 puddle_world_tiny-P0-C2-Modest-1-S3 puddle_world_tiny-P0-C2-Modest-2-S1 puddle_world_tiny-P0-C2-Modest-2-S2 puddle_world_tiny-P0-C2-Modest-2-S3
0 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333 100 100 100 1000 1000 1000 3333 3333 3333
1 52 52 52 502 502 502 1669 1669 1669 54 53 53 506 506 507 1674 1674 1674 54 53 53 507 507 507 1676 1675 1677 51 51 50 501 504 501 1669 1668 1670 52 53 52 502 502 503 1669 1669 1671 50 52 51 501 501 502 1668 1667 1668 53 52 51 502 502 502 1668 1668 1668 53 54 51 501 501 502 1669 1668 1668 54 53 52 502 502 502 1669 1668 1668 72 74 74 571 567 571 1749 1754 1756 75 76 73 575 572 571 1758 1759 1756 78 78 75 577 576 570 1768 1772 1765 50 52 53 501 501 504 1668 1669 1668 53 52 52 507 506 503 1671 1669 1670 52 50 50 501 500 502 1669 1668 1668 57 56 55 506 507 508 1669 1669 1669 57 54 54 501 501 501 1667 1668 1668 51 51 51 500 501 500 1667 1667 1667 50 50 50 501 501 500 1667 1667 1667 50 50 50 500 501 500 1667 1667 1667 54 56 56 509 508 509 1672 1674 1673 55 55 56 510 508 506 1677 1676 1675 55 55 57 508 507 509 1677 1676 1675 53 51 52 502 502 502 1670 1670 1671 52 51 51 501 503 503 1669 1670 1670 51 51 51 501 502 501 1667 1667 1669 51 51 53 502 501 502 1670 1669 1668 52 52 52 501 504 502 1669 1667 1668 51 50 50 500 500 501 1667 1667 1667 51 52 51 502 501 501 1667 1667 1667 51 51 51 501 501 501 1667 1667 1667 53 53 52 503 501 503 1667 1667 1667
2 36 36 36 336 336 336 1114 1114 1114 38 38 38 342 341 343 1121 1122 1121 38 38 38 345 343 344 1125 1125 1124 35 36 33 335 339 334 1114 1113 1113 35 35 38 336 335 336 1113 1115 1113 33 33 36 335 334 336 1112 1113 1113 38 36 35 336 338 337 1113 1113 1112 36 35 37 335 335 336 1113 1114 1113 36 36 36 336 335 338 1114 1113 1114 71 69 65 422 420 428 1224 1223 1227 69 67 61 424 424 433 1237 1227 1218 71 70 68 432 426 427 1219 1239 1224 33 34 37 334 336 337 1113 1117 1113 38 38 37 338 336 338 1113 1116 1115 35 33 33 334 334 334 1113 1112 1113 45 40 42 340 340 341 1117 1115 1115 40 39 39 338 337 336 1112 1113 1114 35 34 34 334 336 334 1111 1111 1111 33 33 33 334 335 334 1112 1111 1111 33 33 33 334 334 334 1111 1112 1112 40 39 43 350 348 346 1120 1124 1120 41 39 43 348 350 345 1130 1129 1127 40 39 44 350 348 346 1124 1126 1125 36 35 37 338 336 336 1113 1116 1114 36 34 35 334 335 334 1115 1114 1113 34 34 35 334 338 336 1113 1113 1115 34 35 36 337 335 336 1115 1114 1115 35 35 36 335 337 337 1113 1113 1115 34 33 33 334 334 334 1113 1111 1112 35 35 35 336 334 335 1113 1112 1113 35 35 34 335 335 334 1113 1112 1112 36 36 35 336 335 337 1111 1113 1111
3 28 28 28 253 253 253 837 837 837 30 30 30 261 259 260 845 844 845 30 30 30 264 261 263 849 849 849 28 28 25 252 256 251 837 835 837 27 27 31 253 252 254 837 836 837 25 25 27 252 251 253 835 834 834 29 29 27 253 256 254 837 836 835 28 26 29 252 252 252 837 835 837 28 29 28 254 254 253 838 837 837 67 67 63 346 356 351 946 945 960 66 63 58 343 347 340 960 962 946 66 63 60 355 360 359 955 957 953 25 26 29 253 252 254 836 838 836 29 30 30 256 254 254 836 839 837 26 25 25 250 251 251 834 834 834 37 32 36 260 259 261 840 838 838 34 32 32 254 253 256 835 836 836 27 26 26 250 252 250 834 834 834 25 25 25 251 253 250 835 834 834 25 25 25 250 250 250 834 834 834 34 33 37 266 265 266 845 848 845 34 33 37 267 268 265 852 846 849 34 32 38 267 266 265 847 852 852 28 27 29 255 253 253 838 836 836 28 26 27 251 253 253 835 837 836 26 26 27 251 253 253 835 836 834 26 27 28 253 253 254 837 839 836 27 27 28 253 253 255 836 834 837 26 25 25 250 250 252 834 834 834 27 27 27 253 251 252 836 835 836 27 27 26 253 253 251 834 834 835 27 27 27 252 253 254 835 835 835
4 23 23 23 203 203 203 670 670 670 26 25 26 211 210 210 680 678 679 25 25 26 214 212 214 683 682 684 23 24 20 202 206 202 669 669 670 22 23 27 204 201 205 669 671 670 21 20 21 202 202 203 668 669 669 25 24 21 204 204 205 670 668 668 21 22 22 201 202 203 669 669 669 24 24 23 202 202 203 672 670 673 66 63 63 298 306 305 787 788 786 65 59 56 303 306 300 807 784 793 67 59 54 307 313 298 784 789 795 20 21 23 202 204 205 671 673 669 25 25 25 208 204 203 670 673 668 21 21 20 201 201 202 667 668 669 31 28 31 209 209 214 674 675 671 28 26 28 206 204 204 669 669 670 22 21 21 200 200 200 667 667 667 20 20 20 201 201 200 669 667 668 20 20 20 201 200 200 667 667 668 30 30 33 220 214 215 680 681 678 30 29 33 223 219 220 685 685 685 30 29 34 221 216 216 681 687 685 23 22 24 206 204 202 672 669 669 23 22 22 201 203 203 669 671 669 21 21 22 201 203 203 669 669 669 22 22 23 203 203 205 669 672 670 22 24 23 204 202 202 669 669 673 21 20 20 200 200 202 668 667 667 22 22 22 203 202 201 669 669 669 22 22 21 203 201 201 668 668 669 22 23 22 204 204 202 669 669 669
5 20 20 19 170 170 170 559 559 559 23 22 23 178 177 178 569 567 569 24 22 23 181 179 182 573 571 574 20 21 16 168 173 168 558 558 559 18 20 23 172 167 171 558 559 559 18 17 17 168 168 169 556 558 557 22 22 19 170 171 170 561 558 558 18 20 20 168 169 170 558 557 558 21 22 19 170 170 169 561 558 561 62 64 60 259 266 259 674 668 673 64 57 52 266 268 267 688 680 674 63 59 53 265 261 267 679 685 673 16 17 21 169 170 170 559 561 559 22 23 22 175 171 170 558 563 558 17 17 17 168 167 168 557 557 557 28 24 27 176 175 181 563 563 563 25 23 25 173 173 171 558 558 558 18 17 17 166 166 166 556 556 557 16 16 16 168 168 167 557 558 558 16 16 16 166 166 166 556 556 556 27 28 30 190 182 185 568 576 570 27 26 31 190 184 185 574 577 573 28 26 32 189 184 184 570 576 573 20 18 21 172 170 169 561 558 560 20 18 18 167 169 169 558 561 558 18 17 19 167 170 170 557 558 558 19 19 20 171 171 171 558 562 558 18 20 20 170 170 168 560 558 562 17 16 16 166 166 167 557 556 556 18 19 18 168 168 168 557 558 557 18 18 18 169 168 167 558 558 558 20 20 19 170 171 170 559 560 558
6 18 17 17 146 146 146 480 480 480 21 20 21 154 154 154 490 488 491 22 20 21 157 155 158 494 492 496 17 18 14 145 148 144 479 478 480 15 18 20 147 145 146 478 480 481 16 15 15 145 144 145 477 477 477 20 19 17 146 148 146 481 479 478 16 17 18 144 144 146 478 478 477 18 18 17 146 146 146 483 481 482 60 62 61 240 248 237 596 599 600 64 57 53 239 237 236 612 599 591 62 58 53 240 229 245 605 611 603 14 15 18 144 146 145 481 483 479 20 20 19 150 147 146 480 483 478 15 15 15 144 143 144 477 477 477 25 22 23 153 152 157 484 485 483 22 22 23 149 147 147 478 478 479 16 15 15 142 142 142 477 477 478 14 14 14 144 143 143 477 477 478 14 14 14 142 142 142 477 477 477 25 25 27 167 159 162 489 495 489 25 23 29 166 160 164 495 498 495 25 24 30 167 163 161 492 497 495 17 16 18 148 146 145 483 480 479 17 16 16 144 145 146 478 481 478 16 15 17 144 147 146 477 478 479 17 16 17 146 148 146 477 483 479 16 20 17 146 145 144 481 480 482 14 14 14 142 142 143 477 477 477 16 17 16 144 145 144 479 479 477 15 16 16 147 145 144 478 477 477 16 17 17 147 146 146 482 480 479
7 16 15 15 128 128 128 421 421 421 19 18 19 137 136 136 429 428 432 20 18 19 139 138 140 435 434 437 15 16 12 127 132 126 419 418 421 13 16 17 129 129 126 419 421 421 14 13 13 126 126 127 417 416 419 18 17 15 128 131 126 421 421 418 14 15 16 126 126 128 419 419 420 17 16 15 128 129 128 421 420 424 58 61 58 226 236 220 538 524 542 64 57 53 217 219 221 544 538 541 62 58 55 226 225 230 543 547 548 12 13 15 126 128 127 421 422 418 18 18 17 131 130 128 421 424 419 13 13 13 126 125 126 417 418 418 24 20 20 136 135 137 425 425 424 19 20 22 131 129 130 417 418 419 14 13 13 124 124 124 417 418 419 12 12 12 125 125 124 417 418 419 12 12 12 124 124 124 417 417 417 24 24 25 145 145 145 431 435 432 23 22 28 146 145 146 437 440 436 24 23 28 150 149 142 437 439 436 15 14 17 129 128 127 422 421 419 15 14 15 127 127 128 419 421 419 14 14 15 126 126 128 418 418 418 15 14 15 129 128 128 420 421 417 14 20 15 128 129 127 422 420 422 12 12 12 124 124 125 417 417 417 14 14 13 125 127 126 418 421 418 13 14 14 130 127 126 417 418 418 14 15 15 129 130 127 421 421 419
8 14 14 13 114 114 114 374 374 374 18 17 18 123 123 122 384 382 384 19 17 18 125 125 126 390 389 390 14 14 10 113 118 112 375 372 375 11 14 16 115 115 112 371 374 373 12 12 12 113 112 113 372 370 372 16 16 14 115 117 112 372 374 374 12 14 16 112 112 114 374 373 371 15 14 13 114 114 113 375 373 377 59 62 59 212 225 201 496 488 494 65 58 53 205 206 212 496 492 504 63 58 54 212 210 211 494 493 497 10 11 14 112 114 113 373 373 372 16 17 16 118 116 114 376 375 373 11 11 11 112 111 111 369 371 373 22 20 19 121 121 123 376 379 380 18 20 20 114 117 117 371 373 375 12 11 12 110 110 110 372 369 371 10 10 10 111 111 110 371 370 371 10 11 10 110 110 110 371 369 371 23 22 24 130 131 132 385 389 388 22 22 27 132 130 130 389 394 390 23 22 27 137 134 126 390 394 390 14 12 15 114 114 113 375 373 374 14 13 14 112 113 115 373 374 373 12 12 13 112 112 113 371 371 372 13 12 14 114 114 114 374 374 371 12 19 14 114 115 113 375 373 374 10 10 11 110 110 111 371 371 371 12 11 12 111 111 112 370 374 372 11 13 12 113 113 112 371 370 371 12 14 14 115 116 113 374 374 374
9 13 13 12 103 103 103 336 336 336 17 16 17 112 112 111 347 345 348 18 16 17 114 114 115 353 351 353 13 13 9 102 106 101 336 334 337 10 13 11 104 104 102 334 336 336 11 11 11 101 102 102 333 332 334 15 15 12 104 106 101 336 337 337 11 13 15 101 101 103 334 334 334 14 14 13 104 103 102 336 337 339 59 62 58 197 210 195 454 455 459 63 54 52 192 200 194 466 451 471 61 55 53 209 198 203 461 450 456 9 10 13 101 103 103 334 336 335 16 16 15 107 105 103 339 337 334 10 10 10 101 100 100 331 334 333 21 18 19 110 112 112 341 342 343 17 18 17 103 104 106 334 335 338 11 10 11 99 99 99 333 333 334 9 9 9 100 100 99 333 333 333 9 10 9 99 99 99 333 331 333 22 21 22 122 120 122 354 352 352 20 21 26 123 119 121 355 356 351 22 21 26 123 125 120 356 360 353 13 11 14 103 103 102 337 335 336 12 12 13 101 102 104 335 336 335 11 11 12 100 101 102 334 334 337 12 12 13 102 103 103 337 336 334 11 17 13 102 103 102 338 336 336 9 9 10 99 99 100 333 333 333 11 10 10 100 100 101 333 334 333 10 12 12 104 102 100 334 333 333 12 14 13 104 105 104 338 338 337
10 5 5 4 5 5 5 5 5 5 9 8 9 17 15 14 15 15 19 10 8 9 19 18 18 22 21 25 5 5 1 5 8 3 5 5 5 2 5 3 8 6 4 4 6 5 3 3 3 4 2 4 2 2 3 8 6 5 5 7 3 6 7 6 3 5 7 3 4 4 3 3 4 6 6 5 6 6 4 6 8 9 56 59 55 114 114 107 143 145 139 59 51 48 106 113 103 145 137 141 56 51 49 120 110 113 138 138 140 1 2 5 3 4 5 3 5 4 8 8 6 11 8 6 7 5 3 2 2 2 2 1 3 1 2 2 14 9 11 14 15 14 10 13 13 10 10 9 6 7 8 5 5 5 3 2 3 1 1 1 2 1 3 1 1 1 1 1 1 1 2 1 1 2 1 1 1 1 1 1 1 14 13 14 24 24 27 23 23 19 12 12 19 25 22 26 26 22 24 14 14 18 28 31 24 30 31 27 5 3 6 5 4 4 6 5 5 4 4 5 3 4 7 4 5 3 3 3 4 2 4 5 3 4 5 3 3 4 5 5 5 5 5 3 3 9 5 4 5 4 6 5 5 1 1 2 1 1 1 1 1 1 3 2 2 2 3 2 2 3 2 2 4 4 6 3 2 4 4 2 4 6 5 5 6 5 7 7 6


==> data/appendix/deep_sea-P0-C0-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,1.0,1000.0
ref,3.0,1732.0
ref,6.0,2449.0
ref,9.0,3000.0
ref,11.0,3316.0
under,1.0000014857659636,1000.0004868852527
under,3.0000084230589295,1732.002990159764
under,5.999967005823478,2448.9935114304126
under,9.000009914480373,3000.0012915044877
under,11.99999566730149,3315.999813300355

==> data/appendix/deep_sea-P0-C0-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,1.0,1000.0
ref,3.0,1732.0
ref,6.0,2449.0
ref,9.0,3000.0
ref,11.0,3316.0
under,1.0000014857659636,1000.0004868852527
under,3.0000084230589295,1732.002990159764
under,5.999980706718134,2448.996785946154
under,8.999993054364666,2999.999117294363
under,14.00000620143642,3315.9999013209244

==> data/appendix/deep_sea-P0-C0-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,1.0,1000.0
ref,3.0,1732.0
ref,6.0,2449.0
ref,9.0,3000.0
ref,11.0,3316.0
under,1.0000014857659636,1000.0004868852527
under,3.0000084230589295,1732.002990159764
under,5.99999074306389,2448.9991846341914
under,10.99998551794556,2999.9986474125694
under,16.000006088134967,3315.9999012599737

==> data/appendix/deep_sea-P0-C1-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,1.0,1000.0
ref,3.0,1732.0
ref,6.0,2449.0
ref,9.0,3000.0
ref,11.0,3316.0
ref,13.0,3605.0
ref,16.0,4000.0
ref,18.0,4242.0
ref,19.0,4358.0
ref,21.0,4582.0
ref,22.0,4690.0
ref,25.0,5000.0
ref,27.0,5196.0
ref,30.0,5477.0
ref,32.0,5656.0
ref,33.0,5744.0
ref,35.0,5916.0
ref,37.0,6082.0
ref,39.0,6244.0
ref,40.0,6324.0
ref,42.0,6480.0
ref,44.0,6633.0
ref,47.0,6855.0
ref,48.0,6928.0
ref,50.0,7071.0
ref,53.0,7280.0
ref,55.0,7416.0
ref,57.0,7549.0
ref,59.0,7681.0
ref,61.0,7810.0
under,1.0000320148178616,1000.0103355720411
under,3.0000015693027535,1731.9987521857322
under,5.9999858865978695,2448.9934151724565
under,9.000087668334686,3000.0102833352034
under,23.99895520937139,3999.9362325506836
under,28.000019129434236,4242.000527811226
under,41.00009386705108,4690.003186646057
under,145.99959737891493,6243.9965494568305
under,167.9997268688394,6479.9979526802645
under,239.0003139571188,6855.001016525395
under,401.0007434090684,7280.002201967629
under,606.9982487503823,7548.999033856793

==> data/appendix/deep_sea-P0-C1-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,1.0,1000.0
ref,3.0,1732.0
ref,6.0,2449.0
ref,9.0,3000.0
ref,11.0,3316.0
ref,13.0,3605.0
ref,16.0,4000.0
ref,18.0,4242.0
ref,19.0,4358.0
ref,21.0,4582.0
ref,22.0,4690.0
ref,25.0,5000.0
ref,27.0,5196.0
ref,30.0,5477.0
ref,32.0,5656.0
ref,33.0,5744.0
ref,35.0,5916.0
ref,37.0,6082.0
ref,39.0,6244.0
ref,40.0,6324.0
ref,42.0,6480.0
ref,44.0,6633.0
ref,47.0,6855.0
ref,48.0,6928.0
ref,50.0,7071.0
ref,53.0,7280.0
ref,55.0,7416.0
ref,57.0,7549.0
ref,59.0,7681.0
ref,61.0,7810.0
under,1.0000320148178616,1000.0103355720411
under,3.0000633812328488,1732.0213753385847
under,5.9997699314939155,2448.9552592086234
under,9.000012685291608,2999.9989004601853
under,16.000114767030254,3605.0072524054403
under,31.00002973346534,4582.002135854668
under,77.99982969220298,5743.997358782986
under,335.00037476458397,7810.001275285751

==> data/appendix/deep_sea-P0-C1-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,1.0,1000.0
ref,3.0,1732.0
ref,6.0,2449.0
ref,9.0,3000.0
ref,11.0,3316.0
ref,13.0,3605.0
ref,16.0,4000.0
ref,18.0,4242.0
ref,19.0,4358.0
ref,21.0,4582.0
ref,22.0,4690.0
ref,25.0,5000.0
ref,27.0,5196.0
ref,30.0,5477.0
ref,32.0,5656.0
ref,33.0,5744.0
ref,35.0,5916.0
ref,37.0,6082.0
ref,39.0,6244.0
ref,40.0,6324.0
ref,42.0,6480.0
ref,44.0,6633.0
ref,47.0,6855.0
ref,48.0,6928.0
ref,50.0,7071.0
ref,53.0,7280.0
ref,55.0,7416.0
ref,57.0,7549.0
ref,59.0,7681.0
ref,61.0,7810.0
under,1.0000320148178616,1000.0103355720411
under,3.0000633812328488,1732.0213753385847
under,5.999870918327929,2448.9793951972247
under,14.000029384848972,3605.0007312700363
under,25.99997912290769,3999.999147296615
under,47.00025761253994,4582.006777155648
under,80.99939792612008,5195.991532099574
under,119.0015074770323,5656.016921243655
under,173.9967441606468,6243.966031384273
under,257.0087304483477,7071.085255846628
under,320.99969362460513,7680.999343252652
under,632.002013456791,7810.0002926848465

==> data/appendix/deep_sea-P0-C2-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,1.0,1000.0
ref,3.0,1732.0
ref,6.0,2449.0
ref,9.0,3000.0
ref,11.0,3316.0
ref,13.0,3605.0
ref,16.0,4000.0
ref,18.0,4242.0
ref,19.0,4358.0
ref,21.0,4582.0
ref,22.0,4690.0
ref,25.0,5000.0
ref,27.0,5196.0
ref,30.0,5477.0
ref,32.0,5656.0
ref,33.0,5744.0
ref,35.0,5916.0
ref,37.0,6082.0
ref,39.0,6244.0
ref,40.0,6324.0
ref,42.0,6480.0
ref,44.0,6633.0
ref,47.0,6855.0
ref,48.0,6928.0
ref,50.0,7071.0
ref,53.0,7280.0
ref,55.0,7416.0
ref,57.0,7549.0
ref,59.0,7681.0
ref,61.0,7810.0
ref,63.0,7937.0
ref,65.0,8062.0
ref,68.0,8246.0
ref,70.0,8366.0
ref,72.0,8485.0
ref,73.0,8544.0
ref,76.0,8717.0
ref,78.0,8831.0
ref,81.0,9000.0
ref,83.0,9110.0
ref,84.0,9165.0
ref,85.0,9219.0
ref,88.0,9380.0
ref,90.0,9486.0
ref,93.0,9643.0
ref,94.0,9695.0
ref,95.0,9746.0
ref,98.0,9899.0
ref,101.0,10049.0
ref,102.0,10099.0
ref,104.0,10198.0
ref,106.0,10295.0
ref,108.0,10392.0
ref,111.0,10535.0
ref,113.0,10630.0
ref,115.0,10723.0
ref,116.0,10770.0
ref,119.0,10908.0
ref,121.0,11000.0
ref,123.0,11090.0
ref,124.0,11135.0
ref,127.0,11269.0
ref,128.0,11313.0
ref,129.0,11357.0
ref,131.0,11445.0
ref,134.0,11575.0
ref,135.0,11618.0
ref,137.0,11704.0
ref,139.0,11789.0
ref,141.0,11874.0
ref,143.0,11958.0
ref,144.0,12000.0
ref,145.0,12041.0
ref,148.0,12165.0
ref,150.0,12247.0
ref,152.0,12328.0
ref,153.0,12369.0
ref,155.0,12449.0
ref,157.0,12529.0
ref,159.0,12609.0
ref,161.0,12688.0
ref,163.0,12767.0
ref,165.0,12845.0
ref,167.0,12922.0
ref,169.0,13000.0
ref,171.0,13076.0
ref,172.0,13114.0
ref,174.0,13190.0
ref,177.0,13304.0
ref,179.0,13379.0
ref,180.0,13416.0
ref,182.0,13490.0
ref,184.0,13564.0
ref,186.0,13638.0
ref,188.0,13711.0
ref,189.0,13747.0
ref,192.0,13856.0
ref,193.0,13892.0
ref,196.0,14000.0
ref,198.0,14071.0
under,1.0005387817145674,1000.1746818811038
under,2.999894995194154,1731.9368183617592
under,6.001438071343728,2449.325637509185
under,8.999752073136733,3000.0069065888456
under,23.990421280390365,3999.3918812785287
under,28.001276721036447,4242.048976791854
under,40.99977542296892,4689.996858926574
under,145.99879702082944,6243.981184627886
under,168.02049551144046,6480.213714666622
under,343.99864270365197,8245.994805653894
under,1161.0020250038729,10535.003827060178
under,1824.0011559604359,12000.002392494933

==> data/appendix/deep_sea-P0-C2-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,1.0,1000.0
ref,3.0,1732.0
ref,6.0,2449.0
ref,9.0,3000.0
ref,11.0,3316.0
ref,13.0,3605.0
ref,16.0,4000.0
ref,18.0,4242.0
ref,19.0,4358.0
ref,21.0,4582.0
ref,22.0,4690.0
ref,25.0,5000.0
ref,27.0,5196.0
ref,30.0,5477.0
ref,32.0,5656.0
ref,33.0,5744.0
ref,35.0,5916.0
ref,37.0,6082.0
ref,39.0,6244.0
ref,40.0,6324.0
ref,42.0,6480.0
ref,44.0,6633.0
ref,47.0,6855.0
ref,48.0,6928.0
ref,50.0,7071.0
ref,53.0,7280.0
ref,55.0,7416.0
ref,57.0,7549.0
ref,59.0,7681.0
ref,61.0,7810.0
ref,63.0,7937.0
ref,65.0,8062.0
ref,68.0,8246.0
ref,70.0,8366.0
ref,72.0,8485.0
ref,73.0,8544.0
ref,76.0,8717.0
ref,78.0,8831.0
ref,81.0,9000.0
ref,83.0,9110.0
ref,84.0,9165.0
ref,85.0,9219.0
ref,88.0,9380.0
ref,90.0,9486.0
ref,93.0,9643.0
ref,94.0,9695.0
ref,95.0,9746.0
ref,98.0,9899.0
ref,101.0,10049.0
ref,102.0,10099.0
ref,104.0,10198.0
ref,106.0,10295.0
ref,108.0,10392.0
ref,111.0,10535.0
ref,113.0,10630.0
ref,115.0,10723.0
ref,116.0,10770.0
ref,119.0,10908.0
ref,121.0,11000.0
ref,123.0,11090.0
ref,124.0,11135.0
ref,127.0,11269.0
ref,128.0,11313.0
ref,129.0,11357.0
ref,131.0,11445.0
ref,134.0,11575.0
ref,135.0,11618.0
ref,137.0,11704.0
ref,139.0,11789.0
ref,141.0,11874.0
ref,143.0,11958.0
ref,144.0,12000.0
ref,145.0,12041.0
ref,148.0,12165.0
ref,150.0,12247.0
ref,152.0,12328.0
ref,153.0,12369.0
ref,155.0,12449.0
ref,157.0,12529.0
ref,159.0,12609.0
ref,161.0,12688.0
ref,163.0,12767.0
ref,165.0,12845.0
ref,167.0,12922.0
ref,169.0,13000.0
ref,171.0,13076.0
ref,172.0,13114.0
ref,174.0,13190.0
ref,177.0,13304.0
ref,179.0,13379.0
ref,180.0,13416.0
ref,182.0,13490.0
ref,184.0,13564.0
ref,186.0,13638.0
ref,188.0,13711.0
ref,189.0,13747.0
ref,192.0,13856.0
ref,193.0,13892.0
ref,196.0,14000.0
ref,198.0,14071.0
under,1.0005387817145674,1000.1746818811038
under,2.999894995194154,1731.9368183617592
under,6.000714308733222,2449.152653417023
under,8.999980359720212,3000.013158670929
under,16.00007076466136,3605.0197434000106
under,30.999666173072,4581.987578566112
under,78.0000977970767,5743.996938535563
under,217.00030834581685,6854.998972815614
under,344.00415924378103,7681.024328807183
under,654.9982188791819,9164.996040720358
under,3771.0057710338706,12449.003189907136

==> data/appendix/deep_sea-P0-C2-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,1.0,1000.0
ref,3.0,1732.0
ref,6.0,2449.0
ref,9.0,3000.0
ref,11.0,3316.0
ref,13.0,3605.0
ref,16.0,4000.0
ref,18.0,4242.0
ref,19.0,4358.0
ref,21.0,4582.0
ref,22.0,4690.0
ref,25.0,5000.0
ref,27.0,5196.0
ref,30.0,5477.0
ref,32.0,5656.0
ref,33.0,5744.0
ref,35.0,5916.0
ref,37.0,6082.0
ref,39.0,6244.0
ref,40.0,6324.0
ref,42.0,6480.0
ref,44.0,6633.0
ref,47.0,6855.0
ref,48.0,6928.0
ref,50.0,7071.0
ref,53.0,7280.0
ref,55.0,7416.0
ref,57.0,7549.0
ref,59.0,7681.0
ref,61.0,7810.0
ref,63.0,7937.0
ref,65.0,8062.0
ref,68.0,8246.0
ref,70.0,8366.0
ref,72.0,8485.0
ref,73.0,8544.0
ref,76.0,8717.0
ref,78.0,8831.0
ref,81.0,9000.0
ref,83.0,9110.0
ref,84.0,9165.0
ref,85.0,9219.0
ref,88.0,9380.0
ref,90.0,9486.0
ref,93.0,9643.0
ref,94.0,9695.0
ref,95.0,9746.0
ref,98.0,9899.0
ref,101.0,10049.0
ref,102.0,10099.0
ref,104.0,10198.0
ref,106.0,10295.0
ref,108.0,10392.0
ref,111.0,10535.0
ref,113.0,10630.0
ref,115.0,10723.0
ref,116.0,10770.0
ref,119.0,10908.0
ref,121.0,11000.0
ref,123.0,11090.0
ref,124.0,11135.0
ref,127.0,11269.0
ref,128.0,11313.0
ref,129.0,11357.0
ref,131.0,11445.0
ref,134.0,11575.0
ref,135.0,11618.0
ref,137.0,11704.0
ref,139.0,11789.0
ref,141.0,11874.0
ref,143.0,11958.0
ref,144.0,12000.0
ref,145.0,12041.0
ref,148.0,12165.0
ref,150.0,12247.0
ref,152.0,12328.0
ref,153.0,12369.0
ref,155.0,12449.0
ref,157.0,12529.0
ref,159.0,12609.0
ref,161.0,12688.0
ref,163.0,12767.0
ref,165.0,12845.0
ref,167.0,12922.0
ref,169.0,13000.0
ref,171.0,13076.0
ref,172.0,13114.0
ref,174.0,13190.0
ref,177.0,13304.0
ref,179.0,13379.0
ref,180.0,13416.0
ref,182.0,13490.0
ref,184.0,13564.0
ref,186.0,13638.0
ref,188.0,13711.0
ref,189.0,13747.0
ref,192.0,13856.0
ref,193.0,13892.0
ref,196.0,14000.0
ref,198.0,14071.0
under,1.0005387817145674,1000.1746818811038
under,2.999894995194154,1731.9368183617592
under,6.000370090983779,2449.070383078663
under,13.999987455009432,3605.007332260452
under,26.001221108152095,4000.0467174262853
under,46.99874684793576,4581.979872040633
under,80.99867761319092,5195.978327497744
under,119.00971853353803,5656.112161549025
under,173.98087642198516,6243.803945395219
under,257.0007791083126,7071.0014837437375
under,426.00001251911726,7680.99858082175
under,958.9985681889348,9218.994886954495
under,1048.0023726371192,9380.00169782939
under,4650.005271336186,10770.002571186786

==> data/appendix/deep_sea_probabilistic-P0-C0-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,2.0,1000.0
ref,4.0,1732.0
ref,7.0,2449.0
ref,9.0,2828.0
ref,11.0,3162.0
under,2.0000014689028376,1000.000481484876
under,4.000008343027119,1732.0029620891594
under,6.999962813222638,2448.9924964566967
under,9.000037754718932,2828.0066241737745
under,10.999996877605312,3161.9998302549466

==> data/appendix/deep_sea_probabilistic-P0-C0-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,2.0,1000.0
ref,4.0,1732.0
ref,7.0,2449.0
ref,9.0,2828.0
ref,11.0,3162.0
under,2.0000014689028376,1000.000481484876
under,4.000008343027119,1732.0029620891594
under,6.999962813222638,2448.9924964566967
under,9.000037754718932,2828.0066241737745
under,10.999996877605312,3161.9998302549466

==> data/appendix/deep_sea_probabilistic-P0-C0-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,2.0,1000.0
ref,4.0,1732.0
ref,7.0,2449.0
ref,9.0,2828.0
ref,11.0,3162.0
under,2.0000014689028376,1000.000481484876
under,4.000008343027105,1732.0029620891596
under,6.999962813222638,2448.9924964566967
under,9.0000100416527,2828.0013725487483
under,11.99999595436826,3161.9998302517924

==> data/appendix/deep_sea_probabilistic-P0-C1-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,2.0,1000.0
ref,4.0,1732.0
ref,7.0,2449.0
ref,9.0,2828.0
ref,11.0,3162.0
ref,13.0,3464.0
ref,16.0,3872.0
ref,18.0,4123.0
ref,21.0,4472.0
ref,24.0,4795.0
ref,26.0,5000.0
ref,29.0,5291.0
ref,30.0,5385.0
ref,32.0,5567.0
ref,34.0,5744.0
ref,36.0,5916.0
ref,39.0,6164.0
ref,42.0,6403.0
ref,43.0,6480.0
ref,46.0,6708.0
ref,47.0,6782.0
ref,48.0,6855.0
ref,51.0,7071.0
ref,54.0,7280.0
ref,56.0,7416.0
ref,58.0,7549.0
ref,60.0,7681.0
ref,62.0,7810.0
ref,64.0,7937.0
ref,67.0,8124.0
under,2.0000319638763813,1000.010319098724
under,4.0000633390936855,1732.0213625363906
under,6.999740994500826,2448.9483364994367
under,9.000082834692648,2828.0124427881015
under,11.000004710954272,3161.9997387326125
under,23.000026154286502,3872.0012075277327
under,39.99959849777724,4122.994913719322
under,74.00018427475777,4472.000843256366
under,221.1219687014161,4746.843102018277

==> data/appendix/deep_sea_probabilistic-P0-C1-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,2.0,1000.0
ref,4.0,1732.0
ref,7.0,2449.0
ref,9.0,2828.0
ref,11.0,3162.0
ref,13.0,3464.0
ref,16.0,3872.0
ref,18.0,4123.0
ref,21.0,4472.0
ref,24.0,4795.0
ref,26.0,5000.0
ref,29.0,5291.0
ref,30.0,5385.0
ref,32.0,5567.0
ref,34.0,5744.0
ref,36.0,5916.0
ref,39.0,6164.0
ref,42.0,6403.0
ref,43.0,6480.0
ref,46.0,6708.0
ref,47.0,6782.0
ref,48.0,6855.0
ref,51.0,7071.0
ref,54.0,7280.0
ref,56.0,7416.0
ref,58.0,7549.0
ref,60.0,7681.0
ref,62.0,7810.0
ref,64.0,7937.0
ref,67.0,8124.0
under,2.0000319638763813,1000.010319098724
under,4.0000633390936855,1732.0213625363906
under,6.999740994500712,2448.9483364994367
under,9.000451771300618,2828.082356151273
under,10.999917932982157,3161.9945001092888
under,16.00000834561274,3464.0000483976864
under,28.000024297383106,3872.0005177214066
under,38.99992282346034,4122.998248661732
under,63.000063268365125,4472.000234806609
under,201.33562537085925,4499.519686060281

==> data/appendix/deep_sea_probabilistic-P0-C1-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,2.0,1000.0
ref,4.0,1732.0
ref,7.0,2449.0
ref,9.0,2828.0
ref,11.0,3162.0
ref,13.0,3464.0
ref,16.0,3872.0
ref,18.0,4123.0
ref,21.0,4472.0
ref,24.0,4795.0
ref,26.0,5000.0
ref,29.0,5291.0
ref,30.0,5385.0
ref,32.0,5567.0
ref,34.0,5744.0
ref,36.0,5916.0
ref,39.0,6164.0
ref,42.0,6403.0
ref,43.0,6480.0
ref,46.0,6708.0
ref,47.0,6782.0
ref,48.0,6855.0
ref,51.0,7071.0
ref,54.0,7280.0
ref,56.0,7416.0
ref,58.0,7549.0
ref,60.0,7681.0
ref,62.0,7810.0
ref,64.0,7937.0
ref,67.0,8124.0
under,2.0000319638763813,1000.010319098724
under,4.0000633390936855,1732.0213625363906
under,6.99993458970539,2448.9946060124666
under,8.999836974147229,2827.9765285427084
under,12.00030638871499,3162.028147910756
under,20.999912246115173,3871.9983951708045
under,34.99997476891349,4122.999556051217
under,176.33410077267388,4843.8722275152995

==> data/appendix/deep_sea_probabilistic-P0-C2-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,2.0,1000.0
ref,4.0,1732.0
ref,7.0,2449.0
ref,9.0,2828.0
ref,11.0,3162.0
ref,13.0,3464.0
ref,16.0,3872.0
ref,18.0,4123.0
ref,21.0,4472.0
ref,24.0,4795.0
ref,26.0,5000.0
ref,29.0,5291.0
ref,30.0,5385.0
ref,32.0,5567.0
ref,34.0,5744.0
ref,36.0,5916.0
ref,39.0,6164.0
ref,42.0,6403.0
ref,43.0,6480.0
ref,46.0,6708.0
ref,47.0,6782.0
ref,48.0,6855.0
ref,51.0,7071.0
ref,54.0,7280.0
ref,56.0,7416.0
ref,58.0,7549.0
ref,60.0,7681.0
ref,62.0,7810.0
ref,64.0,7937.0
ref,67.0,8124.0
ref,68.0,8185.0
ref,69.0,8246.0
ref,72.0,8426.0
ref,73.0,8485.0
ref,75.0,8602.0
ref,76.0,8660.0
ref,78.0,8774.0
ref,82.0,9000.0
ref,83.0,9055.0
ref,86.0,9219.0
ref,87.0,9273.0
ref,89.0,9380.0
ref,91.0,9486.0
ref,92.0,9539.0
ref,95.0,9695.0
ref,97.0,9797.0
ref,98.0,9848.0
ref,100.0,9949.0
ref,102.0,10049.0
ref,104.0,10148.0
ref,107.0,10295.0
ref,109.0,10392.0
ref,111.0,10488.0
ref,112.0,10535.0
ref,114.0,10630.0
ref,116.0,10723.0
ref,118.0,10816.0
ref,121.0,10954.0
ref,123.0,11045.0
ref,124.0,11090.0
ref,126.0,11180.0
ref,128.0,11269.0
ref,130.0,11357.0
ref,131.0,11401.0
ref,133.0,11489.0
ref,134.0,11532.0
ref,137.0,11661.0
ref,138.0,11704.0
ref,140.0,11789.0
ref,141.0,11832.0
ref,143.0,11916.0
ref,145.0,12000.0
ref,147.0,12083.0
ref,148.0,12124.0
ref,150.0,12206.0
ref,152.0,12288.0
ref,153.0,12328.0
ref,155.0,12409.0
ref,157.0,12489.0
ref,158.0,12529.0
ref,160.0,12609.0
ref,162.0,12688.0
ref,164.0,12767.0
ref,166.0,12845.0
ref,168.0,12922.0
ref,170.0,13000.0
ref,171.0,13038.0
ref,173.0,13114.0
ref,176.0,13228.0
ref,178.0,13304.0
ref,180.0,13379.0
ref,182.0,13453.0
ref,184.0,13527.0
ref,186.0,13601.0
ref,189.0,13711.0
ref,191.0,13784.0
ref,193.0,13856.0
ref,196.0,13964.0
ref,197.0,14000.0
ref,199.0,14071.0
under,2.0005385793101595,1000.1746161933586
under,3.9998951214902263,1731.9368734278576
under,7.000811109583992,2449.175810346335
under,8.995480901582596,2827.1624119932503
under,11.000849815261972,3162.0602426986966
under,22.999692161378334,3871.9907434333154
under,40.00135781820427,4123.015004708088
under,57.08808037200561,4335.612233690101
under,74.00065786660252,4472.000983629518
under,221.10986697451244,4737.347700989554

==> data/appendix/deep_sea_probabilistic-P0-C2-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,2.0,1000.0
ref,4.0,1732.0
ref,7.0,2449.0
ref,9.0,2828.0
ref,11.0,3162.0
ref,13.0,3464.0
ref,16.0,3872.0
ref,18.0,4123.0
ref,21.0,4472.0
ref,24.0,4795.0
ref,26.0,5000.0
ref,29.0,5291.0
ref,30.0,5385.0
ref,32.0,5567.0
ref,34.0,5744.0
ref,36.0,5916.0
ref,39.0,6164.0
ref,42.0,6403.0
ref,43.0,6480.0
ref,46.0,6708.0
ref,47.0,6782.0
ref,48.0,6855.0
ref,51.0,7071.0
ref,54.0,7280.0
ref,56.0,7416.0
ref,58.0,7549.0
ref,60.0,7681.0
ref,62.0,7810.0
ref,64.0,7937.0
ref,67.0,8124.0
ref,68.0,8185.0
ref,69.0,8246.0
ref,72.0,8426.0
ref,73.0,8485.0
ref,75.0,8602.0
ref,76.0,8660.0
ref,78.0,8774.0
ref,82.0,9000.0
ref,83.0,9055.0
ref,86.0,9219.0
ref,87.0,9273.0
ref,89.0,9380.0
ref,91.0,9486.0
ref,92.0,9539.0
ref,95.0,9695.0
ref,97.0,9797.0
ref,98.0,9848.0
ref,100.0,9949.0
ref,102.0,10049.0
ref,104.0,10148.0
ref,107.0,10295.0
ref,109.0,10392.0
ref,111.0,10488.0
ref,112.0,10535.0
ref,114.0,10630.0
ref,116.0,10723.0
ref,118.0,10816.0
ref,121.0,10954.0
ref,123.0,11045.0
ref,124.0,11090.0
ref,126.0,11180.0
ref,128.0,11269.0
ref,130.0,11357.0
ref,131.0,11401.0
ref,133.0,11489.0
ref,134.0,11532.0
ref,137.0,11661.0
ref,138.0,11704.0
ref,140.0,11789.0
ref,141.0,11832.0
ref,143.0,11916.0
ref,145.0,12000.0
ref,147.0,12083.0
ref,148.0,12124.0
ref,150.0,12206.0
ref,152.0,12288.0
ref,153.0,12328.0
ref,155.0,12409.0
ref,157.0,12489.0
ref,158.0,12529.0
ref,160.0,12609.0
ref,162.0,12688.0
ref,164.0,12767.0
ref,166.0,12845.0
ref,168.0,12922.0
ref,170.0,13000.0
ref,171.0,13038.0
ref,173.0,13114.0
ref,176.0,13228.0
ref,178.0,13304.0
ref,180.0,13379.0
ref,182.0,13453.0
ref,184.0,13527.0
ref,186.0,13601.0
ref,189.0,13711.0
ref,191.0,13784.0
ref,193.0,13856.0
ref,196.0,13964.0
ref,197.0,14000.0
ref,199.0,14071.0
under,2.0005385793101595,1000.1746161933586
under,3.9998951214902263,1731.9368734278576
under,7.000811109583083,2449.1758103463353
under,8.997562220001782,2827.5568183652986
under,11.000076655936027,3161.971968707287
under,16.0005845081987,3464.003232245563
under,28.001179636517918,3872.0238120077665
under,39.000185236886864,4123.000860676134
under,63.00012318477275,4472.000612833926

==> data/appendix/deep_sea_probabilistic-P0-C2-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,2.0,1000.0
ref,4.0,1732.0
ref,7.0,2449.0
ref,9.0,2828.0
ref,11.0,3162.0
ref,13.0,3464.0
ref,16.0,3872.0
ref,18.0,4123.0
ref,21.0,4472.0
ref,24.0,4795.0
ref,26.0,5000.0
ref,29.0,5291.0
ref,30.0,5385.0
ref,32.0,5567.0
ref,34.0,5744.0
ref,36.0,5916.0
ref,39.0,6164.0
ref,42.0,6403.0
ref,43.0,6480.0
ref,46.0,6708.0
ref,47.0,6782.0
ref,48.0,6855.0
ref,51.0,7071.0
ref,54.0,7280.0
ref,56.0,7416.0
ref,58.0,7549.0
ref,60.0,7681.0
ref,62.0,7810.0
ref,64.0,7937.0
ref,67.0,8124.0
ref,68.0,8185.0
ref,69.0,8246.0
ref,72.0,8426.0
ref,73.0,8485.0
ref,75.0,8602.0
ref,76.0,8660.0
ref,78.0,8774.0
ref,82.0,9000.0
ref,83.0,9055.0
ref,86.0,9219.0
ref,87.0,9273.0
ref,89.0,9380.0
ref,91.0,9486.0
ref,92.0,9539.0
ref,95.0,9695.0
ref,97.0,9797.0
ref,98.0,9848.0
ref,100.0,9949.0
ref,102.0,10049.0
ref,104.0,10148.0
ref,107.0,10295.0
ref,109.0,10392.0
ref,111.0,10488.0
ref,112.0,10535.0
ref,114.0,10630.0
ref,116.0,10723.0
ref,118.0,10816.0
ref,121.0,10954.0
ref,123.0,11045.0
ref,124.0,11090.0
ref,126.0,11180.0
ref,128.0,11269.0
ref,130.0,11357.0
ref,131.0,11401.0
ref,133.0,11489.0
ref,134.0,11532.0
ref,137.0,11661.0
ref,138.0,11704.0
ref,140.0,11789.0
ref,141.0,11832.0
ref,143.0,11916.0
ref,145.0,12000.0
ref,147.0,12083.0
ref,148.0,12124.0
ref,150.0,12206.0
ref,152.0,12288.0
ref,153.0,12328.0
ref,155.0,12409.0
ref,157.0,12489.0
ref,158.0,12529.0
ref,160.0,12609.0
ref,162.0,12688.0
ref,164.0,12767.0
ref,166.0,12845.0
ref,168.0,12922.0
ref,170.0,13000.0
ref,171.0,13038.0
ref,173.0,13114.0
ref,176.0,13228.0
ref,178.0,13304.0
ref,180.0,13379.0
ref,182.0,13453.0
ref,184.0,13527.0
ref,186.0,13601.0
ref,189.0,13711.0
ref,191.0,13784.0
ref,193.0,13856.0
ref,196.0,13964.0
ref,197.0,14000.0
ref,199.0,14071.0
under,2.0005385793101595,1000.1746161933586
under,3.9998951214902263,1731.9368734278576
under,7.002782039533486,2449.6468757502967
under,8.998134143394964,2827.7682010178532
under,12.000268546910775,3162.0026562637804
under,21.000039568301872,3871.9911414490684
under,35.00066270224215,4123.002486517675
under,176.26343911445474,4829.922613833569

==> data/appendix/energy_aware_scheduling-P0-C0-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.09280239951,0.03586851598
ref,0.1790923169,0.03525885282
ref,0.3068280392,0.03403952649
ref,0.3484168515,0.03221053701
ref,0.4166464386,0.02855255805
ref,0.4565869024,0.02621551593
ref,0.5476299345,0.01889955799
ref,0.5651069451,0.01737540009
ref,0.6419245034,0.00548696845
ref,0.6451760402,0.0
under,0.006398653927129919,0.0195701872997756
under,0.036596665226107536,0.016748848000007113
under,0.06592911340373676,0.005049642926944615

==> data/appendix/energy_aware_scheduling-P0-C0-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.09280239951,0.03586851598
ref,0.1790923169,0.03525885282
ref,0.3068280392,0.03403952649
ref,0.3484168515,0.03221053701
ref,0.4166464386,0.02855255805
ref,0.4565869024,0.02621551593
ref,0.5476299345,0.01889955799
ref,0.5651069451,0.01737540009
ref,0.6419245034,0.00548696845
ref,0.6451760402,0.0
under,0.020438057590520593,0.01726279380063248
under,0.07261879350498189,0.005323767178612646

==> data/appendix/energy_aware_scheduling-P0-C0-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.09280239951,0.03586851598
ref,0.1790923169,0.03525885282
ref,0.3068280392,0.03403952649
ref,0.3484168515,0.03221053701
ref,0.4166464386,0.02855255805
ref,0.4565869024,0.02621551593
ref,0.5476299345,0.01889955799
ref,0.5651069451,0.01737540009
ref,0.6419245034,0.00548696845
ref,0.6451760402,0.0
under,0.0025854090374965878,0.01742925089997764
under,0.021625240857782675,0.014734003299172863
under,0.059149628003261574,0.007200914674573413

==> data/appendix/energy_aware_scheduling-P0-C1-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.2661785552,0.7515033027
ref,0.2870932957,0.7467526969
ref,0.2878704977,0.746572056
ref,0.2886633107,0.7462107741
ref,0.2904819858,0.7453677831
ref,0.3387231515,0.717187797
ref,0.3455456921,0.711738462
ref,0.4179451671,0.6510932854
ref,0.4586207855,0.6137332272
ref,0.4601461979,0.6120171383
ref,0.4644213667,0.606936612
ref,0.4700011645,0.5981755265
ref,0.471446292,0.5957368739
ref,0.5176000513,0.5010358629
ref,0.5726487042,0.3862385476
ref,0.5730099861,0.3854256634
ref,0.5941449756,0.3256786736
ref,0.6114112385,0.2685735576
ref,0.615746621,0.2490643364
ref,0.624236745,0.2063879151
ref,0.6344864456,0.1544988061
ref,0.6394992315,0.1243204796
ref,0.6418174569,0.1008484479
ref,0.6419245034,0.09922267947
ref,0.6451760402,0.03886602652
under,0.035846238150571405,0.25567398041959244
under,0.0799120128001194,0.10559274829345468

==> data/appendix/energy_aware_scheduling-P0-C1-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.2661785552,0.7515033027
ref,0.2870932957,0.7467526969
ref,0.2878704977,0.746572056
ref,0.2886633107,0.7462107741
ref,0.2904819858,0.7453677831
ref,0.3387231515,0.717187797
ref,0.3455456921,0.711738462
ref,0.4179451671,0.6510932854
ref,0.4586207855,0.6137332272
ref,0.4601461979,0.6120171383
ref,0.4644213667,0.606936612
ref,0.4700011645,0.5981755265
ref,0.471446292,0.5957368739
ref,0.5176000513,0.5010358629
ref,0.5726487042,0.3862385476
ref,0.5730099861,0.3854256634
ref,0.5941449756,0.3256786736
ref,0.6114112385,0.2685735576
ref,0.615746621,0.2490643364
ref,0.624236745,0.2063879151
ref,0.6344864456,0.1544988061
ref,0.6394992315,0.1243204796
ref,0.6418174569,0.1008484479
ref,0.6419245034,0.09922267947
ref,0.6451760402,0.03886602652
under,0.029813532196386414,0.25052937108984613
under,0.061281941604252745,0.16251942218768106

==> data/appendix/energy_aware_scheduling-P0-C1-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.2661785552,0.7515033027
ref,0.2870932957,0.7467526969
ref,0.2878704977,0.746572056
ref,0.2886633107,0.7462107741
ref,0.2904819858,0.7453677831
ref,0.3387231515,0.717187797
ref,0.3455456921,0.711738462
ref,0.4179451671,0.6510932854
ref,0.4586207855,0.6137332272
ref,0.4601461979,0.6120171383
ref,0.4644213667,0.606936612
ref,0.4700011645,0.5981755265
ref,0.471446292,0.5957368739
ref,0.5176000513,0.5010358629
ref,0.5726487042,0.3862385476
ref,0.5730099861,0.3854256634
ref,0.5941449756,0.3256786736
ref,0.6114112385,0.2685735576
ref,0.615746621,0.2490643364
ref,0.624236745,0.2063879151
ref,0.6344864456,0.1544988061
ref,0.6394992315,0.1243204796
ref,0.6418174569,0.1008484479
ref,0.6419245034,0.09922267947
ref,0.6451760402,0.03886602652
under,0.05412657939385507,0.21343944449428426
under,0.06212866730442444,0.16466249201727723

==> data/appendix/energy_aware_scheduling-P0-C2-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.1528470426,0.9714364307
ref,0.160797474,0.9713293842
ref,0.1668835125,0.9712223377
ref,0.180315244,0.9706871053
ref,0.2050128743,0.9692419778
ref,0.219229985,0.9682785595
ref,0.2468061621,0.9656693015
ref,0.2516265989,0.9651875923
ref,0.2581346904,0.9644650286
ref,0.2633481886,0.9637424648
ref,0.2651298187,0.9633678022
ref,0.2916444463,0.9533336813
ref,0.2918423708,0.9532333253
ref,0.3345539167,0.9269162453
ref,0.3360893646,0.9258926133
ref,0.3458101352,0.9171700046
ref,0.3542062253,0.9081333564
ref,0.3597873859,0.9018562697
ref,0.4054153909,0.8503415136
ref,0.4064524037,0.8490817557
ref,0.4251434131,0.8252884452
ref,0.4600956791,0.7794090131
ref,0.4603543748,0.7790670591
ref,0.473777,0.7589363737
ref,0.4762705697,0.7551629387
ref,0.4788391896,0.7501890562
ref,0.5345100501,0.6408611471
ref,0.541461381,0.6252206527
ref,0.5422240872,0.6234142433
ref,0.5487082047,0.6077503325
ref,0.5525083548,0.5981161492
ref,0.5547061529,0.5921449627
ref,0.5704168966,0.548610497
ref,0.5753995757,0.53377536
ref,0.5905053953,0.4884579014
ref,0.6000102307,0.4595352803
ref,0.6015356431,0.4543870136
ref,0.6087913874,0.4281188107
ref,0.6250089293,0.3635396759
ref,0.627350571,0.3540192295
ref,0.6380083863,0.306259773
ref,0.6395761712,0.298712996
ref,0.6399173819,0.2968012128
ref,0.6417438624,0.2844724689
ref,0.6419245034,0.2828467004
ref,0.6451760402,0.2527699845
under,0.020992319504268497,0.4773353893772611
under,0.05900617186563004,0.45171564821557897
under,0.08437767269770476,0.3212163590540908

==> data/appendix/energy_aware_scheduling-P0-C2-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.1528470426,0.9714364307
ref,0.160797474,0.9713293842
ref,0.1668835125,0.9712223377
ref,0.180315244,0.9706871053
ref,0.2050128743,0.9692419778
ref,0.219229985,0.9682785595
ref,0.2468061621,0.9656693015
ref,0.2516265989,0.9651875923
ref,0.2581346904,0.9644650286
ref,0.2633481886,0.9637424648
ref,0.2651298187,0.9633678022
ref,0.2916444463,0.9533336813
ref,0.2918423708,0.9532333253
ref,0.3345539167,0.9269162453
ref,0.3360893646,0.9258926133
ref,0.3458101352,0.9171700046
ref,0.3542062253,0.9081333564
ref,0.3597873859,0.9018562697
ref,0.4054153909,0.8503415136
ref,0.4064524037,0.8490817557
ref,0.4251434131,0.8252884452
ref,0.4600956791,0.7794090131
ref,0.4603543748,0.7790670591
ref,0.473777,0.7589363737
ref,0.4762705697,0.7551629387
ref,0.4788391896,0.7501890562
ref,0.5345100501,0.6408611471
ref,0.541461381,0.6252206527
ref,0.5422240872,0.6234142433
ref,0.5487082047,0.6077503325
ref,0.5525083548,0.5981161492
ref,0.5547061529,0.5921449627
ref,0.5704168966,0.548610497
ref,0.5753995757,0.53377536
ref,0.5905053953,0.4884579014
ref,0.6000102307,0.4595352803
ref,0.6015356431,0.4543870136
ref,0.6087913874,0.4281188107
ref,0.6250089293,0.3635396759
ref,0.627350571,0.3540192295
ref,0.6380083863,0.306259773
ref,0.6395761712,0.298712996
ref,0.6399173819,0.2968012128
ref,0.6417438624,0.2844724689
ref,0.6419245034,0.2828467004
ref,0.6451760402,0.2527699845
under,0.03984137188898597,0.46445779727767195
under,0.057742278896272224,0.41788743438924625

==> data/appendix/energy_aware_scheduling-P0-C2-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.1528470426,0.9714364307
ref,0.160797474,0.9713293842
ref,0.1668835125,0.9712223377
ref,0.180315244,0.9706871053
ref,0.2050128743,0.9692419778
ref,0.219229985,0.9682785595
ref,0.2468061621,0.9656693015
ref,0.2516265989,0.9651875923
ref,0.2581346904,0.9644650286
ref,0.2633481886,0.9637424648
ref,0.2651298187,0.9633678022
ref,0.2916444463,0.9533336813
ref,0.2918423708,0.9532333253
ref,0.3345539167,0.9269162453
ref,0.3360893646,0.9258926133
ref,0.3458101352,0.9171700046
ref,0.3542062253,0.9081333564
ref,0.3597873859,0.9018562697
ref,0.4054153909,0.8503415136
ref,0.4064524037,0.8490817557
ref,0.4251434131,0.8252884452
ref,0.4600956791,0.7794090131
ref,0.4603543748,0.7790670591
ref,0.473777,0.7589363737
ref,0.4762705697,0.7551629387
ref,0.4788391896,0.7501890562
ref,0.5345100501,0.6408611471
ref,0.541461381,0.6252206527
ref,0.5422240872,0.6234142433
ref,0.5487082047,0.6077503325
ref,0.5525083548,0.5981161492
ref,0.5547061529,0.5921449627
ref,0.5704168966,0.548610497
ref,0.5753995757,0.53377536
ref,0.5905053953,0.4884579014
ref,0.6000102307,0.4595352803
ref,0.6015356431,0.4543870136
ref,0.6087913874,0.4281188107
ref,0.6250089293,0.3635396759
ref,0.627350571,0.3540192295
ref,0.6380083863,0.306259773
ref,0.6395761712,0.298712996
ref,0.6399173819,0.2968012128
ref,0.6417438624,0.2844724689
ref,0.6419245034,0.2828467004
ref,0.6451760402,0.2527699845
under,0.05345770265285062,0.5225507843698379
under,0.0883490243083788,0.35822950001483744

==> data/appendix/fruit_tree_2-P0-C0-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.1875,0.91171875
ref,0.2099,0.91031875
ref,0.2463,0.90314375
ref,0.2715,0.89526875
ref,0.338,0.8641625
ref,0.3632,0.8499875
ref,0.40415,0.821440625
ref,0.4325,0.79840625
ref,0.568125,0.6613046875
ref,0.593325,0.6345296875
ref,0.634275,0.5855078125
ref,0.662625,0.5482984375
ref,0.7374375,0.4384914062
ref,0.7657875,0.3941945312
ref,0.81185625,0.3160105469
ref,0.84375,0.258203125
under,0.1795371794455534,0.9032901376987651
under,0.2581379780320314,0.8910657891584973
under,0.3343118929652086,0.8554404157499472
under,0.33625602397369403,0.8543099619883824
under,0.39833176057102176,0.8173037463693004
under,0.4233379049725164,0.7952626252241395
under,0.43528007284793957,0.7839972533919177
under,0.5673176694792971,0.6479470118894818
under,0.5965682707106613,0.6157175347074755
under,0.6319239795460612,0.5733279662554801
under,0.6613682078290424,0.5370014143603846
under,0.7609565995344875,0.3853281087380105
under,0.8065662072342622,0.30560013423575666
under,0.833459137312478,0.25135709232953113

==> data/appendix/fruit_tree_2-P0-C0-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.1875,0.91171875
ref,0.2099,0.91031875
ref,0.2463,0.90314375
ref,0.2715,0.89526875
ref,0.338,0.8641625
ref,0.3632,0.8499875
ref,0.40415,0.821440625
ref,0.4325,0.79840625
ref,0.568125,0.6613046875
ref,0.593325,0.6345296875
ref,0.634275,0.5855078125
ref,0.662625,0.5482984375
ref,0.7374375,0.4384914062
ref,0.7657875,0.3941945312
ref,0.81185625,0.3160105469
ref,0.84375,0.258203125
under,0.17728826129762726,0.9037272503015673
under,0.26076983790774083,0.8912100353417017
under,0.33010955079332327,0.8596695396615865
under,0.3630521236975245,0.8393014419123207
under,0.4216374427979821,0.7972794770807912
under,0.4262898444228767,0.7936177826312444
under,0.5588701302537037,0.6579682104026593
under,0.5960591840075044,0.6165866882098566
under,0.6335755632454191,0.5715714980866615
under,0.6544060735966227,0.5459119548982102
under,0.7316356288098632,0.4314613768057704
under,0.7579348676217916,0.3890624321009874
under,0.8064503559740378,0.30533390186176856
under,0.8359588793771051,0.24772792114569636

==> data/appendix/fruit_tree_2-P0-C0-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.1875,0.91171875
ref,0.2099,0.91031875
ref,0.2463,0.90314375
ref,0.2715,0.89526875
ref,0.338,0.8641625
ref,0.3632,0.8499875
ref,0.40415,0.821440625
ref,0.4325,0.79840625
ref,0.568125,0.6613046875
ref,0.593325,0.6345296875
ref,0.634275,0.5855078125
ref,0.662625,0.5482984375
ref,0.7374375,0.4384914062
ref,0.7657875,0.3941945312
ref,0.81185625,0.3160105469
ref,0.84375,0.258203125
under,0.18283136629927493,0.9013497702783155
under,0.26149673239468507,0.8900544010372158
under,0.32937234463693266,0.8604748952517379
under,0.3640600127945318,0.8366042112338733
under,0.39560779467922336,0.814187772684312
under,0.4272352763438583,0.7914981031739076
under,0.42762536867047396,0.7911125243560534
under,0.5593500851870783,0.6557199076245571
under,0.5683461277627603,0.6461390203402392
under,0.6309286522754326,0.5734883957083633
under,0.652762846496641,0.5469765312109737
under,0.6647668847299825,0.5310780768956778
under,0.7309355590209979,0.4313341600704131
under,0.7604984008859036,0.38533174331513753
under,0.7703223658222152,0.3686396689413864
under,0.8070925438830479,0.30304242522192654
under,0.8344726928196292,0.2492789672370226

==> data/appendix/fruit_tree_2-P0-C1-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.199609375,0.9068229675
ref,0.202118175,0.9067867075
ref,0.206386719,0.9066101465
ref,0.211905183,0.9062233388
ref,0.217119903,0.9056845593
ref,0.226203439,0.904465373
ref,0.230841247,0.9037215615
ref,0.238012159,0.9023369239
ref,0.244094655,0.9009404602
ref,0.266268723,0.8949397717
ref,0.273235515,0.8927782742
ref,0.278304495,0.891053695
ref,0.289851765,0.8866760462
ref,0.295890315,0.8842265952
ref,0.304325007,0.8804963376
ref,0.3091843387,0.8781958987
ref,0.311773287,0.8768939829
ref,0.35897344,0.851391372
ref,0.366802072,0.846978036
ref,0.37303,0.8432351538
ref,0.383949034,0.836304212
ref,0.389232907,0.8327970922
ref,0.396703132,0.8276105583
ref,0.40335442,0.8227645722
ref,0.4258767625,0.8054419217
ref,0.4312065625,0.8012257894
ref,0.441021616,0.793112721
ref,0.4550226887,0.7808322925
ref,0.4618160575,0.7746799757
ref,0.4717700969,0.7652911671
ref,0.4772368451,0.7599589005
ref,0.480195625,0.7569580569
ref,0.481471641,0.7555943552
ref,0.5986728562,0.6286727516
ref,0.6040671682,0.6227183548
ref,0.6173733982,0.6075667276
ref,0.6257417512,0.5976602022
ref,0.6336201454,0.5880406846
ref,0.6559512907,0.5597179939
ref,0.6598318387,0.5547451248
ref,0.6673020637,0.5449501389
ref,0.6740954325,0.5358257232
ref,0.685995345,0.5193918512
ref,0.6916979475,0.5113926844
ref,0.7016060599,0.4971374576
ref,0.7099942972,0.4847388488
ref,0.7633898134,0.4025009021
ref,0.7650942154,0.3998668172
ref,0.7725644404,0.3881624942
ref,0.7791058485,0.3776982508
ref,0.7912577216,0.3578473246
ref,0.7982641406,0.3461922619
ref,0.8062031329,0.3327353893
ref,0.8136858319,0.319800956
ref,0.8410008797,0.2714524001
ref,0.8522868021,0.2510189752
ref,0.8601690234,0.2364291132
ref,0.8770913688,0.2044690625
ref,0.8889096776,0.1815922517
ref,0.8982421875,0.163161087
under,0.2114926363091106,0.8921124416921559
under,0.29359378791146434,0.8716196023383193
under,0.29748789382662183,0.8703623326974629
under,0.3783756894114056,0.8256816546527691
under,0.3999129197183124,0.8106463455940409
under,0.41803957643063827,0.7977396989281258
under,0.45291731862327916,0.7681814093302805
under,0.4672262410462012,0.7559396317905663
under,0.6327000081295168,0.5734780238857939
under,0.6745121968997696,0.5173675265875837
under,0.6997182712048459,0.4825993895237551
under,0.7936937404644258,0.3370531981732446
under,0.8427343387805936,0.24173669606530604
under,0.8623687362486985,0.2012811982313148
under,0.8771200032248797,0.1701450120990833

==> data/appendix/fruit_tree_2-P0-C1-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.199609375,0.9068229675
ref,0.202118175,0.9067867075
ref,0.206386719,0.9066101465
ref,0.211905183,0.9062233388
ref,0.217119903,0.9056845593
ref,0.226203439,0.904465373
ref,0.230841247,0.9037215615
ref,0.238012159,0.9023369239
ref,0.244094655,0.9009404602
ref,0.266268723,0.8949397717
ref,0.273235515,0.8927782742
ref,0.278304495,0.891053695
ref,0.289851765,0.8866760462
ref,0.295890315,0.8842265952
ref,0.304325007,0.8804963376
ref,0.3091843387,0.8781958987
ref,0.311773287,0.8768939829
ref,0.35897344,0.851391372
ref,0.366802072,0.846978036
ref,0.37303,0.8432351538
ref,0.383949034,0.836304212
ref,0.389232907,0.8327970922
ref,0.396703132,0.8276105583
ref,0.40335442,0.8227645722
ref,0.4258767625,0.8054419217
ref,0.4312065625,0.8012257894
ref,0.441021616,0.793112721
ref,0.4550226887,0.7808322925
ref,0.4618160575,0.7746799757
ref,0.4717700969,0.7652911671
ref,0.4772368451,0.7599589005
ref,0.480195625,0.7569580569
ref,0.481471641,0.7555943552
ref,0.5986728562,0.6286727516
ref,0.6040671682,0.6227183548
ref,0.6173733982,0.6075667276
ref,0.6257417512,0.5976602022
ref,0.6336201454,0.5880406846
ref,0.6559512907,0.5597179939
ref,0.6598318387,0.5547451248
ref,0.6673020637,0.5449501389
ref,0.6740954325,0.5358257232
ref,0.685995345,0.5193918512
ref,0.6916979475,0.5113926844
ref,0.7016060599,0.4971374576
ref,0.7099942972,0.4847388488
ref,0.7633898134,0.4025009021
ref,0.7650942154,0.3998668172
ref,0.7725644404,0.3881624942
ref,0.7791058485,0.3776982508
ref,0.7912577216,0.3578473246
ref,0.7982641406,0.3461922619
ref,0.8062031329,0.3327353893
ref,0.8136858319,0.319800956
ref,0.8410008797,0.2714524001
ref,0.8522868021,0.2510189752
ref,0.8601690234,0.2364291132
ref,0.8770913688,0.2044690625
ref,0.8889096776,0.1815922517
ref,0.8982421875,0.163161087
under,0.20692975908707842,0.8937107503108384
under,0.2939939744689104,0.8745711294646793
under,0.3648186266930824,0.8340249848193994
under,0.44471296888535533,0.7760920728756618
under,0.46311253851750434,0.7593295779797122
under,0.5989726933450604,0.6107725583012324
under,0.635946587225725,0.5665107309744922
under,0.6773473691451348,0.5147273842508775
under,0.7038396569916769,0.47402900373132983
under,0.7929371379376093,0.3361613171749489
under,0.8400710635725027,0.247103134862667
under,0.8440872315197313,0.23936823680762573
under,0.8674026648689903,0.19397939687976534
under,0.8693270367135365,0.19006187276437572
under,0.8730623201776418,0.17141797503392775

==> data/appendix/fruit_tree_2-P0-C1-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.199609375,0.9068229675
ref,0.202118175,0.9067867075
ref,0.206386719,0.9066101465
ref,0.211905183,0.9062233388
ref,0.217119903,0.9056845593
ref,0.226203439,0.904465373
ref,0.230841247,0.9037215615
ref,0.238012159,0.9023369239
ref,0.244094655,0.9009404602
ref,0.266268723,0.8949397717
ref,0.273235515,0.8927782742
ref,0.278304495,0.891053695
ref,0.289851765,0.8866760462
ref,0.295890315,0.8842265952
ref,0.304325007,0.8804963376
ref,0.3091843387,0.8781958987
ref,0.311773287,0.8768939829
ref,0.35897344,0.851391372
ref,0.366802072,0.846978036
ref,0.37303,0.8432351538
ref,0.383949034,0.836304212
ref,0.389232907,0.8327970922
ref,0.396703132,0.8276105583
ref,0.40335442,0.8227645722
ref,0.4258767625,0.8054419217
ref,0.4312065625,0.8012257894
ref,0.441021616,0.793112721
ref,0.4550226887,0.7808322925
ref,0.4618160575,0.7746799757
ref,0.4717700969,0.7652911671
ref,0.4772368451,0.7599589005
ref,0.480195625,0.7569580569
ref,0.481471641,0.7555943552
ref,0.5986728562,0.6286727516
ref,0.6040671682,0.6227183548
ref,0.6173733982,0.6075667276
ref,0.6257417512,0.5976602022
ref,0.6336201454,0.5880406846
ref,0.6559512907,0.5597179939
ref,0.6598318387,0.5547451248
ref,0.6673020637,0.5449501389
ref,0.6740954325,0.5358257232
ref,0.685995345,0.5193918512
ref,0.6916979475,0.5113926844
ref,0.7016060599,0.4971374576
ref,0.7099942972,0.4847388488
ref,0.7633898134,0.4025009021
ref,0.7650942154,0.3998668172
ref,0.7725644404,0.3881624942
ref,0.7791058485,0.3776982508
ref,0.7912577216,0.3578473246
ref,0.7982641406,0.3461922619
ref,0.8062031329,0.3327353893
ref,0.8136858319,0.319800956
ref,0.8410008797,0.2714524001
ref,0.8522868021,0.2510189752
ref,0.8601690234,0.2364291132
ref,0.8770913688,0.2044690625
ref,0.8889096776,0.1815922517
ref,0.8982421875,0.163161087
under,0.21812065844463818,0.8902480956080088
under,0.27534815723288936,0.8774605720250481
under,0.29282198891933986,0.872240266425981
under,0.34869050062676504,0.8422577182841102
under,0.36804344032084046,0.8315148375794574
under,0.4055664178418922,0.8055169813577217
under,0.4467553305102161,0.772319872859208
under,0.45040719506413224,0.7692849426532372
under,0.4683037386942748,0.7539565305155478
under,0.6039581938073941,0.6046349812246855
under,0.6795745879128438,0.5128479088123846
under,0.763488747129848,0.382985391119368
under,0.7869373553211733,0.3441741249596581
under,0.8159779123117742,0.2949080806999249
under,0.8438563182387785,0.24073236156297884
under,0.8795278059601193,0.17016523435063627
under,0.8811975538813046,0.1647909538342468

==> data/appendix/fruit_tree_2-P0-C2-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
under,0.234028349103231,0.8821367127946751
under,0.2960418743466772,0.8698036806720144
under,0.3683185528610004,0.8312220322037364
under,0.4153209840489407,0.800194689991248
under,0.43764026224530683,0.7813725078286671
under,0.46487151174822927,0.7576815032705227
under,0.603799210894847,0.6053899227622827
under,0.6341063698939999,0.570865638181659
under,0.673105103220625,0.5198711458351473
under,0.6908640500128735,0.4938595201583446
under,0.6947272893702342,0.4881632869152527
under,0.7591536597796714,0.3893505410270286
under,0.7995031152156331,0.3257755962051204
under,0.8426736134287695,0.24312815802697074
under,0.8650066988926424,0.1971860413023126
under,0.8671848361895608,0.190517855852046
under,0.8706572071695712,0.179025599772987
under,0.8712048942872648,0.17688202583832438

==> data/appendix/fruit_tree_2-P0-C2-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
under,0.21982491299344414,0.8890475326917097
under,0.2702456002779562,0.8771702149475034
under,0.29801358858066557,0.8679672521544753
under,0.3052535267345473,0.8645584364824369
under,0.3544929353295751,0.841082731220824
under,0.3651746022989678,0.8343665232459229
under,0.37985702175401925,0.823995041769876
under,0.4006800296922198,0.8085726446156127
under,0.4498267525196831,0.7705346766159621
under,0.4675411763172344,0.756521546533457
under,0.6006974933952565,0.6089442170958642
under,0.6624926254461584,0.5329148187279273
under,0.6769406976334554,0.5135460005960475
under,0.6926620410982699,0.49079979586703676
under,0.6952300252007052,0.4870326995529794
under,0.7703568395274231,0.37484391657931393
under,0.7907571729521082,0.3395896117423766
under,0.8019849984391486,0.31862467354985213
under,0.8396541702014206,0.2478333910019905
under,0.8668084243549972,0.1937017871449434
under,0.8744139089775596,0.17437351149747563

==> data/appendix/fruit_tree_2-P0-C2-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
under,0.21479760557651778,0.8898816740240378
under,0.2924682596243965,0.87166123024163
under,0.37102173013430906,0.83078623515882
under,0.4492825216607621,0.7710283342438422
under,0.46532358966447673,0.7574515529218185
under,0.47080320670006476,0.7524950276506578
under,0.6019381767912596,0.6081081297887524
under,0.6780463839010121,0.5136775693707565
under,0.6815614300939399,0.509315261454371
under,0.7081974713529693,0.46827910883324236
under,0.7631166642516539,0.3831136318228309
under,0.7947241677944181,0.3335349277816773
under,0.8318857971851117,0.26253628782293537
under,0.8792588662915494,0.17062206087824672
under,0.8815407346901373,0.16496641617045246

==> data/appendix/mars_rover-P0-C0-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.7723899719,1.0
ref,0.9926046875,0.7797852844
ref,0.993412207,0.7789293137
ref,0.9943293188,0.7777436003
ref,0.9999700732,0.7692824687
ref,1.0,0.7692345859
under,0.5003260215479388,0.46019376350028823
under,0.7617080598960924,0.3906580824621541
under,0.7972188310692085,0.37391358105226075
under,0.9552638578326462,0.19321933032222954
under,0.9847676658584271,0.0969000454353067
under,0.9998586083519655,0.037389873399892484

==> data/appendix/mars_rover-P0-C0-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.7723899719,1.0
ref,0.9926046875,0.7797852844
ref,0.993412207,0.7789293137
ref,0.9943293188,0.7777436003
ref,0.9999700732,0.7692824687
ref,1.0,0.7692345859
under,0.6699141981456077,0.3951002744186806
under,0.8930049103641167,0.27772333029060875
under,0.9556026203029423,0.21593466338579648
under,0.9890891269032767,0.09089740035448665
under,0.9999259170474314,-8.67210492574842e-10

==> data/appendix/mars_rover-P0-C0-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.7723899719,1.0
ref,0.9926046875,0.7797852844
ref,0.993412207,0.7789293137
ref,0.9943293188,0.7777436003
ref,0.9999700732,0.7692824687
ref,1.0,0.7692345859
under,0.7188881652616835,0.4167738215081364
under,0.9250818774605172,0.24522130427045086
under,0.9999330476757304,0.10049968792555604

==> data/appendix/mars_rover-P0-C1-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.8094402709,1.0
ref,0.9930127252,0.8164275457
ref,0.9939362449,0.8153754449
ref,0.9944641992,0.8146663038
ref,0.9997566068,0.8067276923
ref,1.0,0.8063375541
under,0.972382696968424,0.061697029814361516
under,0.9795625594932053,0.032951026644489796

==> data/appendix/mars_rover-P0-C1-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.8094402709,1.0
ref,0.9930127252,0.8164275457
ref,0.9939362449,0.8153754449
ref,0.9944641992,0.8146663038
ref,0.9997566068,0.8067276923
ref,1.0,0.8063375541
under,0.9601063805813248,0.04950264391418711
under,0.9766114197227442,0.0424842658694932
under,0.9814899421606761,0.02904904208709324
under,0.9820413080370323,0.024918301033002764

==> data/appendix/mars_rover-P0-C1-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.8094402709,1.0
ref,0.9930127252,0.8164275457
ref,0.9939362449,0.8153754449
ref,0.9944641992,0.8146663038
ref,0.9997566068,0.8067276923
ref,1.0,0.8063375541
under,0.9730702525543202,0.04472578391438901
under,0.9867724855460478,0.037790639036691505
under,0.9869963065354457,0.018640952409542746

==> data/appendix/puddle_world_barto_big-P0-C0-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.2498974629871955,0.6347324228198801
ref,0.3097479461,0.0
under,0.29140748080491596,0.7387037157281302
under,0.3223507181212578,0.03941769684322516
under,0.32479907031512634,1.5091968087688201e-05

==> data/appendix/puddle_world_barto_big-P0-C0-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.2498974629871955,0.6347324228198801
ref,0.3097479461,0.0
under,0.29076674150446014,0.703072354015589
under,0.33119822978208335,0.033420286149834055
under,0.333135277079307,0.007825338471977972

==> data/appendix/puddle_world_barto_big-P0-C0-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.2498974629871955,0.6347324228198801
ref,0.3097479461,0.0
under,0.3105092414056101,0.8191028119404784
under,0.32126261214804297,0.04882844190666269
under,0.3231458942411075,0.0014976195905322953
under,0.4468861578973127,0.0009036281378360655

==> data/appendix/puddle_world_barto_big-P0-C1-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.1499384696,0.3808394545853222
ref,0.2310607519000003,0.0
under,0.17592412960337067,0.45456474957619086
under,0.24779272672380825,0.003793960100091809
under,0.2784437037800058,0.002622598451347713

==> data/appendix/puddle_world_barto_big-P0-C1-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.1499384696,0.3808394545853222
ref,0.2310607519000003,0.0
under,0.1793272189037819,0.4907898995240618
under,0.2583318572580172,0.02665211556320024
under,0.26645704005859283,0.001115322417028608

==> data/appendix/puddle_world_barto_big-P0-C1-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.1499384696,0.3808394545853222
ref,0.2310607519000003,0.0
under,0.18922158700312885,0.45531430820657803
under,0.2595671834955461,0.005671870340812291

==> data/appendix/puddle_world_barto_big-P0-C2-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
under,0.0232350626,0.072478277

==> data/appendix/puddle_world_barto_big-P0-C2-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
under,0.0240616967,0.0650880186

==> data/appendix/puddle_world_barto_big-P0-C2-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
under,0.0256799768,0.071378462

==> data/appendix/puddle_world_barto_small-P0-C0-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.20933946209999998,0.14758199725154952
ref,0.20933946251528002,0.1475276013699851
ref,0.20934563329387867,0.10292284148845887
ref,0.20935376685862106,0.09351830759625024
ref,0.2093670332434271,0.0893011920120177
ref,0.20937224036622482,0.08813541006477266
ref,0.2095128309528106,0.06124001856662531
ref,0.2095389722612595,0.058095820817486654
ref,0.20956495376416895,0.055225848439926395
ref,0.20959120694732458,0.0533881196647954
ref,0.20959477835645235,0.053152666314995045
ref,0.20959823697982805,0.05305118561979505
ref,0.2096146937689598,0.05266239643332149
ref,0.20973295306247297,0.050048877744087505
ref,0.20974491468529965,0.04980017187610741
ref,0.2097482126840614,0.04976131356398383
ref,0.20977072526485285,0.049511309415771976
ref,0.20997265418148925,0.0472794722008647
ref,0.2120039423575567,0.024945935991018686
ref,0.21209084893779062,0.02403342032259559
ref,0.2121449338719994,0.023492583206669693
ref,0.2124077016221554,0.021798388644020505
ref,0.2124126952791744,0.021769630863641254
ref,0.21267603806651192,0.020369223157958416
ref,0.21279746722957393,0.02001230125552489
ref,0.21410159177125998,0.01641964054284628
ref,0.21424758525074317,0.016104999010982723
ref,0.21567952673373103,0.013083907502593917
ref,0.2159409476566717,0.012558432569713673
ref,0.2162177252973937,0.012009848815752733
ref,0.21623474438009038,0.011979656283600093
ref,0.22581131017720324,0.0002879665706103651
ref,0.2259572418449698,0.00011329503833401589
ref,0.22630666633561813,1.606235536399936e-05
ref,0.2263386533473638,1.3251774388933768e-05
ref,0.2269532452000107,0.0
under,0.2463781434509712,0.18049932277522274
under,0.25650565465445097,0.009978154240068982

==> data/appendix/puddle_world_barto_small-P0-C0-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.20933946209999998,0.14758199725154952
ref,0.20933946251528002,0.1475276013699851
ref,0.20934563329387867,0.10292284148845887
ref,0.20935376685862106,0.09351830759625024
ref,0.2093670332434271,0.0893011920120177
ref,0.20937224036622482,0.08813541006477266
ref,0.2095128309528106,0.06124001856662531
ref,0.2095389722612595,0.058095820817486654
ref,0.20956495376416895,0.055225848439926395
ref,0.20959120694732458,0.0533881196647954
ref,0.20959477835645235,0.053152666314995045
ref,0.20959823697982805,0.05305118561979505
ref,0.2096146937689598,0.05266239643332149
ref,0.20973295306247297,0.050048877744087505
ref,0.20974491468529965,0.04980017187610741
ref,0.2097482126840614,0.04976131356398383
ref,0.20977072526485285,0.049511309415771976
ref,0.20997265418148925,0.0472794722008647
ref,0.2120039423575567,0.024945935991018686
ref,0.21209084893779062,0.02403342032259559
ref,0.2121449338719994,0.023492583206669693
ref,0.2124077016221554,0.021798388644020505
ref,0.2124126952791744,0.021769630863641254
ref,0.21267603806651192,0.020369223157958416
ref,0.21279746722957393,0.02001230125552489
ref,0.21410159177125998,0.01641964054284628
ref,0.21424758525074317,0.016104999010982723
ref,0.21567952673373103,0.013083907502593917
ref,0.2159409476566717,0.012558432569713673
ref,0.2162177252973937,0.012009848815752733
ref,0.21623474438009038,0.011979656283600093
ref,0.22581131017720324,0.0002879665706103651
ref,0.2259572418449698,0.00011329503833401589
ref,0.22630666633561813,1.606235536399936e-05
ref,0.2263386533473638,1.3251774388933768e-05
ref,0.2269532452000107,0.0
under,0.24917899554964984,0.0839311252533701
under,0.26037994841130796,0.034788143936717475
under,0.26699224239328323,0.015623084354627892

==> data/appendix/puddle_world_barto_small-P0-C0-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.20933946209999998,0.14758199725154952
ref,0.20933946251528002,0.1475276013699851
ref,0.20934563329387867,0.10292284148845887
ref,0.20935376685862106,0.09351830759625024
ref,0.2093670332434271,0.0893011920120177
ref,0.20937224036622482,0.08813541006477266
ref,0.2095128309528106,0.06124001856662531
ref,0.2095389722612595,0.058095820817486654
ref,0.20956495376416895,0.055225848439926395
ref,0.20959120694732458,0.0533881196647954
ref,0.20959477835645235,0.053152666314995045
ref,0.20959823697982805,0.05305118561979505
ref,0.2096146937689598,0.05266239643332149
ref,0.20973295306247297,0.050048877744087505
ref,0.20974491468529965,0.04980017187610741
ref,0.2097482126840614,0.04976131356398383
ref,0.20977072526485285,0.049511309415771976
ref,0.20997265418148925,0.0472794722008647
ref,0.2120039423575567,0.024945935991018686
ref,0.21209084893779062,0.02403342032259559
ref,0.2121449338719994,0.023492583206669693
ref,0.2124077016221554,0.021798388644020505
ref,0.2124126952791744,0.021769630863641254
ref,0.21267603806651192,0.020369223157958416
ref,0.21279746722957393,0.02001230125552489
ref,0.21410159177125998,0.01641964054284628
ref,0.21424758525074317,0.016104999010982723
ref,0.21567952673373103,0.013083907502593917
ref,0.2159409476566717,0.012558432569713673
ref,0.2162177252973937,0.012009848815752733
ref,0.21623474438009038,0.011979656283600093
ref,0.22581131017720324,0.0002879665706103651
ref,0.2259572418449698,0.00011329503833401589
ref,0.22630666633561813,1.606235536399936e-05
ref,0.2263386533473638,1.3251774388933768e-05
ref,0.2269532452000107,0.0
under,0.2556788095,0.0036749807

==> data/appendix/puddle_world_barto_small-P0-C1-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.10466974949999996,0.07378838839374424
ref,0.10467283358493273,0.051461658787445685
ref,0.10467284176170089,0.05144340698724115
ref,0.10467690366958327,0.04675209213100828
ref,0.10468354415453829,0.04464878543720552
ref,0.10468613980241648,0.04406778066616823
ref,0.10475651076862824,0.030620021176661183
ref,0.10476960494409049,0.029047914793958185
ref,0.1047826023681947,0.027612463354669714
ref,0.10479573486881455,0.02669363150982207
ref,0.10479753897485389,0.0265763309062379
ref,0.10480750947515494,0.02633121609369482
ref,0.10487267991548888,0.024900085480132006
ref,0.10488618606396694,0.024749214872203495
ref,0.10609942164367514,0.01201671891330136
ref,0.10612646501231371,0.011746291340200443
ref,0.10625962318821591,0.01089919678111606
ref,0.10626223954972014,0.010884814004796795
ref,0.10640249889520714,0.010184597227997472
ref,0.10707433830710622,0.008388297622010654
ref,0.10714134482978765,0.008209806526204844
ref,0.10786447645412556,0.006699256894210137
ref,0.10799650439880226,0.006436536017995209
ref,0.10823391384543724,0.006004924235529785
ref,0.11319627001562094,7.173370621238462e-05
ref,0.11321269865065753,5.611161097007766e-05
ref,0.11340048144990811,8.17610166947702e-06
ref,0.1134143985785282,6.717031375558236e-06
ref,0.11367931250004404,0.0
under,0.15200520031754794,0.20120477947778337
under,0.1734356720264808,0.10012933663581158
under,0.18047583408589662,0.07538298975483837
under,0.20240180782606265,0.0420137638578133
under,0.2168597641101766,0.021138459746746108

==> data/appendix/puddle_world_barto_small-P0-C1-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.10466974949999996,0.07378838839374424
ref,0.10467283358493273,0.051461658787445685
ref,0.10467284176170089,0.05144340698724115
ref,0.10467690366958327,0.04675209213100828
ref,0.10468354415453829,0.04464878543720552
ref,0.10468613980241648,0.04406778066616823
ref,0.10475651076862824,0.030620021176661183
ref,0.10476960494409049,0.029047914793958185
ref,0.1047826023681947,0.027612463354669714
ref,0.10479573486881455,0.02669363150982207
ref,0.10479753897485389,0.0265763309062379
ref,0.10480750947515494,0.02633121609369482
ref,0.10487267991548888,0.024900085480132006
ref,0.10488618606396694,0.024749214872203495
ref,0.10609942164367514,0.01201671891330136
ref,0.10612646501231371,0.011746291340200443
ref,0.10625962318821591,0.01089919678111606
ref,0.10626223954972014,0.010884814004796795
ref,0.10640249889520714,0.010184597227997472
ref,0.10707433830710622,0.008388297622010654
ref,0.10714134482978765,0.008209806526204844
ref,0.10786447645412556,0.006699256894210137
ref,0.10799650439880226,0.006436536017995209
ref,0.10823391384543724,0.006004924235529785
ref,0.11319627001562094,7.173370621238462e-05
ref,0.11321269865065753,5.611161097007766e-05
ref,0.11340048144990811,8.17610166947702e-06
ref,0.1134143985785282,6.717031375558236e-06
ref,0.11367931250004404,0.0
under,0.16499476561945314,0.38553639341198664
under,0.16750173088800602,0.08103224100921569
under,0.17837034196318413,0.043171750667954534
under,0.2365837554077206,0.022197549396430816

==> data/appendix/puddle_world_barto_small-P0-C1-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.10466974949999996,0.07378838839374424
ref,0.10467283358493273,0.051461658787445685
ref,0.10467284176170089,0.05144340698724115
ref,0.10467690366958327,0.04675209213100828
ref,0.10468354415453829,0.04464878543720552
ref,0.10468613980241648,0.04406778066616823
ref,0.10475651076862824,0.030620021176661183
ref,0.10476960494409049,0.029047914793958185
ref,0.1047826023681947,0.027612463354669714
ref,0.10479573486881455,0.02669363150982207
ref,0.10479753897485389,0.0265763309062379
ref,0.10480750947515494,0.02633121609369482
ref,0.10487267991548888,0.024900085480132006
ref,0.10488618606396694,0.024749214872203495
ref,0.10609942164367514,0.01201671891330136
ref,0.10612646501231371,0.011746291340200443
ref,0.10625962318821591,0.01089919678111606
ref,0.10626223954972014,0.010884814004796795
ref,0.10640249889520714,0.010184597227997472
ref,0.10707433830710622,0.008388297622010654
ref,0.10714134482978765,0.008209806526204844
ref,0.10786447645412556,0.006699256894210137
ref,0.10799650439880226,0.006436536017995209
ref,0.10823391384543724,0.006004924235529785
ref,0.11319627001562094,7.173370621238462e-05
ref,0.11321269865065753,5.611161097007766e-05
ref,0.11340048144990811,8.17610166947702e-06
ref,0.1134143985785282,6.717031375558236e-06
ref,0.11367931250004404,0.0
under,0.15192658599371878,0.19902481978052933
under,0.179786893557369,0.055567040307400895
under,0.22853888578752612,0.04191945820469645

==> data/appendix/puddle_world_barto_small-P0-C2-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.02093394990000008,0.014757412152881955
ref,0.020934564672067446,0.010262987909825938
ref,0.020935380783612456,0.009350401569811595
ref,0.02093722800169595,0.008812386454648546
ref,0.02095130219315544,0.006122825543187105
ref,0.020956520265562606,0.005522509823013166
ref,0.020959507844349967,0.005315173327142375
ref,0.02096150234115768,0.005266152969584326
ref,0.020974866448656537,0.004976060269564542
ref,0.021219883010888285,0.0024032834870926223
ref,0.02122529038307841,0.0023492219889806876
ref,0.021251920643555522,0.002179807775974041
ref,0.021277284841001,0.0020527881431888773
ref,0.021280690944780356,0.002036373918128831
ref,0.02141486376997226,0.0016776494770311956
ref,0.021428259718099918,0.0016419615960661105
ref,0.021572885938053288,0.0013398510850173295
ref,0.021599290695279105,0.0012873067621725909
ref,0.021646771803484066,0.0012009706319009439
ref,0.02264300508234296,1.106328323174921e-05
ref,0.02268275153405641,1.343407483034298e-06
ref,0.02273586250001014,0.0
under,0.04215745444554986,0.04510037960279867
under,0.054733228626919206,0.021870557420430536
under,0.0637874518987589,0.018226353466722856

==> data/appendix/puddle_world_barto_small-P0-C2-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.02093394990000008,0.014757412152881955
ref,0.020934564672067446,0.010262987909825938
ref,0.020935380783612456,0.009350401569811595
ref,0.02093722800169595,0.008812386454648546
ref,0.02095130219315544,0.006122825543187105
ref,0.020956520265562606,0.005522509823013166
ref,0.020959507844349967,0.005315173327142375
ref,0.02096150234115768,0.005266152969584326
ref,0.020974866448656537,0.004976060269564542
ref,0.021219883010888285,0.0024032834870926223
ref,0.02122529038307841,0.0023492219889806876
ref,0.021251920643555522,0.002179807775974041
ref,0.021277284841001,0.0020527881431888773
ref,0.021280690944780356,0.002036373918128831
ref,0.02141486376997226,0.0016776494770311956
ref,0.021428259718099918,0.0016419615960661105
ref,0.021572885938053288,0.0013398510850173295
ref,0.021599290695279105,0.0012873067621725909
ref,0.021646771803484066,0.0012009706319009439
ref,0.02264300508234296,1.106328323174921e-05
ref,0.02268275153405641,1.343407483034298e-06
ref,0.02273586250001014,0.0
under,0.041656130753470966,0.07573080632119389
under,0.048467081530704226,0.05253947229838296
under,0.06002699243278686,0.033246980134123305
under,0.09096288469613734,0.028132115268420854

==> data/appendix/puddle_world_barto_small-P0-C2-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.02093394990000008,0.014757412152881955
ref,0.020934564672067446,0.010262987909825938
ref,0.020935380783612456,0.009350401569811595
ref,0.02093722800169595,0.008812386454648546
ref,0.02095130219315544,0.006122825543187105
ref,0.020956520265562606,0.005522509823013166
ref,0.020959507844349967,0.005315173327142375
ref,0.02096150234115768,0.005266152969584326
ref,0.020974866448656537,0.004976060269564542
ref,0.021219883010888285,0.0024032834870926223
ref,0.02122529038307841,0.0023492219889806876
ref,0.021251920643555522,0.002179807775974041
ref,0.021277284841001,0.0020527881431888773
ref,0.021280690944780356,0.002036373918128831
ref,0.02141486376997226,0.0016776494770311956
ref,0.021428259718099918,0.0016419615960661105
ref,0.021572885938053288,0.0013398510850173295
ref,0.021599290695279105,0.0012873067621725909
ref,0.021646771803484066,0.0012009706319009439
ref,0.02264300508234296,1.106328323174921e-05
ref,0.02268275153405641,1.343407483034298e-06
ref,0.02273586250001014,0.0
under,0.0441991881535585,0.08605968262689334
under,0.04705835285624582,0.05108343185454611
under,0.07346830326379883,0.0268550970173127

==> data/appendix/puddle_world_hansen-P0-C0-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.1478358770999999,0.4692679856995099
ref,0.18055345580000015,0.0
under,0.2193176218853582,0.1456178061021962
under,0.22253092098187244,0.02423213152440873
under,0.26548185000044267,0.023007845339089172

==> data/appendix/puddle_world_hansen-P0-C0-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.1478358770999999,0.4692679856995099
ref,0.18055345580000015,0.0
under,0.21852652548505813,0.1391689713109443
under,0.2198929815513947,0.027025507949492322
under,0.2290183694425617,0.017961185434852922

==> data/appendix/puddle_world_hansen-P0-C0-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.1478358770999999,0.4692679856995099
ref,0.18055345580000015,0.0
under,0.21972729099185817,0.6411212498118015
under,0.22935808472574348,0.014063667916794031

==> data/appendix/puddle_world_hansen-P0-C1-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
under,0.06418394614081935,0.23332556449968855
under,0.06691938447421242,0.1840933334287591
under,0.07087883034823383,0.16015611127659746
under,0.1344517234959287,0.14042875614448214

==> data/appendix/puddle_world_hansen-P0-C1-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
under,0.06954190368914093,0.2177371846710141
under,0.1271453060650658,0.09342717208898677

==> data/appendix/puddle_world_hansen-P0-C1-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
under,0.06381855838914108,0.20950836995410782
under,0.1412179091229614,0.12598265635456762

==> data/appendix/puddle_world_hansen-P0-C2-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
under,0.038604626,0.1416140627

==> data/appendix/puddle_world_hansen-P0-C2-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
under,0.0399571659,0.1662760461

==> data/appendix/puddle_world_hansen-P0-C2-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
under,0.03635940408870786,0.13693040472433538
under,0.09115267017896667,0.1337971027853495

==> data/appendix/puddle_world_ring-P0-C0-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.14303799290000008,0.05075004269480132
ref,0.14305389670085722,0.04942875531066804
ref,0.1431001227343771,0.04920832665121999
ref,0.14310326792146788,0.04919520287362822
ref,0.14331022055571196,0.04894012109063439
ref,0.14334842871874953,0.0488966120015597
ref,0.14350635870926876,0.04873637482772608
ref,0.15553955033109934,0.038785091922273196
ref,0.19275698552685838,0.008695484847851986
ref,0.1978137413296387,0.005002246243043018
ref,0.19784271251441188,0.00498215755361997
ref,0.19786414755343118,0.004969772108880832
ref,0.1984171855954977,0.004682906521120245
ref,0.1985725641533076,0.004609184977447001
ref,0.19858223953123477,0.004604801250678747
ref,0.2095997689000021,0.0
under,0.18268041951382585,0.13278865068310353
under,0.18365284274598948,0.1324070443369223

==> data/appendix/puddle_world_ring-P0-C0-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.14303799290000008,0.05075004269480132
ref,0.14305389670085722,0.04942875531066804
ref,0.1431001227343771,0.04920832665121999
ref,0.14310326792146788,0.04919520287362822
ref,0.14331022055571196,0.04894012109063439
ref,0.14334842871874953,0.0488966120015597
ref,0.14350635870926876,0.04873637482772608
ref,0.15553955033109934,0.038785091922273196
ref,0.19275698552685838,0.008695484847851986
ref,0.1978137413296387,0.005002246243043018
ref,0.19784271251441188,0.00498215755361997
ref,0.19786414755343118,0.004969772108880832
ref,0.1984171855954977,0.004682906521120245
ref,0.1985725641533076,0.004609184977447001
ref,0.19858223953123477,0.004604801250678747
ref,0.2095997689000021,0.0
under,0.1690217451,0.1073136982

==> data/appendix/puddle_world_ring-P0-C0-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.14303799290000008,0.05075004269480132
ref,0.14305389670085722,0.04942875531066804
ref,0.1431001227343771,0.04920832665121999
ref,0.14310326792146788,0.04919520287362822
ref,0.14331022055571196,0.04894012109063439
ref,0.14334842871874953,0.0488966120015597
ref,0.14350635870926876,0.04873637482772608
ref,0.15553955033109934,0.038785091922273196
ref,0.19275698552685838,0.008695484847851986
ref,0.1978137413296387,0.005002246243043018
ref,0.19784271251441188,0.00498215755361997
ref,0.19786414755343118,0.004969772108880832
ref,0.1984171855954977,0.004682906521120245
ref,0.1985725641533076,0.004609184977447001
ref,0.19858223953123477,0.004604801250678747
ref,0.2095997689000021,0.0
under,0.1849920536,0.1323958681

==> data/appendix/puddle_world_ring-P0-C1-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.05721519279999998,0.020299365689174564
ref,0.05722155366420345,0.019771379481742457
ref,0.057241307224154325,0.019678082633062033
ref,0.05732419252602483,0.019576097027856676
ref,0.0573396459709411,0.019558865305024042
ref,0.057403258398497914,0.019494331915495877
ref,0.06221658993772672,0.015513883021814223
ref,0.062280705481178256,0.015470271322051588
ref,0.08059758296123831,0.0033978360553312825
ref,0.08293782322479237,0.0019695679950704204
ref,0.08387576667785379,0.001413696531955111
ref,0.08409811524080768,0.0013018989182729257
ref,0.08415894880344965,0.001273084962674531
ref,0.08418283639035973,0.0012637108452562273
ref,0.08419589177966813,0.0012597390780975104
ref,0.08452215438778099,0.0011695075106228359
ref,0.08457523883421947,0.0011566094925221648
ref,0.08481162858510971,0.0011086458479532268
ref,0.08486423309095648,0.0011008954290652184
ref,0.08491965592219841,0.0010940962719150349
ref,0.08498416960401078,0.0010875342778025043
ref,0.08604130561896584,0.0009864402233183966
ref,0.08639840308634905,0.0009578350618468789
ref,0.08642693233702292,0.0009555549622639603
ref,0.08660427385229297,0.000944383699392759
ref,0.09792118389686744,0.0002791624656648395
ref,0.09797223799779309,0.0002762305068593207
ref,0.09822484889253835,0.000263682419355149
ref,0.09837992273269669,0.0002572180011863878
ref,0.09996354077765945,0.00019599769652067778
ref,0.10014721626198086,0.00018990247126815518
ref,0.10019246913750868,0.00018881883222654494
ref,0.10069024735872623,0.00018006334463471774
ref,0.1031870622258596,0.0001428044569173892
ref,0.10370592188879846,0.00013651044460694095
ref,0.10467032492526018,0.00012808062701807899
ref,0.10471946494344542,0.00012780285243607636
ref,0.1281337655002397,0.0
under,0.0831748156,0.0844633159

==> data/appendix/puddle_world_ring-P0-C1-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.05721519279999998,0.020299365689174564
ref,0.05722155366420345,0.019771379481742457
ref,0.057241307224154325,0.019678082633062033
ref,0.05732419252602483,0.019576097027856676
ref,0.0573396459709411,0.019558865305024042
ref,0.057403258398497914,0.019494331915495877
ref,0.06221658993772672,0.015513883021814223
ref,0.062280705481178256,0.015470271322051588
ref,0.08059758296123831,0.0033978360553312825
ref,0.08293782322479237,0.0019695679950704204
ref,0.08387576667785379,0.001413696531955111
ref,0.08409811524080768,0.0013018989182729257
ref,0.08415894880344965,0.001273084962674531
ref,0.08418283639035973,0.0012637108452562273
ref,0.08419589177966813,0.0012597390780975104
ref,0.08452215438778099,0.0011695075106228359
ref,0.08457523883421947,0.0011566094925221648
ref,0.08481162858510971,0.0011086458479532268
ref,0.08486423309095648,0.0011008954290652184
ref,0.08491965592219841,0.0010940962719150349
ref,0.08498416960401078,0.0010875342778025043
ref,0.08604130561896584,0.0009864402233183966
ref,0.08639840308634905,0.0009578350618468789
ref,0.08642693233702292,0.0009555549622639603
ref,0.08660427385229297,0.000944383699392759
ref,0.09792118389686744,0.0002791624656648395
ref,0.09797223799779309,0.0002762305068593207
ref,0.09822484889253835,0.000263682419355149
ref,0.09837992273269669,0.0002572180011863878
ref,0.09996354077765945,0.00019599769652067778
ref,0.10014721626198086,0.00018990247126815518
ref,0.10019246913750868,0.00018881883222654494
ref,0.10069024735872623,0.00018006334463471774
ref,0.1031870622258596,0.0001428044569173892
ref,0.10370592188879846,0.00013651044460694095
ref,0.10467032492526018,0.00012808062701807899
ref,0.10471946494344542,0.00012780285243607636
ref,0.1281337655002397,0.0
under,0.080432981,0.1031012767

==> data/appendix/puddle_world_ring-P0-C1-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.05721519279999998,0.020299365689174564
ref,0.05722155366420345,0.019771379481742457
ref,0.057241307224154325,0.019678082633062033
ref,0.05732419252602483,0.019576097027856676
ref,0.0573396459709411,0.019558865305024042
ref,0.057403258398497914,0.019494331915495877
ref,0.06221658993772672,0.015513883021814223
ref,0.062280705481178256,0.015470271322051588
ref,0.08059758296123831,0.0033978360553312825
ref,0.08293782322479237,0.0019695679950704204
ref,0.08387576667785379,0.001413696531955111
ref,0.08409811524080768,0.0013018989182729257
ref,0.08415894880344965,0.001273084962674531
ref,0.08418283639035973,0.0012637108452562273
ref,0.08419589177966813,0.0012597390780975104
ref,0.08452215438778099,0.0011695075106228359
ref,0.08457523883421947,0.0011566094925221648
ref,0.08481162858510971,0.0011086458479532268
ref,0.08486423309095648,0.0011008954290652184
ref,0.08491965592219841,0.0010940962719150349
ref,0.08498416960401078,0.0010875342778025043
ref,0.08604130561896584,0.0009864402233183966
ref,0.08639840308634905,0.0009578350618468789
ref,0.08642693233702292,0.0009555549622639603
ref,0.08660427385229297,0.000944383699392759
ref,0.09792118389686744,0.0002791624656648395
ref,0.09797223799779309,0.0002762305068593207
ref,0.09822484889253835,0.000263682419355149
ref,0.09837992273269669,0.0002572180011863878
ref,0.09996354077765945,0.00019599769652067778
ref,0.10014721626198086,0.00018990247126815518
ref,0.10019246913750868,0.00018881883222654494
ref,0.10069024735872623,0.00018006334463471774
ref,0.1031870622258596,0.0001428044569173892
ref,0.10370592188879846,0.00013651044460694095
ref,0.10467032492526018,0.00012808062701807899
ref,0.10471946494344542,0.00012780285243607636
ref,0.1281337655002397,0.0
under,0.0944311248,0.1697824685

==> data/appendix/puddle_world_ring-P0-C2-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
under,0.0273460474,0.0915693646

==> data/appendix/puddle_world_ring-P0-C2-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
under,0.0255259006,0.0461927924

==> data/appendix/puddle_world_ring-P0-C2-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
under,0.0253038999,0.0658789184

==> data/appendix/puddle_world_river-P0-C0-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.3097479287,0.0
under,0.32304377727209066,0.5689168900295023
under,0.33318399881699157,0.1441216869375488
under,0.3409980638320199,0.08151271589019515
under,0.34719379772090875,0.05595414436064061

==> data/appendix/puddle_world_river-P0-C0-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.3097479287,0.0
under,0.32835507367224714,0.6685066383094167
under,0.3292065012260379,0.16819588354607973
under,0.33375750897233847,0.10422305162293455
under,0.37527046435661415,0.06238912122417872

==> data/appendix/puddle_world_river-P0-C0-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.3097479287,0.0
under,0.3251285469736548,1.500570775019856
under,0.3268947444883007,0.067414303739735
under,0.34228933830610564,0.06177342776892658

==> data/appendix/puddle_world_river-P0-C1-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.2296883499000001,1.187683418381746
ref,0.2297257731766913,1.1018014434544652
ref,0.2297291409860317,1.0947482268959332
ref,0.22975171010363526,1.067963390289166
ref,0.22978289014670605,1.032056152133797
ref,0.230960939990011,0.07166354320399826
ref,0.2310508749836343,0.004897293007028125
ref,0.23106075189999997,0.0
under,0.25696226527983546,0.16522772543892472
under,0.3021741293238621,0.09532185168403018

==> data/appendix/puddle_world_river-P0-C1-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.2296883499000001,1.187683418381746
ref,0.2297257731766913,1.1018014434544652
ref,0.2297291409860317,1.0947482268959332
ref,0.22975171010363526,1.067963390289166
ref,0.22978289014670605,1.032056152133797
ref,0.230960939990011,0.07166354320399826
ref,0.2310508749836343,0.004897293007028125
ref,0.23106075189999997,0.0
under,0.2544561385996871,1.2891905671101753
under,0.2561818234213472,0.8109038385169214
under,0.2652577421421748,0.18580266712872273
under,0.3391076690621585,0.10227082291751088

==> data/appendix/puddle_world_river-P0-C1-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.2296883499000001,1.187683418381746
ref,0.2297257731766913,1.1018014434544652
ref,0.2297291409860317,1.0947482268959332
ref,0.22975171010363526,1.067963390289166
ref,0.22978289014670605,1.032056152133797
ref,0.230960939990011,0.07166354320399826
ref,0.2310508749836343,0.004897293007028125
ref,0.23106075189999997,0.0
under,0.2675749940245179,0.21414536484842728
under,0.28174233699011286,0.10690638209121772

==> data/appendix/puddle_world_river-P0-C2-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
under,0.0820146143,0.5999740701

==> data/appendix/puddle_world_river-P0-C2-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
under,0.0784877543,0.6255541362

==> data/appendix/puddle_world_river-P0-C2-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
under,0.0799658576,0.6411016743

==> data/appendix/puddle_world_tiny-P0-C0-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.6602222,0.019999997585068763
ref,0.8424219744000008,0.0
under,0.6608929869261998,0.0385728914565433
under,0.842792397217061,-2.8774316263024957e-11

==> data/appendix/puddle_world_tiny-P0-C0-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.6602222,0.019999997585068763
ref,0.8424219744000008,0.0
under,0.6605472026262211,0.03805951005276653
under,0.8428962582188677,-2.8756108605421105e-11

==> data/appendix/puddle_world_tiny-P0-C0-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.6602222,0.019999997585068763
ref,0.8424219744000008,0.0
under,0.6606694549940386,0.03840209924226967
under,0.8426424838385471,7.23305859651191e-11

==> data/appendix/puddle_world_tiny-P0-C1-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.33111110360000007,0.020000005177531532
ref,0.34001114350611705,0.009999994853830074
ref,0.5403116839,0.0
under,0.33121046108482666,0.02015406574304346
under,0.34047461785766797,0.010150871396618744
under,0.5422937698852572,-1.063371612985975e-12

==> data/appendix/puddle_world_tiny-P0-C1-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.33111110360000007,0.020000005177531532
ref,0.34001114350611705,0.009999994853830074
ref,0.5403116839,0.0
under,0.3313916875997712,0.02034348474933012
under,0.3416015110831294,0.01025065863271335
under,0.34236647161977984,0.010184381357839278
under,0.5443224616873977,4.465061653746716e-11

==> data/appendix/puddle_world_tiny-P0-C1-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.33111110360000007,0.020000005177531532
ref,0.34001114350611705,0.009999994853830074
ref,0.5403116839,0.0
under,0.3313808802997711,0.02028722715856357
under,0.3404474972695001,0.01012040401091896
under,0.5422824669450712,-6.682210340613892e-12

==> data/appendix/puddle_world_tiny-P0-C2-Modest-FixedStrategyBudget-Simple-2-S1.dat <==
type,x_0,x_1
ref,0.03311111109999987,0.0020000000136031204
ref,0.035111111665079076,0.0009999999841586726
ref,0.09789847851444156,5.136255931681433e-08
ref,0.09794878829994824,0.0
under,0.033151533205197814,0.0020268438318536974
under,0.049500930068452575,0.0010161822032385137
under,0.1858213052499843,8.853733681213338e-05
under,0.19915783131976061,8.219948769105923e-05

==> data/appendix/puddle_world_tiny-P0-C2-Modest-FixedStrategyBudget-Simple-2-S2.dat <==
type,x_0,x_1
ref,0.03311111109999987,0.0020000000136031204
ref,0.035111111665079076,0.0009999999841586726
ref,0.09789847851444156,5.136255931681433e-08
ref,0.09794878829994824,0.0
under,0.03316739718192052,0.002044307205164797
under,0.05480387072035531,0.001087843096214236
under,0.21591367057863087,0.00011813660177129037

==> data/appendix/puddle_world_tiny-P0-C2-Modest-FixedStrategyBudget-Simple-2-S3.dat <==
type,x_0,x_1
ref,0.03311111109999987,0.0020000000136031204
ref,0.035111111665079076,0.0009999999841586726
ref,0.09789847851444156,5.136255931681433e-08
ref,0.09794878829994824,0.0
under,0.033137555905197735,0.0020197403390073143
under,0.04900563545987857,0.0010206119399139846
under,0.20185221413119847,7.931270001282353e-05

==> data/approximation-settings.dat <==
a1 a2 b1 b2 c1 c2 d1 d2
0 0 0 0 0 0 0 0
329346 1 417126 1 268630 1 355674 1
658692 2 834252 2 537260 2 711348 2
988038 3 1251378 3 805890 3 1067022 3
1317384 4 1668504 4 1074520 4 1422696 4
1646730 5 2085630 5 1343150 5 1778370 5
1976076 6 2502756 6 1611780 6 2134044 6
2305422 7 2919882 7 1880410 7 2489718 7
2634768 8 3337008 8 2149040 8 2845392 8
2964114 9 3754134 9 2417670 9 3201066 9
3293460 10 4171260 10 2686300 10 3556740 10
3622806 11 4588386 11 2954930 11 3912414 11
3952152 12 5005512 12 3223560 12 4268088 12
4281498 13 5422638 13 3492190 13 4623762 13
4610844 14 5839764 14 3760820 14 4979436 14
4940190 15 6256890 15 4029450 15 5335110 15
5269536 16 6674016 16 4298080 16 5690784 16
5598882 17 7091142 17 4566710 17 6046458 17
5928228 18 7508268 18 4835340 18 6402132 18
6257574 19 7925394 19 5103970 19 6757806 19
6586920 20 8342520 20 5372600 20 7113480 20
6916266 21 8759646 21 5641230 21 7469154 21
7245612 22 9176772 22 5909860 22 7824828 22
7574958 23 9593898 23 6178490 23 8180502 23
7904304 24 10011024 24 6447120 24 8536176 24
8233650 25 10428150 25 6715750 25 8891850 25
8562996 26 10845276 26 6984380 26 9247524 26
8892342 27 11262402 27 7253010 27 9603198 27
9221688 28 11679528 28 7521640 28 9958872 28
9551034 29 12096654 29 7790270 29 10314546 29
9880380 30 12513780 30 8058900 30 10670220 30
10209726 31 12930906 31 8327530 31 11025894 31
10539072 32 13348032 32 8596160 32 11381568 32
10868418 33 13765158 33 8864790 33 11737242 33
11197764 34 14182284 34 9133420 34 12092916 34
11527110 35 14599410 35 9402050 35 12448590 35
11856456 36 15016536 36 9670680 36 12804264 36
12185802 37 15433662 37 9939310 37 13159938 37
12515148 38 15850788 38 10207940 38 13515612 38
12844494 39 16267914 39 10476570 39 13871286 39
13173840 40 16685040 40 10745200 40 14226960 40
13503186 41 17102166 41 11013830 41 14582634 41
13832532 42 17519292 42 11282460 42 14938308 42
14161878 43 17936418 43 11551090 43 15293982 43
14491224 44 18353544 44 11819720 44 15649656 44
14820570 45 18770670 45 12088350 45 16005330 45
15149916 46 19187796 46 12356980 46 16361004 46
15479262 47 19604922 47 12625610 47 16716678 47
15808608 48 20022048 48 12894240 48 17072352 48
16137954 49 20439174 49 13162870 49 17428026 49
16467300 50 20856300 50 13431500 50 17783700 50
16796646 51 21273426 51 13700130 51 18139374 51
17125992 52 21690552 52 13968760 52 18495048 52
17455338 53 22107678 53 14237390 53 18850722 53
17784684 54 22524804 54 14506020 54 19206396 54
18114030 55 22941930 55 14774650 55 19562070 55
18443376 56 23359056 56 15043280 56 19917744 56
18772722 57 23776182 57 15311910 57 20273418 57
19102068 58 24193308 58 15580540 58 20629092 58
19431414 59 24610434 59 15849170 59 20984766 59
19760760 60 25027560 60 16117800 60 21340440 60
20090106 61 25444686 61 16386430 61 21696114 61
20419452 62 25861812 62 16655060 62 22051788 62
20748798 63 26278938 63 16923690 63 22407462 63
21078144 64 26696064 64 17192320 64 22763136 64
21407490 65 27113190 65 17460950 65 23118810 65
21736836 66 27530316 66 17729580 66 23474484 66
22066182 67 27947442 67 17998210 67 23830158 67
22395528 68 28364568 68 18266840 68 24185832 68
22724874 69 28781694 69 18535470 69 24541506 69
23054220 70 29198820 70 18804100 70 24897180 70
23383566 71 29615946 71 19072730 71 25252854 71
23712912 72 30033072 72 19341360 72 25608528 72
24042258 73 30450198 73 19609990 73 25964202 73
24371604 74 30867324 74 19878620 74 26319876 74
24700950 75 31284450 75 20147250 75 26675550 75
25030296 76 31701576 76 20415880 76 27031224 76
25359642 77 32118702 77 20684510 77 27386898 77
25688988 78 32535828 78 20953140 78 27742572 78
26018334 79 32952954 79 21221770 79 28098246 79
26347680 80 33370080 80 21490400 80 28453920 80
26677026 81 33787206 81 21759030 81 28809594 81
27006372 82 34204332 82 22027660 82 29165268 82
27335718 83 34621458 83 22296290 83 29520942 83
27665064 84 35038584 84 22564920 84 29876616 84
27994410 85 35455710 85 22833550 85 30232290 85
28323756 86 35872836 86 23102180 86 30587964 86
28653102 87 36289962 87 23370810 87 30943638 87
28982448 88 36707088 88 23639440 88 31299312 88
29311794 89 37124214 89 23908070 89 31654986 89
29641140 90 37541340 90 24176700 90 32010660 90
29970486 91 37958466 91 24445330 91 32366334 91
30299832 92 38375592 92 24713960 92 32722008 92
30629178 93 38792718 93 24982590 93 33077682 93
30958524 94 39209844 94 25251220 94 33433356 94
31287870 95 39626970 95 25519850 95 33789030 95
31617216 96 40044096 96 25788480 96 34144704 96
31946562 97 40461222 97 26057110 97 34500378 97
32275908 98 40878348 98 26325740 98 34856052 98
32605254 99 41295474 99 26594370 99 35211726 99
32934600 100 41712600 100 26863000 100 35567400 100
33267942 101 42129726 101 27157702 101 35923074 101
33601284 102 42546852 102 27452404 102 36278748 102
33934626 103 42963978 103 27747106 103 36634422 103
34267968 104 43381104 104 28041808 104 36990096 104
34601310 105 43798230 105 28336510 105 37345770 105
34934652 106 44215356 106 28631212 106 37701444 106
35267994 107 44632482 107 28925914 107 38057118 107
35601336 108 45049608 108 29220616 108 38412792 108
35934678 109 45466734 109 29515318 109 38768466 109
36268020 110 45883860 110 29810020 110 39124140 110
36601362 111 46300986 111 30104722 111 39479814 111
36934704 112 46718112 112 30399424 112 39835488 112
37268046 113 47135238 113 30694126 113 40191162 113
37601388 114 47552364 114 30988828 114 40546836 114
37934730 115 47969490 115 31283530 115 40902510 115
38268072 116 48386616 116 31578232 116 41258184 116
38601414 117 48803742 117 31872934 117 41613858 117
38934756 118 49220868 118 32167636 118 41969532 118
39268098 119 49637994 119 32462338 119 42325206 119
39601440 120 50055120 120 32757040 120 42680880 120
39934782 121 50472246 121 33051742 121 43036554 121
40268124 122 50889372 122 33346444 122 43392228 122
40601466 123 51306498 123 33641146 123 43747902 123
40934808 124 51723624 124 33935848 124 44103576 124
41268150 125 52140750 125 34230550 125 44459250 125
41601492 126 52557876 126 34525252 126 44814924 126
41934834 127 52975002 127 34819954 127 45170598 127
42268176 128 53392128 128 35114656 128 45526272 128
42601518 129 53809254 129 35409358 129 45881946 129
42934860 130 54226380 130 35704060 130 46237620 130
43268202 131 54643506 131 35998762 131 46593294 131
43601544 132 55060632 132 36293464 132 46948968 132
43934886 133 55477758 133 36588166 133 47304642 133
44268228 134 55894884 134 36882868 134 47660316 134
44601570 135 56312010 135 37177570 135 48015990 135
44934912 136 56729136 136 37472272 136 48371664 136
45268254 137 57146262 137 37766974 137 48727338 137
45601596 138 57563388 138 38061676 138 49083012 138
45934938 139 57980514 139 38356378 139 49438686 139
46268280 140 58397640 140 38651080 140 49794360 140
46601622 141 58814766 141 38945782 141 50150034 141
46934964 142 59231892 142 39240484 142 50505708 142
47268306 143 59649018 143 39535186 143 50861382 143
47601648 144 60066144 144 39829888 144 51217056 144
47934990 145 60483270 145 40124590 145 51572730 145
48268332 146 60900396 146 40419292 146 51928404 146
48601674 147 61317522 147 40713994 147 52284078 147
48935016 148 61734648 148 41008696 148 52639752 148
49268358 149 62151774 149 41303398 149 52995426 149
49601700 150 62568900 150 41598100 150 53351100 150
49935042 151 62986026 151 41892802 151 53706774 151
50268384 152 63403152 152 42187504 152 54062448 152
50601726 153 63820278 153 42482206 153 54418122 153
50935068 154 64237404 154 42776908 154 54773796 154
51268410 155 64654530 155 43071610 155 55129470 155
51601752 156 65071656 156 43366312 156 55485144 156
51935094 157 65488782 157 43661014 157 55840818 157
52268436 158 65905908 158 43955716 158 56196492 158
52601778 159 66323034 159 44250418 159 56552166 159
52935120 160 66740160 160 44545120 160 56907840 160
53268462 161 67157286 161 44839822 161 57263514 161
53601804 162 67574412 162 45134524 162 57619188 162
53935146 163 67991538 163 45429226 163 57974862 163
54268488 164 68408664 164 45723928 164 58330536 164
54601830 165 68825790 165 46018630 165 58686210 165
54935172 166 69242916 166 46313332 166 59041884 166
55268514 167 69660042 167 46608034 167 59397558 167
55601856 168 70077168 168 46902736 168 59753232 168
55935198 169 70494294 169 47197438 169 60108906 169
56268540 170 70911420 170 47492140 170 60464580 170
56601882 171 71328546 171 47786842 171 60820254 171
56935224 172 71745672 172 48081544 172 61175928 172
57268566 173 72162798 173 48376246 173 61531602 173
57601908 174 72579924 174 48670948 174 61887276 174
57935250 175 72997050 175 48965650 175 62242950 175
58268592 176 73414176 176 49260352 176 62598624 176
58601934 177 73831302 177 49555054 177 62954298 177
58935276 178 74248428 178 49849756 178 63309972 178
59268618 179 74665554 179 50144458 179 63665646 179
59601960 180 75082680 180 50439160 180 64021320 180
59935302 181 75499806 181 50733862 181 64376994 181
60268644 182 75916932 182 51028564 182 64732668 182
60601986 183 76334058 183 51323266 183 65088342 183
60935328 184 76751184 184 51617968 184 65444016 184
61268670 185 77168310 185 51912670 185 65799690 185
61602012 186 77585436 186 52207372 186 66155364 186
61935354 187 78002562 187 52502074 187 66511038 187
62268696 188 78419688 188 52796776 188 66866712 188
62602038 189 78836814 189 53091478 189 67222386 189
62935380 190 79253940 190 53386180 190 67578060 190
63268722 191 79671066 191 53680882 191 67933734 191
63602064 192 80088192 192 53975584 192 68289408 192
63935406 193 80505318 193 54270286 193 68645082 193
64268748 194 80922444 194 54564988 194 69000756 194
64602090 195 81339570 195 54859690 195 69356430 195
64935432 196 81756696 196 55154392 196 69712104 196
65268774 197 82173822 197 55449094 197 70067778 197
65602116 198 82590948 198 55743796 198 70423452 198
65935458 199 83008074 199 56038498 199 70779126 199
66268800 200 83425200 200 56333200 200 71134800 200
66606142 201 83842326 201 56654090 201 71490474 201
66943484 202 84259452 202 56974980 202 71846148 202
67280826 203 84676578 203 57295870 203 72201822 203
67618168 204 85093704 204 57616760 204 72557496 204
67955510 205 85510830 205 57937650 205 72913170 205
68292852 206 85927956 206 58258540 206 73268844 206
68630194 207 86345082 207 58579430 207 73624518 207
68967536 208 86762208 208 58900320 208 73980192 208
69304878 209 87179334 209 59221210 209 74335866 209
69642220 210 87596460 210 59542100 210 74691540 210
69979562 211 88013586 211 59862990 211 75047214 211
70316904 212 88430712 212 60183880 212 75402888 212
70654246 213 88847838 213 60504770 213 75758562 213
70991588 214 89264964 214 60825660 214 76114236 214
71328930 215 89682090 215 61146550 215 76469910 215
71666272 216 90099216 216 61467440 216 76825584 216
72003614 217 90516342 217 61788330 217 77181258 217
72340956 218 90933468 218 62109220 218 77536932 218
72678298 219 91350594 219 62430110 219 77892606 219
73015640 220 91767720 220 62751000 220 78248280 220
73352982 221 92184846 221 63071890 221 78603954 221
73690324 222 92601972 222 63392780 222 78959628 222
74027666 223 93019098 223 63713670 223 79315302 223
74365008 224 93436224 224 64034560 224 79670976 224
74702350 225 93853350 225 64355450 225 80026650 225
75039692 226 94270476 226 64676340 226 80382324 226
75377034 227 94687602 227 64997230 227 80737998 227
75714376 228 95104728 228 65318120 228 81093672 228
76051718 229 95521854 229 65639010 229 81449346 229
76389060 230 95938980 230 65959900 230 81805020 230
76726402 231 96356106 231 66280790 231 82160694 231
77063744 232 96773232 232 66601680 232 82516368 232
77401086 233 97190358 233 66922570 233 82872042 233
77738428 234 97607484 234 67243460 234 83227716 234
78075770 235 98024610 235 67564350 235 83583390 235
78413112 236 98441736 236 67885240 236 83939064 236
78750454 237 98858862 237 68206130 237 84294738 237
79087796 238 99275988 238 68527020 238 84650412 238
79425138 239 99693114 239 68847910 239 85006086 239
79762480 240 100110240 240 69168800 240 85361760 240
80099822 241 100527366 241 69489690 241 85717434 241
80437164 242 100944492 242 69810580 242 86073108 242
80774506 243 101361618 243 70131470 243 86428782 243
81111848 244 101778744 244 70452360 244 86784456 244
81449190 245 102195870 245 70773250 245 87140130 245
81786532 246 102612996 246 71094140 246 87495804 246
82123874 247 103030122 247 71415030 247 87851478 247
82461216 248 103447248 248 71735920 248 88207152 248
82798558 249 103864374 249 72056810 249 88562826 249
83135900 250 104281500 250 72377700 250 88918500 250
83473242 251 104698626 251 72698590 251 89274174 251
83810584 252 105115752 252 73019480 252 89629848 252
84147926 253 105532878 253 73340370 253 89985522 253
84485268 254 105950004 254 73661260 254 90341196 254
84822610 255 106367130 255 73982150 255 90696870 255
85159952 256 106784256 256 74303040 256 91052544 256
85497294 257 107201382 257 74623930 257 91408218 257
85834636 258 107618508 258 74944820 258 91763892 258
86171978 259 108035634 259 75265710 259 92119566 259
86509320 260 108452760 260 75586600 260 92475240 260
86846662 261 108869886 261 75907490 261 92830914 261
87184004 262 109287012 262 76228380 262 93186588 262
87521346 263 109704138 263 76549270 263 93542262 263
87858688 264 110121264 264 76870160 264 93897936 264
88196030 265 110538390 265 77191050 265 94253610 265
88533372 266 110955516 266 77511940 266 94609284 266
88870714 267 111372642 267 77832830 267 94964958 267
89208056 268 111789768 268 78153720 268 95320632 268
89545398 269 112206894 269 78474610 269 95676306 269
89882740 270 112624020 270 78795500 270 96031980 270
90220082 271 113041146 271 79116390 271 96387654 271
90557424 272 113458272 272 79437280 272 96743328 272
90894766 273 113875398 273 79758170 273 97099002 273
91232108 274 114292524 274 80079060 274 97454676 274
91569450 275 114709650 275 80399950 275 97810350 275
91906792 276 115126776 276 80720840 276 98166024 276
92244134 277 115543902 277 81041730 277 98521698 277
92581476 278 115961028 278 81362620 278 98877372 278
92918818 279 116378154 279 81683510 279 99233046 279
93256160 280 116795280 280 82004400 280 99588720 280
93593502 281 117212406 281 82325290 281 99944394 281
93930844 282 117629532 282 82646180 282 100300068 282
94268186 283 118046658 283 82967070 283 100655742 283
94605528 284 118463784 284 83287960 284 101011416 284
94942870 285 118880910 285 83608850 285 101367090 285
95280212 286 119298036 286 83929740 286 101722764 286
95617554 287 119715162 287 84250630 287 102078438 287
95954896 288 120132288 288 84571520 288 102434112 288
96292238 289 120549414 289 84892410 289 102789786 289
96629580 290 120966540 290 85213300 290 103145460 290
96966922 291 121383666 291 85534190 291 103501134 291
97304264 292 121800792 292 85855080 292 103856808 292
97641606 293 122217918 293 86175970 293 104212482 293
97978948 294 122635044 294 86496860 294 104568156 294
98316290 295 123052170 295 86817750 295 104923830 295
98653632 296 123469296 296 87138640 296 105279504 296
98990974 297 123886422 297 87459530 297 105635178 297
99328316 298 124303548 298 87780420 298 105990852 298
99665658 299 124720674 299 88101310 299 106346526 299
100003000 300 125137800 300 88422200 300 106702200 300
100344342 301 125554926 301 88769390 301 107057874 301
100685684 302 125972052 302 89116580 302 107413548 302
101027026 303 126389178 303 89463770 303 107769222 303
101368368 304 126806304 304 89810960 304 108124896 304
101709710 305 127223430 305 90158150 305 108480570 305
102051052 306 127640556 306 90505340 306 108836244 306
102392394 307 128057682 307 90852530 307 109191918 307
102733736 308 128474808 308 91199720 308 109547592 308
103075078 309 128891934 309 91546910 309 109903266 309
103416420 310 129309060 310 91894100 310 110258940 310
103757762 311 129726186 311 92241290 311 110614614 311
104099104 312 130143312 312 92588480 312 110970288 312
104440446 313 130560438 313 92935670 313 111325962 313
104781788 314 130977564 314 93282860 314 111681636 314
105123130 315 131394690 315 93630050 315 112037310 315
105464472 316 131811816 316 93977240 316 112392984 316
105805814 317 132228942 317 94324430 317 112748658 317
106147156 318 132646068 318 94671620 318 113104332 318
106488498 319 133063194 319 95018810 319 113460006 319
106829840 320 133480320 320 95366000 320 113815680 320
107171182 321 133897446 321 95713190 321 114171354 321
107512524 322 134314572 322 96060380 322 114527028 322
107853866 323 134731698 323 96407570 323 114882702 323
108195208 324 135148824 324 96754760 324 115238376 324
108536550 325 135565950 325 97101950 325 115594050 325
108877892 326 135983076 326 97449140 326 115949724 326
109219234 327 136400202 327 97796330 327 116305398 327
109560576 328 136817328 328 98143520 328 116661072 328
109901918 329 137234454 329 98490710 329 117016746 329
110243260 330 137651580 330 98837900 330 117372420 330
110584602 331 138068706 331 99185090 331 117728094 331
110925944 332 138485832 332 99532280 332 118083768 332
111267286 333 138902958 333 99879470 333 118439442 333
111608628 334 139320084 334 100226660 334 118795116 334
111949970 335 139737210 335 100573850 335 119150790 335
112291312 336 140154336 336 100921040 336 119506464 336
112632654 337 140571462 337 101268230 337 119862138 337
112973996 338 140988588 338 101615420 338 120217812 338
113315338 339 141405714 339 101962610 339 120573486 339
113656680 340 141822840 340 102309800 340 120929160 340
113998022 341 142239966 341 102656990 341 121284834 341
114339364 342 142657092 342 103004180 342 121640508 342
114680706 343 143074218 343 103351370 343 121996182 343
115022048 344 143491344 344 103698560 344 122351856 344
115363390 345 143908470 345 104045750 345 122707530 345
115704732 346 144325596 346 104392940 346 123063204 346
116046074 347 144742722 347 104740130 347 123418878 347
116387416 348 145159848 348 105087320 348 123774552 348
116728758 349 145576974 349 105434510 349 124130226 349
117070100 350 145994100 350 105781700 350 124485900 350
117411442 351 146411226 351 106128890 351 124841574 351
117752784 352 146828352 352 106476080 352 125197248 352
118094126 353 147245478 353 106823270 353 125552922 353
118435468 354 147662604 354 107170460 354 125908596 354
118776810 355 148079730 355 107517650 355 126264270 355
119118152 356 148496856 356 107864840 356 126619944 356
119459494 357 148913982 357 108212030 357 126975618 357
119800836 358 149331108 358 108559220 358 127331292 358
120142178 359 149748234 359 108906410 359 127686966 359
120483520 360 150165360 360 109253600 360 128042640 360
120824862 361 150582486 361 109600790 361 128398314 361
121166204 362 150999612 362 109947980 362 128753988 362
121507546 363 151416738 363 110295170 363 129109662 363
121848888 364 151833864 364 110642360 364 129465336 364
122190230 365 152250990 365 110989550 365 129821010 365
122531572 366 152668116 366 111336740 366 130176684 366
122872914 367 153085242 367 111683930 367 130532358 367
123214256 368 153502368 368 112031120 368 130888032 368
123555598 369 153919494 369 112378310 369 131243706 369
123896940 370 154336620 370 112725500 370 131599380 370
124238282 371 154753746 371 113072690 371 131955054 371
124579624 372 155170872 372 113419880 372 132310728 372
124920966 373 155587998 373 113767070 373 132666402 373
125262308 374 156005124 374 114114260 374 133022076 374
125603650 375 156422250 375 114461450 375 133377750 375
125944992 376 156839376 376 114808640 376 133733424 376
126286334 377 157256502 377 115155830 377 134089098 377
126627676 378 157673628 378 115503020 378 134444772 378
126969018 379 158090754 379 115850210 379 134800446 379
127310360 380 158507880 380 116197400 380 135156120 380
127651702 381 158925006 381 116544590 381 135511794 381
127993044 382 159342132 382 116891780 382 135867468 382
128334386 383 159759258 383 117238970 383 136223142 383
128675728 384 160176384 384 117586160 384 136578816 384
129017070 385 160593510 385 117933350 385 136934490 385
129358412 386 161010636 386 118280540 386 137290164 386
129699754 387 161427762 387 118627730 387 137645838 387
130041096 388 161844888 388 118974920 388 138001512 388
130382438 389 162262014 389 119322110 389 138357186 389
130723780 390 162679140 390 119669300 390 138712860 390
131065122 391 163096266 391 120016490 391 139068534 391
131406464 392 163513392 392 120363680 392 139424208 392
131747806 393 163930518 393 120710870 393 139779882 393
132089148 394 164347644 394 121058060 394 140135556 394
132430490 395 164764770 395 121405250 395 140491230 395
132771832 396 165181896 396 121752440 396 140846904 396
133113174 397 165599022 397 122099630 397 141202578 397
133454516 398 166016148 398 122446820 398 141558252 398
133795858 399 166433274 399 122794010 399 141913926 399
134137200 400 166850400 400 123141200 400 142269600 400
134482542 401 167267526 401 123514778 401 142625274 401
134827884 402 167684652 402 123888356 402 142980948 402
135173226 403 168101778 403 124261934 403 143336622 403
135518568 404 168518904 404 124635512 404 143692296 404
135863910 405 168936030 405 125009090 405 144047970 405
136209252 406 169353156 406 125382668 406 144403644 406
136554594 407 169770282 407 125756246 407 144759318 407
136899936 408 170187408 408 126129824 408 145114992 408
137245278 409 170604534 409 126503402 409 145470666 409
137590620 410 171021660 410 126876980 410 145826340 410
137935962 411 171438786 411 127250558 411 146182014 411
138281304 412 171855912 412 127624136 412 146537688 412
138626646 413 172273038 413 127997714 413 146893362 413
138971988 414 172690164 414 128371292 414 147249036 414
139317330 415 173107290 415 128744870 415 147604710 415
139662672 416 173524416 416 129118448 416 147960384 416
140008014 417 173941542 417 129492026 417 148316058 417
140353356 418 174358668 418 129865604 418 148671732 418
140698698 419 174775794 419 130239182 419 149027406 419
141044040 420 175192920 420 130612760 420 149383080 420
141389382 421 175610046 421 130986338 421 149738754 421
141734724 422 176027172 422 131359916 422 150094428 422
142080066 423 176444298 423 131733494 423 150450102 423
142425408 424 176861424 424 132107072 424 150805776 424
142770750 425 177278550 425 132480650 425 151161450 425
143116092 426 177695676 426 132854228 426 151517124 426
143461434 427 178112802 427 133227806 427 151872798 427
143806776 428 178529928 428 133601384 428 152228472 428
144152118 429 178947054 429 133974962 429 152584146 429
144497460 430 179364180 430 134348540 430 152939820 430
144842802 431 179781306 431 134722118 431 153295494 431
145188144 432 180198432 432 135095696 432 153651168 432
145533486 433 180615558 433 135469274 433 154006842 433
145878828 434 181032684 434 135842852 434 154362516 434
146224170 435 181449810 435 136216430 435 154718190 435
146569512 436 181866936 436 136590008 436 155073864 436
146914854 437 182284062 437 136963586 437 155429538 437
147260196 438 182701188 438 137337164 438 155785212 438
147605538 439 183118314 439 137710742 439 156140886 439
147950880 440 183535440 440 138084320 440 156496560 440
148296222 441 183952566 441 138457898 441 156852234 441
148641564 442 184369692 442 138831476 442 157207908 442
148986906 443 184786818 443 139205054 443 157563582 443
149332248 444 185203944 444 139578632 444 157919256 444
149677590 445 185621070 445 139952210 445 158274930 445
150022932 446 186038196 446 140325788 446 158630604 446
150368274 447 186455322 447 140699366 447 158986278 447
150713616 448 186872448 448 141072944 448 159341952 448
151058958 449 187289574 449 141446522 449 159697626 449
151404300 450 187706700 450 141820100 450 160053300 450
151749642 451 188123826 451 142193678 451 160408974 451
152094984 452 188540952 452 142567256 452 160764648 452
152440326 453 188958078 453 142940834 453 161120322 453
152785668 454 189375204 454 143314412 454 161475996 454
153131010 455 189792330 455 143687990 455 161831670 455
153476352 456 190209456 456 144061568 456 162187344 456
153821694 457 190626582 457 144435146 457 162543018 457
154167036 458 191043708 458 144808724 458 162898692 458
154512378 459 191460834 459 145182302 459 163254366 459
154857720 460 191877960 460 145555880 460 163610040 460
155203062 461 192295086 461 145929458 461 163965714 461
155548404 462 192712212 462 146303036 462 164321388 462
155893746 463 193129338 463 146676614 463 164677062 463
156239088 464 193546464 464 147050192 464 165032736 464
156584430 465 193963590 465 147423770 465 165388410 465
156929772 466 194380716 466 147797348 466 165744084 466
157275114 467 194797842 467 148170926 467 166099758 467
157620456 468 195214968 468 148544504 468 166455432 468
157965798 469 195632094 469 148918082 469 166811106 469
158311140 470 196049220 470 149291660 470 167166780 470
158656482 471 196466346 471 149665238 471 167522454 471
159001824 472 196883472 472 150038816 472 167878128 472
159347166 473 197300598 473 150412394 473 168233802 473
159692508 474 197717724 474 150785972 474 168589476 474
160037850 475 198134850 475 151159550 475 168945150 475
160383192 476 198551976 476 151533128 476 169300824 476
160728534 477 198969102 477 151906706 477 169656498 477
161073876 478 199386228 478 152280284 478 170012172 478
161419218 479 199803354 479 152653862 479 170367846 479
161764560 480 200220480 480 153027440 480 170723520 480
162109902 481 200637606 481 153401018 481 171079194 481
162455244 482 201054732 482 153774596 482 171434868 482
162800586 483 201471858 483 154148174 483 171790542 483
163145928 484 201888984 484 154521752 484 172146216 484
163491270 485 202306110 485 154895330 485 172501890 485
163836612 486 202723236 486 155268908 486 172857564 486
164181954 487 203140362 487 155642486 487 173213238 487
164527296 488 203557488 488 156016064 488 173568912 488
164872638 489 203974614 489 156389642 489 173924586 489
165217980 490 204391740 490 156763220 490 174280260 490
165563322 491 204808866 491 157136798 491 174635934 491
165908664 492 205225992 492 157510376 492 174991608 492
166254006 493 205643118 493 157883954 493 175347282 493
166599348 494 206060244 494 158257532 494 175702956 494
166944690 495 206477370 495 158631110 495 176058630 495
167290032 496 206894496 496 159004688 496 176414304 496
167635374 497 207311622 497 159378266 497 176769978 497
167980716 498 207728748 498 159751844 498 177125652 498
168326058 499 208145874 499 160125422 499 177481326 499
168671400 500 208563000 500 160499000 500 177837000 500
169020746 501 208980126 501 160899046 501 178192674 501
169370092 502 209397252 502 161299092 502 178548348 502
169719438 503 209814378 503 161699138 503 178904022 503
170068784 504 210231504 504 162099184 504 179259696 504
170418130 505 210648630 505 162499230 505 179615370 505
170767476 506 211065756 506 162899276 506 179971044 506
171116822 507 211482882 507 163299322 507 180326718 507
171466168 508 211900008 508 163699368 508 180682392 508
171815514 509 212317134 509 164099414 509 181038066 509
172164860 510 212734260 510 164499460 510 181393740 510
172514206 511 213151386 511 164899506 511 181749414 511
172863552 512 213568512 512 165299552 512 182105088 512
173212898 513 213985638 513 165699598 513 182460762 513
173562244 514 214402764 514 166099644 514 182816436 514
173911590 515 214819890 515 166499690 515 183172110 515
174260936 516 215237016 516 166899736 516 183527784 516
174610282 517 215654142 517 167299782 517 183883458 517
174959628 518 216071268 518 167699828 518 184239132 518
175308974 519 216488394 519 168099874 519 184594806 519
175658320 520 216905520 520 168499920 520 184950480 520
176007666 521 217322646 521 168899966 521 185306154 521
176357012 522 217739772 522 169300012 522 185661828 522
176706358 523 218156898 523 169700058 523 186017502 523
177055704 524 218574024 524 170100104 524 186373176 524
177405050 525 218991150 525 170500150 525 186728850 525
177754396 526 219408276 526 170900196 526 187084524 526
178103742 527 219825402 527 171300242 527 187440198 527
178453088 528 220242528 528 171700288 528 187795872 528
178802434 529 220659654 529 172100334 529 188151546 529
179151780 530 221076780 530 172500380 530 188507220 530
179501126 531 221493906 531 172900426 531 188862894 531
179850472 532 221911032 532 173300472 532 189218568 532
180199818 533 222328158 533 173700518 533 189574242 533
180549164 534 222745284 534 174100564 534 189929916 534
180898510 535 223162410 535 174500610 535 190285590 535
181247856 536 223579536 536 174900656 536 190641264 536
181597202 537 223996662 537 175300702 537 190996938 537
181946548 538 224413788 538 175700748 538 191352612 538
182295894 539 224830914 539 176100794 539 191708286 539
182645240 540 225248040 540 176500840 540 192063960 540
182994586 541 225665166 541 176900886 541 192419634 541
183343932 542 226082292 542 177300932 542 192775308 542
183693278 543 226499418 543 177700978 543 193130982 543
184042624 544 226916544 544 178101024 544 193486656 544
184391970 545 227333670 545 178501070 545 193842330 545
184741316 546 227750796 546 178901116 546 194198004 546
185090662 547 228167922 547 179301162 547 194553678 547
185440008 548 228585048 548 179701208 548 194909352 548
185789354 549 229002174 549 180101254 549 195265026 549
186138700 550 229419300 550 180501300 550 195620700 550
186488046 551 229836426 551 180901346 551 195976374 551
186837392 552 230253552 552 181301392 552 196332048 552
187186738 553 230670678 553 181701438 553 196687722 553
187536084 554 231087804 554 182101484 554 197043396 554
187885430 555 231504930 555 182501530 555 197399070 555
188234776 556 231922056 556 182901576 556 197754744 556
188584122 557 232339182 557 183301622 557 198110418 557
188933468 558 232756308 558 183701668 558 198466092 558
189282814 559 233173434 559 184101714 559 198821766 559
189632160 560 233590560 560 184501760 560 199177440 560
189981506 561 234007686 561 184901806 561 199533114 561
190330852 562 234424812 562 185301852 562 199888788 562
190680198 563 234841938 563 185701898 563 200244462 563
191029544 564 235259064 564 186101944 564 200600136 564
191378890 565 235676190 565 186501990 565 200955810 565
191728236 566 236093316 566 186902036 566 201311484 566
192077582 567 236510442 567 187302082 567 201667158 567
192426928 568 236927568 568 187702128 568 202022832 568
192776274 569 237344694 569 188102174 569 202378506 569
193125620 570 237761820 570 188502220 570 202734180 570
193474966 571 238178946 571 188902266 571 203089854 571
193824312 572 238596072 572 189302312 572 203445528 572
194173658 573 239013198 573 189702358 573 203801202 573
194523004 574 239430324 574 190102404 574 204156876 574
194872350 575 239847450 575 190502450 575 204512550 575
195221696 576 240264576 576 190902496 576 204868224 576
195571042 577 240681702 577 191302542 577 205223898 577
195920388 578 241098828 578 191702588 578 205579572 578
196269734 579 241515954 579 192102634 579 205935246 579
196619080 580 241933080 580 192502680 580 206290920 580
196968426 581 242350206 581 192902726 581 206646594 581
197317772 582 242767332 582 193302772 582 207002268 582
197667118 583 243184458 583 193702818 583 207357942 583
198016464 584 243601584 584 194102864 584 207713616 584
198365810 585 244018710 585 194502910 585 208069290 585
198715156 586 244435836 586 194902956 586 208424964 586
199064502 587 244852962 587 195303002 587 208780638 587
199413848 588 245270088 588 195703048 588 209136312 588
199763194 589 245687214 589 196103094 589 209491986 589
200112540 590 246104340 590 196503140 590 209847660 590
200461886 591 246521466 591 196903186 591 210203334 591
200811232 592 246938592 592 197303232 592 210559008 592
201160578 593 247355718 593 197703278 593 210914682 593
201509924 594 247772844 594 198103324 594 211270356 594
201859270 595 248189970 595 198503370 595 211626030 595
202208616 596 248607096 596 198903416 596 211981704 596
202557962 597 249024222 597 199303462 597 212337378 597
202907308 598 249441348 598 199703508 598 212693052 598
203256654 599 249858474 599 200103554 599 213048726 599
203606000 600 250275600 600 200503600 600 213404400 600
203959354 601 250692726 601 200930186 601 213760074 601
204312708 602 251109852 602 201356772 602 214115748 602
204666062 603 251526978 603 201783358 603 214471422 603
205019416 604 251944104 604 202209944 604 214827096 604
205372770 605 252361230 605 202636530 605 215182770 605
205726124 606 252778356 606 203063116 606 215538444 606
206079478 607 253195482 607 203489702 607 215894118 607
206432832 608 253612608 608 203916288 608 216249792 608
206786186 609 254029734 609 204342874 609 216605466 609
207139540 610 254446860 610 204769460 610 216961140 610
207492894 611 254863986 611 205196046 611 217316814 611
207846248 612 255281112 612 205622632 612 217672488 612
208199602 613 255698238 613 206049218 613 218028162 613
208552956 614 256115364 614 206475804 614 218383836 614
208906310 615 256532490 615 206902390 615 218739510 615
209259664 616 256949616 616 207328976 616 219095184 616
209613018 617 257366742 617 207755562 617 219450858 617
209966372 618 257783868 618 208182148 618 219806532 618
210319726 619 258200994 619 208608734 619 220162206 619
210673080 620 258618120 620 209035320 620 220517880 620
211026434 621 259035246 621 209461906 621 220873554 621
211379788 622 259452372 622 209888492 622 221229228 622
211733142 623 259869498 623 210315078 623 221584902 623
212086496 624 260286624 624 210741664 624 221940576 624
212439850 625 260703750 625 211168250 625 222296250 625
212793204 626 261120876 626 211594836 626 222651924 626
213146558 627 261538002 627 212021422 627 223007598 627
213499912 628 261955128 628 212448008 628 223363272 628
213853266 629 262372254 629 212874594 629 223718946 629
214206620 630 262789380 630 213301180 630 224074620 630
214559974 631 263206506 631 213727766 631 224430294 631
214913328 632 263623632 632 214154352 632 224785968 632
215266682 633 264040758 633 214580938 633 225141642 633
215620036 634 264457884 634 215007524 634 225497316 634
215973390 635 264875010 635 215434110 635 225852990 635
216326744 636 265292136 636 215860696 636 226208664 636
216680098 637 265709262 637 216287282 637 226564338 637
217033452 638 266126388 638 216713868 638 226920012 638
217386806 639 266543514 639 217140454 639 227275686 639
217740160 640 266960640 640 217567040 640 227631360 640
218093514 641 267377766 641 217993626 641 227987034 641
218446868 642 267794892 642 218420212 642 228342708 642
218800222 643 268212018 643 218846798 643 228698382 643
219153576 644 268629144 644 219273384 644 229054056 644
219506930 645 269046270 645 219699970 645 229409730 645
219860284 646 269463396 646 220126556 646 229765404 646
220213638 647 269880522 647 220553142 647 230121078 647
220566992 648 270297648 648 220979728 648 230476752 648
220920346 649 270714774 649 221406314 649 230832426 649
221273700 650 271131900 650 221832900 650 231188100 650
221627054 651 271549026 651 222259486 651 231543774 651
221980408 652 271966152 652 222686072 652 231899448 652
222333762 653 272383278 653 223112658 653 232255122 653
222687116 654 272800404 654 223539244 654 232610796 654
223040470 655 273217530 655 223965830 655 232966470 655
223393824 656 273634656 656 224392416 656 233322144 656
223747178 657 274051782 657 224819002 657 233677818 657
224100532 658 274468908 658 225245588 658 234033492 658
224453886 659 274886034 659 225672174 659 234389166 659
224807240 660 275303160 660 226098760 660 234744840 660
225160594 661 275720286 661 226525346 661 235100514 661
225513948 662 276137412 662 226951932 662 235456188 662
225867302 663 276554538 663 227378518 663 235811862 663
226220656 664 276971664 664 227805104 664 236167536 664
226574010 665 277388790 665 228231690 665 236523210 665
226927364 666 277805916 666 228658276 666 236878884 666
227280718 667 278223042 667 229084862 667 237234558 667
227634072 668 278640168 668 229511448 668 237590232 668
227987426 669 279057294 669 229938034 669 237945906 669
228340780 670 279474420 670 230364620 670 238301580 670
228694134 671 279891546 671 230791206 671 238657254 671
229047488 672 280308672 672 231217792 672 239012928 672
229400842 673 280725798 673 231644378 673 239368602 673
229754196 674 281142924 674 232070964 674 239724276 674
230107550 675 281560050 675 232497550 675 240079950 675
230460904 676 281977176 676 232924136 676 240435624 676
230814258 677 282394302 677 233350722 677 240791298 677
231167612 678 282811428 678 233777308 678 241146972 678
231520966 679 283228554 679 234203894 679 241502646 679
231874320 680 283645680 680 234630480 680 241858320 680
232227674 681 284062806 681 235057066 681 242213994 681
232581028 682 284479932 682 235483652 682 242569668 682
232934382 683 284897058 683 235910238 683 242925342 683
233287736 684 285314184 684 236336824 684 243281016 684
233641090 685 285731310 685 236763410 685 243636690 685
233994444 686 286148436 686 237189996 686 243992364 686
234347798 687 286565562 687 237616582 687 244348038 687
234701152 688 286982688 688 238043168 688 244703712 688
235054506 689 287399814 689 238469754 689 245059386 689
235407860 690 287816940 690 238896340 690 245415060 690
235761214 691 288234066 691 239322926 691 245770734 691
236114568 692 288651192 692 239749512 692 246126408 692
236467922 693 289068318 693 240176098 693 246482082 693
236821276 694 289485444 694 240602684 694 246837756 694
237174630 695 289902570 695 241029270 695 247193430 695
237527984 696 290319696 696 241455856 696 247549104 696
237881338 697 290736822 697 241882442 697 247904778 697
238234692 698 291153948 698 242309028 698 248260452 698
238588046 699 291571074 699 242735614 699 248616126 699
238941400 700 291988200 700 243162200 700 248971800 700
239298762 701 292405326 701 243615390 701 249327474 701
239656124 702 292822452 702 244068580 702 249683148 702
240013486 703 293239578 703 244521770 703 250038822 703
240370848 704 293656704 704 244974960 704 250394496 704
240728210 705 294073830 705 245428150 705 250750170 705
241085572 706 294490956 706 245881340 706 251105844 706
241442934 707 294908082 707 246334530 707 251461518 707
241800296 708 295325208 708 246787720 708 251817192 708
242157658 709 295742334 709 247240910 709 252172866 709
242515020 710 296159460 710 247694100 710 252528540 710
242872382 711 296576586 711 248147290 711 252884214 711
243229744 712 296993712 712 248600480 712 253239888 712
243587106 713 297410838 713 249053670 713 253595562 713
243944468 714 297827964 714 249506860 714 253951236 714
244301830 715 298245090 715 249960050 715 254306910 715
244659192 716 298662216 716 250413240 716 254662584 716
245016554 717 299079342 717 250866430 717 255018258 717
245373916 718 299496468 718 251319620 718 255373932 718
245731278 719 299913594 719 251772810 719 255729606 719
246088640 720 300330720 720 252226000 720 256085280 720
246446002 721 300747846 721 252679190 721 256440954 721
246803364 722 301164972 722 253132380 722 256796628 722
247160726 723 301582098 723 253585570 723 257152302 723
247518088 724 301999224 724 254038760 724 257507976 724
247875450 725 302416350 725 254491950 725 257863650 725
248232812 726 302833476 726 254945140 726 258219324 726
248590174 727 303250602 727 255398330 727 258574998 727
248947536 728 303667728 728 255851520 728 258930672 728
249304898 729 304084854 729 256304710 729 259286346 729
249662260 730 304501980 730 256757900 730 259642020 730
250019622 731 304919106 731 257211090 731 259997694 731
250376984 732 305336232 732 257664280 732 260353368 732
250734346 733 305753358 733 258117470 733 260709042 733
251091708 734 306170484 734 258570660 734 261064716 734
251449070 735 306587610 735 259023850 735 261420390 735
251806432 736 307004736 736 259477040 736 261776064 736
252163794 737 307421862 737 259930230 737 262131738 737
252521156 738 307838988 738 260383420 738 262487412 738
252878518 739 308256114 739 260836610 739 262843086 739
253235880 740 308673240 740 261289800 740 263198760 740
253593242 741 309090366 741 261742990 741 263554434 741
253950604 742 309507492 742 262196180 742 263910108 742
254307966 743 309924618 743 262649370 743 264265782 743
254665328 744 310341744 744 263102560 744 264621456 744
255022690 745 310758870 745 263555750 745 264977130 745
255380052 746 311175996 746 264008940 746 265332804 746
255737414 747 311593122 747 264462130 747 265688478 747
256094776 748 312010248 748 264915320 748 266044152 748
256452138 749 312427374 749 265368510 749 266399826 749
256809500 750 312844500 750 265821700 750 266755500 750
257166862 751 313261626 751 266274890 751 267111174 751
257524224 752 313678752 752 266728080 752 267466848 752
257881586 753 314095878 753 267181270 753 267822522 753
258238948 754 314513004 754 267634460 754 268178196 754
258596310 755 314930130 755 268087650 755 268533870 755
258953672 756 315347256 756 268540840 756 268889544 756
259311034 757 315764382 757 268994030 757 269245218 757
259668396 758 316181508 758 269447220 758 269600892 758
260025758 759 316598634 759 269900410 759 269956566 759
260383120 760 317015760 760 270353600 760 270312240 760
260740482 761 317432886 761 270806790 761 270667914 761
261097844 762 317850012 762 271259980 762 271023588 762
261455206 763 318267138 763 271713170 763 271379262 763
261812568 764 318684264 764 272166360 764 271734936 764
262169930 765 319101390 765 272619550 765 272090610 765
262527292 766 319518516 766 273072740 766 272446284 766
262884654 767 319935642 767 273525930 767 272801958 767
263242016 768 320352768 768 273979120 768 273157632 768
263599378 769 320769894 769 274432310 769 273513306 769
263956740 770 321187020 770 274885500 770 273868980 770
264314102 771 321604146 771 275338690 771 274224654 771
264671464 772 322021272 772 275791880 772 274580328 772
265028826 773 322438398 773 276245070 773 274936002 773
265386188 774 322855524 774 276698260 774 275291676 774
265743550 775 323272650 775 277151450 775 275647350 775
266100912 776 323689776 776 277604640 776 276003024 776
266458274 777 324106902 777 278057830 777 276358698 777
266815636 778 324524028 778 278511020 778 276714372 778
267172998 779 324941154 779 278964210 779 277070046 779
267530360 780 325358280 780 279417400 780 277425720 780
267887722 781 325775406 781 279870590 781 277781394 781
268245084 782 326192532 782 280323780 782 278137068 782
268602446 783 326609658 783 280776970 783 278492742 783
268959808 784 327026784 784 281230160 784 278848416 784
269317170 785 327443910 785 281683350 785 279204090 785
269674532 786 327861036 786 282136540 786 279559764 786
270031894 787 328278162 787 282589730 787 279915438 787
270389256 788 328695288 788 283042920 788 280271112 788
270746618 789 329112414 789 283496110 789 280626786 789
271103980 790 329529540 790 283949300 790 280982460 790
271461342 791 329946666 791 284402490 791 281338134 791
271818704 792 330363792 792 284855680 792 281693808 792
272176066 793 330780918 793 285308870 793 282049482 793
272533428 794 331198044 794 285762060 794 282405156 794
272890790 795 331615170 795 286215250 795 282760830 795
273248152 796 332032296 796 286668440 796 283116504 796
273605514 797 332449422 797 287121630 797 283472178 797
273962876 798 332866548 798 287574820 798 283827852 798
274320238 799 333283674 799 288028010 799 284183526 799
274677600 800 333700800 800 288481200 800 284539200 800
275038974 801 334117926 801 288961054 801 284894874 801
275400348 802 334535052 802 289440908 802 285250548 802
275761722 803 334952178 803 289920762 803 285606222 803
276123096 804 335369304 804 290400616 804 285961896 804
276484470 805 335786430 805 290880470 805 286317570 805
276845844 806 336203556 806 291360324 806 286673244 806
277207218 807 336620682 807 291840178 807 287028918 807
277568592 808 337037808 808 292320032 808 287384592 808
277929966 809 337454934 809 292799886 809 287740266 809
278291340 810 337872060 810 293279740 810 288095940 810
278652714 811 338289186 811 293759594 811 288451614 811
279014088 812 338706312 812 294239448 812 288807288 812
279375462 813 339123438 813 294719302 813 289162962 813
279736836 814 339540564 814 295199156 814 289518636 814
280098210 815 339957690 815 295679010 815 289874310 815
280459584 816 340374816 816 296158864 816 290229984 816
280820958 817 340791942 817 296638718 817 290585658 817
281182332 818 341209068 818 297118572 818 290941332 818
281543706 819 341626194 819 297598426 819 291297006 819
281905080 820 342043320 820 298078280 820 291652680 820
282266454 821 342460446 821 298558134 821 292008354 821
282627828 822 342877572 822 299037988 822 292364028 822
282989202 823 343294698 823 299517842 823 292719702 823
283350576 824 343711824 824 299997696 824 293075376 824
283711950 825 344128950 825 300477550 825 293431050 825
284073324 826 344546076 826 300957404 826 293786724 826
284434698 827 344963202 827 301437258 827 294142398 827
284796072 828 345380328 828 301917112 828 294498072 828
285157446 829 345797454 829 302396966 829 294853746 829
285518820 830 346214580 830 302876820 830 295209420 830
285880194 831 346631706 831 303356674 831 295565094 831
286241568 832 347048832 832 303836528 832 295920768 832
286602942 833 347465958 833 304316382 833 296276442 833
286964316 834 347883084 834 304796236 834 296632116 834
287325690 835 348300210 835 305276090 835 296987790 835
287687064 836 348717336 836 305755944 836 297343464 836
288048438 837 349134462 837 306235798 837 297699138 837
288409812 838 349551588 838 306715652 838 298054812 838
288771186 839 349968714 839 307195506 839 298410486 839
289132560 840 350385840 840 307675360 840 298766160 840
289493934 841 350802966 841 308155214 841 299121834 841
289855308 842 351220092 842 308635068 842 299477508 842
290216682 843 351637218 843 309114922 843 299833182 843
290578056 844 352054344 844 309594776 844 300188856 844
290939430 845 352471470 845 310074630 845 300544530 845
291300804 846 352888596 846 310554484 846 300900204 846
291662178 847 353305722 847 311034338 847 301255878 847
292023552 848 353722848 848 311514192 848 301611552 848
292384926 849 354139974 849 311994046 849 301967226 849
292746300 850 354557100 850 312473900 850 302322900 850
293107674 851 354974226 851 312953754 851 302678574 851
293469048 852 355391352 852 313433608 852 303034248 852
293830422 853 355808478 853 313913462 853 303389922 853
294191796 854 356225604 854 314393316 854 303745596 854
294553170 855 356642730 855 314873170 855 304101270 855
294914544 856 357059856 856 315353024 856 304456944 856
295275918 857 357476982 857 315832878 857 304812618 857
295637292 858 357894108 858 316312732 858 305168292 858
295998666 859 358311234 859 316792586 859 305523966 859
296360040 860 358728360 860 317272440 860 305879640 860
296721414 861 359145486 861 317752294 861 306235314 861
297082788 862 359562612 862 318232148 862 306590988 862
297444162 863 359979738 863 318712002 863 306946662 863
297805536 864 360396864 864 319191856 864 307302336 864
298166910 865 360813990 865 319671710 865 307658010 865
298528284 866 361231116 866 320151564 866 308013684 866
298889658 867 361648242 867 320631418 867 308369358 867
299251032 868 362065368 868 321111272 868 308725032 868
299612406 869 362482494 869 321591126 869 309080706 869
299973780 870 362899620 870 322070980 870 309436380 870
300335154 871 363316746 871 322550834 871 309792054 871
300696528 872 363733872 872 323030688 872 310147728 872
301057902 873 364150998 873 323510542 873 310503402 873
301419276 874 364568124 874 323990396 874 310859076 874
301780650 875 364985250 875 324470250 875 311214750 875
302142024 876 365402376 876 324950104 876 311570424 876
302503398 877 365819502 877 325429958 877 311926098 877
302864772 878 366236628 878 325909812 878 312281772 878
303226146 879 366653754 879 326389666 879 312637446 879
303587520 880 367070880 880 326869520 880 312993120 880
303948894 881 367488006 881 327349374 881 313348794 881
304310268 882 367905132 882 327829228 882 313704468 882
304671642 883 368322258 883 328309082 883 314060142 883
305033016 884 368739384 884 328788936 884 314415816 884
305394390 885 369156510 885 329268790 885 314771490 885
305755764 886 369573636 886 329748644 886 315127164 886
306117138 887 369990762 887 330228498 887 315482838 887
306478512 888 370407888 888 330708352 888 315838512 888
306839886 889 370825014 889 331188206 889 316194186 889
307201260 890 371242140 890 331668060 890 316549860 890
307562634 891 371659266 891 332147914 891 316905534 891
307924008 892 372076392 892 332627768 892 317261208 892
308285382 893 372493518 893 333107622 893 317616882 893
308646756 894 372910644 894 333587476 894 317972556 894
309008130 895 373327770 895 334067330 895 318328230 895
309369504 896 373744896 896 334547184 896 318683904 896
309730878 897 374162022 897 335027038 897 319039578 897
310092252 898 374579148 898 335506892 898 319395252 898
310453626 899 374996274 899 335986746 899 319750926 899
310815000 900 375413400 900 336466600 900 320106600 900
311180386 901 375830526 901 336973166 901 320462274 901
311545772 902 376247652 902 337479732 902 320817948 902
311911158 903 376664778 903 337986298 903 321173622 903
312276544 904 377081904 904 338492864 904 321529296 904
312641930 905 377499030 905 338999430 905 321884970 905
313007316 906 377916156 906 339505996 906 322240644 906
313372702 907 378333282 907 340012562 907 322596318 907
313738088 908 378750408 908 340519128 908 322951992 908
314103474 909 379167534 909 341025694 909 323307666 909
314468860 910 379584660 910 341532260 910 323663340 910
314834246 911 380001786 911 342038826 911 324019014 911
315199632 912 380418912 912 342545392 912 324374688 912
315565018 913 380836038 913 343051958 913 324730362 913
315930404 914 381253164 914 343558524 914 325086036 914
316295790 915 381670290 915 344065090 915 325441710 915
316661176 916 382087416 916 344571656 916 325797384 916
317026562 917 382504542 917 345078222 917 326153058 917
317391948 918 382921668 918 345584788 918 326508732 918
317757334 919 383338794 919 346091354 919 326864406 919
318122720 920 383755920 920 346597920 920 327220080 920
318488106 921 384173046 921 347104486 921 327575754 921
318853492 922 384590172 922 347611052 922 327931428 922
319218878 923 385007298 923 348117618 923 328287102 923
319584264 924 385424424 924 348624184 924 328642776 924
319949650 925 385841550 925 349130750 925 328998450 925
320315036 926 386258676 926 349637316 926 329354124 926
320680422 927 386675802 927 350143882 927 329709798 927
321045808 928 387092928 928 350650448 928 330065472 928
321411194 929 387510054 929 351157014 929 330421146 929
321776580 930 387927180 930 351663580 930 330776820 930
322141966 931 388344306 931 352170146 931 331132494 931
322507352 932 388761432 932 352676712 932 331488168 932
322872738 933 389178558 933 353183278 933 331843842 933
323238124 934 389595684 934 353689844 934 332199516 934
323603510 935 390012810 935 354196410 935 332555190 935
323968896 936 390429936 936 354702976 936 332910864 936
324334282 937 390847062 937 355209542 937 333266538 937
324699668 938 391264188 938 355716108 938 333622212 938
325065054 939 391681314 939 356222674 939 333977886 939
325430440 940 392098440 940 356729240 940 334333560 940
325795826 941 392515566 941 357235806 941 334689234 941
326161212 942 392932692 942 357742372 942 335044908 942
326526598 943 393349818 943 358248938 943 335400582 943
326891984 944 393766944 944 358755504 944 335756256 944
327257370 945 394184070 945 359262070 945 336111930 945
327622756 946 394601196 946 359768636 946 336467604 946
327988142 947 395018322 947 360275202 947 336823278 947
328353528 948 395435448 948 360781768 948 337178952 948
328718914 949 395852574 949 361288334 949 337534626 949
329084300 950 396269700 950 361794900 950 337890300 950
329449686 951 396686826 951 362301466 951 338245974 951
329815072 952 397103952 952 362808032 952 338601648 952
330180458 953 397521078 953 363314598 953 338957322 953
330545844 954 397938204 954 363821164 954 339312996 954
330911230 955 398355330 955 364327730 955 339668670 955
331276616 956 398772456 956 364834296 956 340024344 956
331642002 957 399189582 957 365340862 957 340380018 957
332007388 958 399606708 958 365847428 958 340735692 958
332372774 959 400023834 959 366353994 959 341091366 959
332738160 960 400440960 960 366860560 960 341447040 960
333103546 961 400858086 961 367367126 961 341802714 961
333468932 962 401275212 962 367873692 962 342158388 962
333834318 963 401692338 963 368380258 963 342514062 963
334199704 964 402109464 964 368886824 964 342869736 964
334565090 965 402526590 965 369393390 965 343225410 965
334930476 966 402943716 966 369899956 966 343581084 966
335295862 967 403360842 967 370406522 967 343936758 967
335661248 968 403777968 968 370913088 968 344292432 968
336026634 969 404195094 969 371419654 969 344648106 969
336392020 970 404612220 970 371926220 970 345003780 970
336757406 971 405029346 971 372432786 971 345359454 971
337122792 972 405446472 972 372939352 972 345715128 972
337488178 973 405863598 973 373445918 973 346070802 973
337853564 974 406280724 974 373952484 974 346426476 974
338218950 975 406697850 975 374459050 975 346782150 975
338584336 976 407114976 976 374965616 976 347137824 976
338949722 977 407532102 977 375472182 977 347493498 977
339315108 978 407949228 978 375978748 978 347849172 978
339680494 979 408366354 979 376485314 979 348204846 979
340045880 980 408783480 980 376991880 980 348560520 980
340411266 981 409200606 981 377498446 981 348916194 981
340776652 982 409617732 982 378005012 982 349271868 982
341142038 983 410034858 983 378511578 983 349627542 983
341507424 984 410451984 984 379018144 984 349983216 984
341872810 985 410869110 985 379524710 985 350338890 985
342238196 986 411286236 986 380031276 986 350694564 986
342603582 987 411703362 987 380537842 987 351050238 987
342968968 988 412120488 988 381044408 988 351405912 988
343334354 989 412537614 989 381550974 989 351761586 989
343699740 990 412954740 990 382057540 990 352117260 990
344065126 991 413371866 991 382564106 991 352472934 991
344430512 992 413788992 992 383070672 992 352828608 992
344795898 993 414206118 993 383577238 993 353184282 993
345161284 994 414623244 994 384083804 994 353539956 994
345526670 995 415040370 995 384590370 995 353895630 995
345892056 996 415457496 996 385096936 996 354251304 996
346257442 997 415874622 997 385603502 997 354606978 997
346622828 998 416291748 998 386110068 998 354962652 998
346988214 999 416708874 999 386616634 999 355318326 999
347353600 1000 417126000 1000 387123200 1000 355674000 1000
347723002 1001 417547162 1001 387656530 1001 356056090 1001
348092404 1002 417968324 1002 388189860 1002 356438180 1002
348461806 1003 418389486 1003 388723190 1003 356820270 1003
348831208 1004 418810648 1004 389256520 1004 357202360 1004
349200610 1005 419231810 1005 389789850 1005 357584450 1005
349570012 1006 419652972 1006 390323180 1006 357966540 1006
349939414 1007 420074134 1007 390856510 1007 358348630 1007
350308816 1008 420495296 1008 391389840 1008 358730720 1008
350678218 1009 420916458 1009 391923170 1009 359112810 1009
351047620 1010 421337620 1010 392456500 1010 359494900 1010
351417022 1011 421758782 1011 392989830 1011 359876990 1011
351786424 1012 422179944 1012 393523160 1012 360259080 1012
352155826 1013 422601106 1013 394056490 1013 360641170 1013
352525228 1014 423022268 1014 394589820 1014 361023260 1014
352894630 1015 423443430 1015 395123150 1015 361405350 1015
353264032 1016 423864592 1016 395656480 1016 361787440 1016
353633434 1017 424285754 1017 396189810 1017 362169530 1017
354002836 1018 424706916 1018 396723140 1018 362551620 1018
354372238 1019 425128078 1019 397256470 1019 362933710 1019
354741640 1020 425549240 1020 397789800 1020 363315800 1020
355111042 1021 425970402 1021 398323130 1021 363697890 1021
355480444 1022 426391564 1022 398856460 1022 364079980 1022
355849846 1023 426812726 1023 399389790 1023 364462070 1023
356219248 1024 427233888 1024 399923120 1024 364844160 1024
356588650 1025 427655050 1025 400456450 1025 365226250 1025
356958052 1026 428076212 1026 400989780 1026 365608340 1026
357327454 1027 428497374 1027 401523110 1027 365990430 1027
357696856 1028 428918536 1028 402056440 1028 366372520 1028
358066258 1029 429339698 1029 402589770 1029 366754610 1029
358435660 1030 429760860 1030 403123100 1030 367136700 1030
358805062 1031 430182022 1031 403656430 1031 367518790 1031
359174464 1032 430603184 1032 404189760 1032 367900880 1032
359543866 1033 431024346 1033 404723090 1033 368282970 1033
359913268 1034 431445508 1034 405256420 1034 368665060 1034
360282670 1035 431866670 1035 405789750 1035 369047150 1035
360652072 1036 432287832 1036 406323080 1036 369429240 1036
361021474 1037 432708994 1037 406856410 1037 369811330 1037
361390876 1038 433130156 1038 407389740 1038 370193420 1038
361760278 1039 433551318 1039 407923070 1039 370575510 1039
362129680 1040 433972480 1040 408456400 1040 370957600 1040
362499082 1041 434393642 1041 408989730 1041 371339690 1041
362868484 1042 434814804 1042 409523060 1042 371721780 1042
363237886 1043 435235966 1043 410056390 1043 372103870 1043
363607288 1044 435657128 1044 410589720 1044 372485960 1044
363976690 1045 436078290 1045 411123050 1045 372868050 1045
364346092 1046 436499452 1046 411656380 1046 373250140 1046
364715494 1047 436920614 1047 412189710 1047 373632230 1047
365084896 1048 437341776 1048 412723040 1048 374014320 1048
365454298 1049 437762938 1049 413256370 1049 374396410 1049
365823700 1050 438184100 1050 413789700 1050 374778500 1050
366193102 1051 438605262 1051 414323030 1051 375160590 1051
366562504 1052 439026424 1052 414856360 1052 375542680 1052
366931906 1053 439447586 1053 415389690 1053 375924770 1053
367301308 1054 439868748 1054 415923020 1054 376306860 1054
367670710 1055 440289910 1055 416456350 1055 376688950 1055
368040112 1056 440711072 1056 416989680 1056 377071040 1056
368409514 1057 441132234 1057 417523010 1057 377453130 1057
368778916 1058 441553396 1058 418056340 1058 377835220 1058
369148318 1059 441974558 1059 418589670 1059 378217310 1059
369517720 1060 442395720 1060 419123000 1060 378599400 1060
369887122 1061 442816882 1061 419656330 1061 378981490 1061
370256524 1062 443238044 1062 420189660 1062 379363580 1062
370625926 1063 443659206 1063 420722990 1063 379745670 1063
370995328 1064 444080368 1064 421256320 1064 380127760 1064
371364730 1065 444501530 1065 421789650 1065 380509850 1065
371734132 1066 444922692 1066 422322980 1066 380891940 1066
372103534 1067 445343854 1067 422856310 1067 381274030 1067
372472936 1068 445765016 1068 423389640 1068 381656120 1068
372842338 1069 446186178 1069 423922970 1069 382038210 1069
373211740 1070 446607340 1070 424456300 1070 382420300 1070
373581142 1071 447028502 1071 424989630 1071 382802390 1071
373950544 1072 447449664 1072 425522960 1072 383184480 1072
374319946 1073 447870826 1073 426056290 1073 383566570 1073
374689348 1074 448291988 1074 426589620 1074 383948660 1074
375058750 1075 448713150 1075 427122950 1075 384330750 1075
375428152 1076 449134312 1076 427656280 1076 384712840 1076
375797554 1077 449555474 1077 428189610 1077 385094930 1077
376166956 1078 449976636 1078 428722940 1078 385477020 1078
376536358 1079 450397798 1079 429256270 1079 385859110 1079
376905760 1080 450818960 1080 429789600 1080 386241200 1080
377275162 1081 451240122 1081 430322930 1081 386623290 1081
377644564 1082 451661284 1082 430856260 1082 387005380 1082
378013966 1083 452082446 1083 431389590 1083 387387470 1083
378383368 1084 452503608 1084 431922920 1084 387769560 1084
378752770 1085 452924770 1085 432456250 1085 388151650 1085
379122172 1086 453345932 1086 432989580 1086 388533740 1086
379491574 1087 453767094 1087 433522910 1087 388915830 1087
379860976 1088 454188256 1088 434056240 1088 389297920 1088
380230378 1089 454609418 1089 434589570 1089 389680010 1089
380599780 1090 455030580 1090 435122900 1090 390062100 1090
380969182 1091 455451742 1091 435656230 1091 390444190 1091
381338584 1092 455872904 1092 436189560 1092 390826280 1092
381707986 1093 456294066 1093 436722890 1093 391208370 1093
382077388 1094 456715228 1094 437256220 1094 391590460 1094
382446790 1095 457136390 1095 437789550 1095 391972550 1095
382816192 1096 457557552 1096 438322880 1096 392354640 1096
383185594 1097 457978714 1097 438856210 1097 392736730 1097
383554996 1098 458399876 1098 439389540 1098 393118820 1098
383924398 1099 458821038 1099 439922870 1099 393500910 1099
384293800 1100 459242200 1100 440456200 1100 393883000 1100
384667218 1101 459663362 1101 441016334 1101 394265090 1101
385040636 1102 460084524 1102 441576468 1102 394647180 1102
385414054 1103 460505686 1103 442136602 1103 395029270 1103
385787472 1104 460926848 1104 442696736 1104 395411360 1104
386160890 1105 461348010 1105 443256870 1105 395793450 1105
386534308 1106 461769172 1106 443817004 1106 396175540 1106
386907726 1107 462190334 1107 444377138 1107 396557630 1107
387281144 1108 462611496 1108 444937272 1108 396939720 1108
387654562 1109 463032658 1109 445497406 1109 397321810 1109
388027980 1110 463453820 1110 446057540 1110 397703900 1110
388401398 1111 463874982 1111 446617674 1111 398085990 1111
388774816 1112 464296144 1112 447177808 1112 398468080 1112
389148234 1113 464717306 1113 447737942 1113 398850170 1113
389521652 1114 465138468 1114 448298076 1114 399232260 1114
389895070 1115 465559630 1115 448858210 1115 399614350 1115
390268488 1116 465980792 1116 449418344 1116 399996440 1116
390641906 1117 466401954 1117 449978478 1117 400378530 1117
391015324 1118 466823116 1118 450538612 1118 400760620 1118
391388742 1119 467244278 1119 451098746 1119 401142710 1119
391762160 1120 467665440 1120 451658880 1120 401524800 1120
392135578 1121 468086602 1121 452219014 1121 401906890 1121
392508996 1122 468507764 1122 452779148 1122 402288980 1122
392882414 1123 468928926 1123 453339282 1123 402671070 1123
393255832 1124 469350088 1124 453899416 1124 403053160 1124
393629250 1125 469771250 1125 454459550 1125 403435250 1125
394002668 1126 470192412 1126 455019684 1126 403817340 1126
394376086 1127 470613574 1127 455579818 1127 404199430 1127
394749504 1128 471034736 1128 456139952 1128 404581520 1128
395122922 1129 471455898 1129 456700086 1129 404963610 1129
395496340 1130 471877060 1130 457260220 1130 405345700 1130
395869758 1131 472298222 1131 457820354 1131 405727790 1131
396243176 1132 472719384 1132 458380488 1132 406109880 1132
396616594 1133 473140546 1133 458940622 1133 406491970 1133
396990012 1134 473561708 1134 459500756 1134 406874060 1134
397363430 1135 473982870 1135 460060890 1135 407256150 1135
397736848 1136 474404032 1136 460621024 1136 407638240 1136
398110266 1137 474825194 1137 461181158 1137 408020330 1137
398483684 1138 475246356 1138 461741292 1138 408402420 1138
398857102 1139 475667518 1139 462301426 1139 408784510 1139
399230520 1140 476088680 1140 462861560 1140 409166600 1140
399603938 1141 476509842 1141 463421694 1141 409548690 1141
399977356 1142 476931004 1142 463981828 1142 409930780 1142
400350774 1143 477352166 1143 464541962 1143 410312870 1143
400724192 1144 477773328 1144 465102096 1144 410694960 1144
401097610 1145 478194490 1145 465662230 1145 411077050 1145
401471028 1146 478615652 1146 466222364 1146 411459140 1146
401844446 1147 479036814 1147 466782498 1147 411841230 1147
402217864 1148 479457976 1148 467342632 1148 412223320 1148
402591282 1149 479879138 1149 467902766 1149 412605410 1149
402964700 1150 480300300 1150 468462900 1150 412987500 1150
403338118 1151 480721462 1151 469023034 1151 413369590 1151
403711536 1152 481142624 1152 469583168 1152 413751680 1152
404084954 1153 481563786 1153 470143302 1153 414133770 1153
404458372 1154 481984948 1154 470703436 1154 414515860 1154
404831790 1155 482406110 1155 471263570 1155 414897950 1155
405205208 1156 482827272 1156 471823704 1156 415280040 1156
405578626 1157 483248434 1157 472383838 1157 415662130 1157
405952044 1158 483669596 1158 472943972 1158 416044220 1158
406325462 1159 484090758 1159 473504106 1159 416426310 1159
406698880 1160 484511920 1160 474064240 1160 416808400 1160
407072298 1161 484933082 1161 474624374 1161 417190490 1161
407445716 1162 485354244 1162 475184508 1162 417572580 1162
407819134 1163 485775406 1163 475744642 1163 417954670 1163
408192552 1164 486196568 1164 476304776 1164 418336760 1164
408565970 1165 486617730 1165 476864910 1165 418718850 1165
408939388 1166 487038892 1166 477425044 1166 419100940 1166
409312806 1167 487460054 1167 477985178 1167 419483030 1167
409686224 1168 487881216 1168 478545312 1168 419865120 1168
410059642 1169 488302378 1169 479105446 1169 420247210 1169
410433060 1170 488723540 1170 479665580 1170 420629300 1170
410806478 1171 489144702 1171 480225714 1171 421011390 1171
411179896 1172 489565864 1172 480785848 1172 421393480 1172
411553314 1173 489987026 1173 481345982 1173 421775570 1173
411926732 1174 490408188 1174 481906116 1174 422157660 1174
412300150 1175 490829350 1175 482466250 1175 422539750 1175
412673568 1176 491250512 1176 483026384 1176 422921840 1176
413046986 1177 491671674 1177 483586518 1177 423303930 1177
413420404 1178 492092836 1178 484146652 1178 423686020 1178
413793822 1179 492513998 1179 484706786 1179 424068110 1179
414167240 1180 492935160 1180 485266920 1180 424450200 1180
414540658 1181 493356322 1181 485827054 1181 424832290 1181
414914076 1182 493777484 1182 486387188 1182 425214380 1182
415287494 1183 494198646 1183 486947322 1183 425596470 1183
415660912 1184 494619808 1184 487507456 1184 425978560 1184
416034330 1185 495040970 1185 488067590 1185 426360650 1185
416407748 1186 495462132 1186 488627724 1186 426742740 1186
416781166 1187 495883294 1187 489187858 1187 427124830 1187
417154584 1188 496304456 1188 489747992 1188 427506920 1188
417528002 1189 496725618 1189 490308126 1189 427889010 1189
417901420 1190 497146780 1190 490868260 1190 428271100 1190
418274838 1191 497567942 1191 491428394 1191 428653190 1191
418648256 1192 497989104 1192 491988528 1192 429035280 1192
419021674 1193 498410266 1193 492548662 1193 429417370 1193
419395092 1194 498831428 1194 493108796 1194 429799460 1194
419768510 1195 499252590 1195 493668930 1195 430181550 1195
420141928 1196 499673752 1196 494229064 1196 430563640 1196
420515346 1197 500094914 1197 494789198 1197 430945730 1197
420888764 1198 500516076 1198 495349332 1198 431327820 1198
421262182 1199 500937238 1199 495909466 1199 431709910 1199
421635600 1200 501358400 1200 496469600 1200 432092000 1200
422013034 1201 501779562 1201 497056578 1201 432474090 1201
422390468 1202 502200724 1202 497643556 1202 432856180 1202
422767902 1203 502621886 1203 498230534 1203 433238270 1203
423145336 1204 503043048 1204 498817512 1204 433620360 1204
423522770 1205 503464210 1205 499404490 1205 434002450 1205
423900204 1206 503885372 1206 499991468 1206 434384540 1206
424277638 1207 504306534 1207 500578446 1207 434766630 1207
424655072 1208 504727696 1208 501165424 1208 435148720 1208
425032506 1209 505148858 1209 501752402 1209 435530810 1209
425409940 1210 505570020 1210 502339380 1210 435912900 1210
425787374 1211 505991182 1211 502926358 1211 436294990 1211
426164808 1212 506412344 1212 503513336 1212 436677080 1212
426542242 1213 506833506 1213 504100314 1213 437059170 1213
426919676 1214 507254668 1214 504687292 1214 437441260 1214
427297110 1215 507675830 1215 505274270 1215 437823350 1215
427674544 1216 508096992 1216 505861248 1216 438205440 1216
428051978 1217 508518154 1217 506448226 1217 438587530 1217
428429412 1218 508939316 1218 507035204 1218 438969620 1218
428806846 1219 509360478 1219 507622182 1219 439351710 1219
429184280 1220 509781640 1220 508209160 1220 439733800 1220
429561714 1221 510202802 1221 508796138 1221 440115890 1221
429939148 1222 510623964 1222 509383116 1222 440497980 1222
430316582 1223 511045126 1223 509970094 1223 440880070 1223
430694016 1224 511466288 1224 510557072 1224 441262160 1224
431071450 1225 511887450 1225 511144050 1225 441644250 1225
431448884 1226 512308612 1226 511731028 1226 442026340 1226
431826318 1227 512729774 1227 512318006 1227 442408430 1227
432203752 1228 513150936 1228 512904984 1228 442790520 1228
432581186 1229 513572098 1229 513491962 1229 443172610 1229
432958620 1230 513993260 1230 514078940 1230 443554700 1230
433336054 1231 514414422 1231 514665918 1231 443936790 1231
433713488 1232 514835584 1232 515252896 1232 444318880 1232
434090922 1233 515256746 1233 515839874 1233 444700970 1233
434468356 1234 515677908 1234 516426852 1234 445083060 1234
434845790 1235 516099070 1235 517013830 1235 445465150 1235
435223224 1236 516520232 1236 517600808 1236 445847240 1236
435600658 1237 516941394 1237 518187786 1237 446229330 1237
435978092 1238 517362556 1238 518774764 1238 446611420 1238
436355526 1239 517783718 1239 519361742 1239 446993510 1239
436732960 1240 518204880 1240 519948720 1240 447375600 1240
437110394 1241 518626042 1241 520535698 1241 447757690 1241
437487828 1242 519047204 1242 521122676 1242 448139780 1242
437865262 1243 519468366 1243 521709654 1243 448521870 1243
438242696 1244 519889528 1244 522296632 1244 448903960 1244
438620130 1245 520310690 1245 522883610 1245 449286050 1245
438997564 1246 520731852 1246 523470588 1246 449668140 1246
439374998 1247 521153014 1247 524057566 1247 450050230 1247
439752432 1248 521574176 1248 524644544 1248 450432320 1248
440129866 1249 521995338 1249 525231522 1249 450814410 1249
440507300 1250 522416500 1250 525818500 1250 451196500 1250
440884734 1251 522837662 1251 526405478 1251 451578590 1251
441262168 1252 523258824 1252 526992456 1252 451960680 1252
441639602 1253 523679986 1253 527579434 1253 452342770 1253
442017036 1254 524101148 1254 528166412 1254 452724860 1254
442394470 1255 524522310 1255 528753390 1255 453106950 1255
442771904 1256 524943472 1256 529340368 1256 453489040 1256
443149338 1257 525364634 1257 529927346 1257 453871130 1257
443526772 1258 525785796 1258 530514324 1258 454253220 1258
443904206 1259 526206958 1259 531101302 1259 454635310 1259
444281640 1260 526628120 1260 531688280 1260 455017400 1260
444659074 1261 527049282 1261 532275258 1261 455399490 1261
445036508 1262 527470444 1262 532862236 1262 455781580 1262
445413942 1263 527891606 1263 533449214 1263 456163670 1263
445791376 1264 528312768 1264 534036192 1264 456545760 1264
446168810 1265 528733930 1265 534623170 1265 456927850 1265
446546244 1266 529155092 1266 535210148 1266 457309940 1266
446923678 1267 529576254 1267 535797126 1267 457692030 1267
447301112 1268 529997416 1268 536384104 1268 458074120 1268
447678546 1269 530418578 1269 536971082 1269 458456210 1269
448055980 1270 530839740 1270 537558060 1270 458838300 1270
448433414 1271 531260902 1271 538145038 1271 459220390 1271
448810848 1272 531682064 1272 538732016 1272 459602480 1272
449188282 1273 532103226 1273 539318994 1273 459984570 1273
449565716 1274 532524388 1274 539905972 1274 460366660 1274
449943150 1275 532945550 1275 540492950 1275 460748750 1275
450320584 1276 533366712 1276 541079928 1276 461130840 1276
450698018 1277 533787874 1277 541666906 1277 461512930 1277
451075452 1278 534209036 1278 542253884 1278 461895020 1278
451452886 1279 534630198 1279 542840862 1279 462277110 1279
451830320 1280 535051360 1280 543427840 1280 462659200 1280
452207754 1281 535472522 1281 544014818 1281 463041290 1281
452585188 1282 535893684 1282 544601796 1282 463423380 1282
452962622 1283 536314846 1283 545188774 1283 463805470 1283
453340056 1284 536736008 1284 545775752 1284 464187560 1284
453717490 1285 537157170 1285 546362730 1285 464569650 1285
454094924 1286 537578332 1286 546949708 1286 464951740 1286
454472358 1287 537999494 1287 547536686 1287 465333830 1287
454849792 1288 538420656 1288 548123664 1288 465715920 1288
455227226 1289 538841818 1289 548710642 1289 466098010 1289
455604660 1290 539262980 1290 549297620 1290 466480100 1290
455982094 1291 539684142 1291 549884598 1291 466862190 1291
456359528 1292 540105304 1292 550471576 1292 467244280 1292
456736962 1293 540526466 1293 551058554 1293 467626370 1293
457114396 1294 540947628 1294 551645532 1294 468008460 1294
457491830 1295 541368790 1295 552232510 1295 468390550 1295
457869264 1296 541789952 1296 552819488 1296 468772640 1296
458246698 1297 542211114 1297 553406466 1297 469154730 1297
458624132 1298 542632276 1298 553993444 1298 469536820 1298
459001566 1299 543053438 1299 554580422 1299 469918910 1299
459379000 1300 543474600 1300 555167400 1300 470301000 1300
459760454 1301 543895762 1301 555781258 1301 470683090 1301
460141908 1302 544316924 1302 556395116 1302 471065180 1302
460523362 1303 544738086 1303 557008974 1303 471447270 1303
460904816 1304 545159248 1304 557622832 1304 471829360 1304
461286270 1305 545580410 1305 558236690 1305 472211450 1305
461667724 1306 546001572 1306 558850548 1306 472593540 1306
462049178 1307 546422734 1307 559464406 1307 472975630 1307
462430632 1308 546843896 1308 560078264 1308 473357720 1308
462812086 1309 547265058 1309 560692122 1309 473739810 1309
463193540 1310 547686220 1310 561305980 1310 474121900 1310
463574994 1311 548107382 1311 561919838 1311 474503990 1311
463956448 1312 548528544 1312 562533696 1312 474886080 1312
464337902 1313 548949706 1313 563147554 1313 475268170 1313
464719356 1314 549370868 1314 563761412 1314 475650260 1314
465100810 1315 549792030 1315 564375270 1315 476032350 1315
465482264 1316 550213192 1316 564989128 1316 476414440 1316
465863718 1317 550634354 1317 565602986 1317 476796530 1317
466245172 1318 551055516 1318 566216844 1318 477178620 1318
466626626 1319 551476678 1319 566830702 1319 477560710 1319
467008080 1320 551897840 1320 567444560 1320 477942800 1320
467389534 1321 552319002 1321 568058418 1321 478324890 1321
467770988 1322 552740164 1322 568672276 1322 478706980 1322
468152442 1323 553161326 1323 569286134 1323 479089070 1323
468533896 1324 553582488 1324 569899992 1324 479471160 1324
468915350 1325 554003650 1325 570513850 1325 479853250 1325
469296804 1326 554424812 1326 571127708 1326 480235340 1326
469678258 1327 554845974 1327 571741566 1327 480617430 1327
470059712 1328 555267136 1328 572355424 1328 480999520 1328
470441166 1329 555688298 1329 572969282 1329 481381610 1329
470822620 1330 556109460 1330 573583140 1330 481763700 1330
471204074 1331 556530622 1331 574196998 1331 482145790 1331
471585528 1332 556951784 1332 574810856 1332 482527880 1332
471966982 1333 557372946 1333 575424714 1333 482909970 1333
472348436 1334 557794108 1334 576038572 1334 483292060 1334
472729890 1335 558215270 1335 576652430 1335 483674150 1335
473111344 1336 558636432 1336 577266288 1336 484056240 1336
473492798 1337 559057594 1337 577880146 1337 484438330 1337
473874252 1338 559478756 1338 578494004 1338 484820420 1338
474255706 1339 559899918 1339 579107862 1339 485202510 1339
474637160 1340 560321080 1340 579721720 1340 485584600 1340
475018614 1341 560742242 1341 580335578 1341 485966690 1341
475400068 1342 561163404 1342 580949436 1342 486348780 1342
475781522 1343 561584566 1343 581563294 1343 486730870 1343
476162976 1344 562005728 1344 582177152 1344 487112960 1344
476544430 1345 562426890 1345 582791010 1345 487495050 1345
476925884 1346 562848052 1346 583404868 1346 487877140 1346
477307338 1347 563269214 1347 584018726 1347 488259230 1347
477688792 1348 563690376 1348 584632584 1348 488641320 1348
478070246 1349 564111538 1349 585246442 1349 489023410 1349
478451700 1350 564532700 1350 585860300 1350 489405500 1350
478833154 1351 564953862 1351 586474158 1351 489787590 1351
479214608 1352 565375024 1352 587088016 1352 490169680 1352
479596062 1353 565796186 1353 587701874 1353 490551770 1353
479977516 1354 566217348 1354 588315732 1354 490933860 1354
480358970 1355 566638510 1355 588929590 1355 491315950 1355
480740424 1356 567059672 1356 589543448 1356 491698040 1356
481121878 1357 567480834 1357 590157306 1357 492080130 1357
481503332 1358 567901996 1358 590771164 1358 492462220 1358
481884786 1359 568323158 1359 591385022 1359 492844310 1359
482266240 1360 568744320 1360 591998880 1360 493226400 1360
482647694 1361 569165482 1361 592612738 1361 493608490 1361
483029148 1362 569586644 1362 593226596 1362 493990580 1362
483410602 1363 570007806 1363 593840454 1363 494372670 1363
483792056 1364 570428968 1364 594454312 1364 494754760 1364
484173510 1365 570850130 1365 595068170 1365 495136850 1365
484554964 1366 571271292 1366 595682028 1366 495518940 1366
484936418 1367 571692454 1367 596295886 1367 495901030 1367
485317872 1368 572113616 1368 596909744 1368 496283120 1368
485699326 1369 572534778 1369 597523602 1369 496665210 1369
486080780 1370 572955940 1370 598137460 1370 497047300 1370
486462234 1371 573377102 1371 598751318 1371 497429390 1371
486843688 1372 573798264 1372 599365176 1372 497811480 1372
487225142 1373 574219426 1373 599979034 1373 498193570 1373
487606596 1374 574640588 1374 600592892 1374 498575660 1374
487988050 1375 575061750 1375 601206750 1375 498957750 1375
488369504 1376 575482912 1376 601820608 1376 499339840 1376
488750958 1377 575904074 1377 602434466 1377 499721930 1377
489132412 1378 576325236 1378 603048324 1378 500104020 1378
489513866 1379 576746398 1379 603662182 1379 500486110 1379
489895320 1380 577167560 1380 604276040 1380 500868200 1380
490276774 1381 577588722 1381 604889898 1381 501250290 1381
490658228 1382 578009884 1382 605503756 1382 501632380 1382
491039682 1383 578431046 1383 606117614 1383 502014470 1383
491421136 1384 578852208 1384 606731472 1384 502396560 1384
491802590 1385 579273370 1385 607345330 1385 502778650 1385
492184044 1386 579694532 1386 607959188 1386 503160740 1386
492565498 1387 580115694 1387 608573046 1387 503542830 1387
492946952 1388 580536856 1388 609186904 1388 503924920 1388
493328406 1389 580958018 1389 609800762 1389 504307010 1389
493709860 1390 581379180 1390 610414620 1390 504689100 1390
494091314 1391 581800342 1391 611028478 1391 505071190 1391
494472768 1392 582221504 1392 611642336 1392 505453280 1392
494854222 1393 582642666 1393 612256194 1393 505835370 1393
495235676 1394 583063828 1394 612870052 1394 506217460 1394
495617130 1395 583484990 1395 613483910 1395 506599550 1395
495998584 1396 583906152 1396 614097768 1396 506981640 1396
496380038 1397 584327314 1397 614711626 1397 507363730 1397
496761492 1398 584748476 1398 615325484 1398 507745820 1398
497142946 1399 585169638 1399 615939342 1399 508127910 1399
497524400 1400 585590800 1400 616553200 1400 508510000 1400
497909878 1401 586011962 1401 617193970 1401 508892090 1401
498295356 1402 586433124 1402 617834740 1402 509274180 1402
498680834 1403 586854286 1403 618475510 1403 509656270 1403
499066312 1404 587275448 1404 619116280 1404 510038360 1404
499451790 1405 587696610 1405 619757050 1405 510420450 1405
499837268 1406 588117772 1406 620397820 1406 510802540 1406
500222746 1407 588538934 1407 621038590 1407 511184630 1407
500608224 1408 588960096 1408 621679360 1408 511566720 1408
500993702 1409 589381258 1409 622320130 1409 511948810 1409
501379180 1410 589802420 1410 622960900 1410 512330900 1410
501764658 1411 590223582 1411 623601670 1411 512712990 1411
502150136 1412 590644744 1412 624242440 1412 513095080 1412
502535614 1413 591065906 1413 624883210 1413 513477170 1413
502921092 1414 591487068 1414 625523980 1414 513859260 1414
503306570 1415 591908230 1415 626164750 1415 514241350 1415
503692048 1416 592329392 1416 626805520 1416 514623440 1416
504077526 1417 592750554 1417 627446290 1417 515005530 1417
504463004 1418 593171716 1418 628087060 1418 515387620 1418
504848482 1419 593592878 1419 628727830 1419 515769710 1419
505233960 1420 594014040 1420 629368600 1420 516151800 1420
505619438 1421 594435202 1421 630009370 1421 516533890 1421
506004916 1422 594856364 1422 630650140 1422 516915980 1422
506390394 1423 595277526 1423 631290910 1423 517298070 1423
506775872 1424 595698688 1424 631931680 1424 517680160 1424
507161350 1425 596119850 1425 632572450 1425 518062250 1425
507546828 1426 596541012 1426 633213220 1426 518444340 1426
507932306 1427 596962174 1427 633853990 1427 518826430 1427
508317784 1428 597383336 1428 634494760 1428 519208520 1428
508703262 1429 597804498 1429 635135530 1429 519590610 1429
509088740 1430 598225660 1430 635776300 1430 519972700 1430
509474218 1431 598646822 1431 636417070 1431 520354790 1431
509859696 1432 599067984 1432 637057840 1432 520736880 1432
510245174 1433 599489146 1433 637698610 1433 521118970 1433
510630652 1434 599910308 1434 638339380 1434 521501060 1434
511016130 1435 600331470 1435 638980150 1435 521883150 1435
511401608 1436 600752632 1436 639620920 1436 522265240 1436
511787086 1437 601173794 1437 640261690 1437 522647330 1437
512172564 1438 601594956 1438 640902460 1438 523029420 1438
512558042 1439 602016118 1439 641543230 1439 523411510 1439
512943520 1440 602437280 1440 642184000 1440 523793600 1440
513328998 1441 602858442 1441 642824770 1441 524175690 1441
513714476 1442 603279604 1442 643465540 1442 524557780 1442
514099954 1443 603700766 1443 644106310 1443 524939870 1443
514485432 1444 604121928 1444 644747080 1444 525321960 1444
514870910 1445 604543090 1445 645387850 1445 525704050 1445
515256388 1446 604964252 1446 646028620 1446 526086140 1446
515641866 1447 605385414 1447 646669390 1447 526468230 1447
516027344 1448 605806576 1448 647310160 1448 526850320 1448
516412822 1449 606227738 1449 647950930 1449 527232410 1449
516798300 1450 606648900 1450 648591700 1450 527614500 1450
517183778 1451 607070062 1451 649232470 1451 527996590 1451
517569256 1452 607491224 1452 649873240 1452 528378680 1452
517954734 1453 607912386 1453 650514010 1453 528760770 1453
518340212 1454 608333548 1454 651154780 1454 529142860 1454
518725690 1455 608754710 1455 651795550 1455 529524950 1455
519111168 1456 609175872 1456 652436320 1456 529907040 1456
519496646 1457 609597034 1457 653077090 1457 530289130 1457
519882124 1458 610018196 1458 653717860 1458 530671220 1458
520267602 1459 610439358 1459 654358630 1459 531053310 1459
520653080 1460 610860520 1460 654999400 1460 531435400 1460
521038558 1461 611281682 1461 655640170 1461 531817490 1461
521424036 1462 611702844 1462 656280940 1462 532199580 1462
521809514 1463 612124006 1463 656921710 1463 532581670 1463
522194992 1464 612545168 1464 657562480 1464 532963760 1464
522580470 1465 612966330 1465 658203250 1465 533345850 1465
522965948 1466 613387492 1466 658844020 1466 533727940 1466
523351426 1467 613808654 1467 659484790 1467 534110030 1467
523736904 1468 614229816 1468 660125560 1468 534492120 1468
524122382 1469 614650978 1469 660766330 1469 534874210 1469
524507860 1470 615072140 1470 661407100 1470 535256300 1470
524893338 1471 615493302 1471 662047870 1471 535638390 1471
525278816 1472 615914464 1472 662688640 1472 536020480 1472
525664294 1473 616335626 1473 663329410 1473 536402570 1473
526049772 1474 616756788 1474 663970180 1474 536784660 1474
526435250 1475 617177950 1475 664610950 1475 537166750 1475
526820728 1476 617599112 1476 665251720 1476 537548840 1476
527206206 1477 618020274 1477 665892490 1477 537930930 1477
527591684 1478 618441436 1478 666533260 1478 538313020 1478
527977162 1479 618862598 1479 667174030 1479 538695110 1479
528362640 1480 619283760 1480 667814800 1480 539077200 1480
528748118 1481 619704922 1481 668455570 1481 539459290 1481
529133596 1482 620126084 1482 669096340 1482 539841380 1482
529519074 1483 620547246 1483 669737110 1483 540223470 1483
529904552 1484 620968408 1484 670377880 1484 540605560 1484
530290030 1485 621389570 1485 671018650 1485 540987650 1485
530675508 1486 621810732 1486 671659420 1486 541369740 1486
531060986 1487 622231894 1487 672300190 1487 541751830 1487
531446464 1488 622653056 1488 672940960 1488 542133920 1488
531831942 1489 623074218 1489 673581730 1489 542516010 1489
532217420 1490 623495380 1490 674222500 1490 542898100 1490
532602898 1491 623916542 1491 674863270 1491 543280190 1491
532988376 1492 624337704 1492 675504040 1492 543662280 1492
533373854 1493 624758866 1493 676144810 1493 544044370 1493
533759332 1494 625180028 1494 676785580 1494 544426460 1494
534144810 1495 625601190 1495 677426350 1495 544808550 1495
534530288 1496 626022352 1496 678067120 1496 545190640 1496
534915766 1497 626443514 1497 678707890 1497 545572730 1497
535301244 1498 626864676 1498 679348660 1498 545954820 1498
535686722 1499 627285838 1499 679989430 1499 546336910 1499
536072200 1500 627707000 1500 680630200 1500 546719000 1500
536461702 1501 628128162 1501 681297914 1501 547101090 1501
536851204 1502 628549324 1502 681965628 1502 547483180 1502
537240706 1503 628970486 1503 682633342 1503 547865270 1503
537630208 1504 629391648 1504 683301056 1504 548247360 1504
538019710 1505 629812810 1505 683968770 1505 548629450 1505
538409212 1506 630233972 1506 684636484 1506 549011540 1506
538798714 1507 630655134 1507 685304198 1507 549393630 1507
539188216 1508 631076296 1508 685971912 1508 549775720 1508
539577718 1509 631497458 1509 686639626 1509 550157810 1509
539967220 1510 631918620 1510 687307340 1510 550539900 1510
540356722 1511 632339782 1511 687975054 1511 550921990 1511
540746224 1512 632760944 1512 688642768 1512 551304080 1512
541135726 1513 633182106 1513 689310482 1513 551686170 1513
541525228 1514 633603268 1514 689978196 1514 552068260 1514
541914730 1515 634024430 1515 690645910 1515 552450350 1515
542304232 1516 634445592 1516 691313624 1516 552832440 1516
542693734 1517 634866754 1517 691981338 1517 553214530 1517
543083236 1518 635287916 1518 692649052 1518 553596620 1518
543472738 1519 635709078 1519 693316766 1519 553978710 1519
543862240 1520 636130240 1520 693984480 1520 554360800 1520
544251742 1521 636551402 1521 694652194 1521 554742890 1521
544641244 1522 636972564 1522 695319908 1522 555124980 1522
545030746 1523 637393726 1523 695987622 1523 555507070 1523
545420248 1524 637814888 1524 696655336 1524 555889160 1524
545809750 1525 638236050 1525 697323050 1525 556271250 1525
546199252 1526 638657212 1526 697990764 1526 556653340 1526
546588754 1527 639078374 1527 698658478 1527 557035430 1527
546978256 1528 639499536 1528 699326192 1528 557417520 1528
547367758 1529 639920698 1529 699993906 1529 557799610 1529
547757260 1530 640341860 1530 700661620 1530 558181700 1530
548146762 1531 640763022 1531 701329334 1531 558563790 1531
548536264 1532 641184184 1532 701997048 1532 558945880 1532
548925766 1533 641605346 1533 702664762 1533 559327970 1533
549315268 1534 642026508 1534 703332476 1534 559710060 1534
549704770 1535 642447670 1535 704000190 1535 560092150 1535
550094272 1536 642868832 1536 704667904 1536 560474240 1536
550483774 1537 643289994 1537 705335618 1537 560856330 1537
550873276 1538 643711156 1538 706003332 1538 561238420 1538
551262778 1539 644132318 1539 706671046 1539 561620510 1539
551652280 1540 644553480 1540 707338760 1540 562002600 1540
552041782 1541 644974642 1541 708006474 1541 562384690 1541
552431284 1542 645395804 1542 708674188 1542 562766780 1542
552820786 1543 645816966 1543 709341902 1543 563148870 1543
553210288 1544 646238128 1544 710009616 1544 563530960 1544
553599790 1545 646659290 1545 710677330 1545 563913050 1545
553989292 1546 647080452 1546 711345044 1546 564295140 1546
554378794 1547 647501614 1547 712012758 1547 564677230 1547
554768296 1548 647922776 1548 712680472 1548 565059320 1548
555157798 1549 648343938 1549 713348186 1549 565441410 1549
555547300 1550 648765100 1550 714015900 1550 565823500 1550
555936802 1551 649186262 1551 714683614 1551 566205590 1551
556326304 1552 649607424 1552 715351328 1552 566587680 1552
556715806 1553 650028586 1553 716019042 1553 566969770 1553
557105308 1554 650449748 1554 716686756 1554 567351860 1554
557494810 1555 650870910 1555 717354470 1555 567733950 1555
557884312 1556 651292072 1556 718022184 1556 568116040 1556
558273814 1557 651713234 1557 718689898 1557 568498130 1557
558663316 1558 652134396 1558 719357612 1558 568880220 1558
559052818 1559 652555558 1559 720025326 1559 569262310 1559
559442320 1560 652976720 1560 720693040 1560 569644400 1560
559831822 1561 653397882 1561 721360754 1561 570026490 1561
560221324 1562 653819044 1562 722028468 1562 570408580 1562
560610826 1563 654240206 1563 722696182 1563 570790670 1563
561000328 1564 654661368 1564 723363896 1564 571172760 1564
561389830 1565 655082530 1565 724031610 1565 571554850 1565
561779332 1566 655503692 1566 724699324 1566 571936940 1566
562168834 1567 655924854 1567 725367038 1567 572319030 1567
562558336 1568 656346016 1568 726034752 1568 572701120 1568
562947838 1569 656767178 1569 726702466 1569 573083210 1569
563337340 1570 657188340 1570 727370180 1570 573465300 1570
563726842 1571 657609502 1571 728037894 1571 573847390 1571
564116344 1572 658030664 1572 728705608 1572 574229480 1572
564505846 1573 658451826 1573 729373322 1573 574611570 1573
564895348 1574 658872988 1574 730041036 1574 574993660 1574
565284850 1575 659294150 1575 730708750 1575 575375750 1575
565674352 1576 659715312 1576 731376464 1576 575757840 1576
566063854 1577 660136474 1577 732044178 1577 576139930 1577
566453356 1578 660557636 1578 732711892 1578 576522020 1578
566842858 1579 660978798 1579 733379606 1579 576904110 1579
567232360 1580 661399960 1580 734047320 1580 577286200 1580
567621862 1581 661821122 1581 734715034 1581 577668290 1581
568011364 1582 662242284 1582 735382748 1582 578050380 1582
568400866 1583 662663446 1583 736050462 1583 578432470 1583
568790368 1584 663084608 1584 736718176 1584 578814560 1584
569179870 1585 663505770 1585 737385890 1585 579196650 1585
569569372 1586 663926932 1586 738053604 1586 579578740 1586
569958874 1587 664348094 1587 738721318 1587 579960830 1587
570348376 1588 664769256 1588 739389032 1588 580342920 1588
570737878 1589 665190418 1589 740056746 1589 580725010 1589
571127380 1590 665611580 1590 740724460 1590 581107100 1590
571516882 1591 666032742 1591 741392174 1591 581489190 1591
571906384 1592 666453904 1592 742059888 1592 581871280 1592
572295886 1593 666875066 1593 742727602 1593 582253370 1593
572685388 1594 667296228 1594 743395316 1594 582635460 1594
573074890 1595 667717390 1595 744063030 1595 583017550 1595
573464392 1596 668138552 1596 744730744 1596 583399640 1596
573853894 1597 668559714 1597 745398458 1597 583781730 1597
574243396 1598 668980876 1598 746066172 1598 584163820 1598
574632898 1599 669402038 1599 746733886 1599 584545910 1599
575022400 1600 669823200 1600 747401600 1600 584928000 1600
575415926 1601 670244362 1601 748096286 1601 585310090 1601
575809452 1602 670665524 1602 748790972 1602 585692180 1602
576202978 1603 671086686 1603 749485658 1603 586074270 1603
576596504 1604 671507848 1604 750180344 1604 586456360 1604
576990030 1605 671929010 1605 750875030 1605 586838450 1605
577383556 1606 672350172 1606 751569716 1606 587220540 1606
577777082 1607 672771334 1607 752264402 1607 587602630 1607
578170608 1608 673192496 1608 752959088 1608 587984720 1608
578564134 1609 673613658 1609 753653774 1609 588366810 1609
578957660 1610 674034820 1610 754348460 1610 588748900 1610
579351186 1611 674455982 1611 755043146 1611 589130990 1611
579744712 1612 674877144 1612 755737832 1612 589513080 1612
580138238 1613 675298306 1613 756432518 1613 589895170 1613
580531764 1614 675719468 1614 757127204 1614 590277260 1614
580925290 1615 676140630 1615 757821890 1615 590659350 1615
581318816 1616 676561792 1616 758516576 1616 591041440 1616
581712342 1617 676982954 1617 759211262 1617 591423530 1617
582105868 1618 677404116 1618 759905948 1618 591805620 1618
582499394 1619 677825278 1619 760600634 1619 592187710 1619
582892920 1620 678246440 1620 761295320 1620 592569800 1620
583286446 1621 678667602 1621 761990006 1621 592951890 1621
583679972 1622 679088764 1622 762684692 1622 593333980 1622
584073498 1623 679509926 1623 763379378 1623 593716070 1623
584467024 1624 679931088 1624 764074064 1624 594098160 1624
584860550 1625 680352250 1625 764768750 1625 594480250 1625
585254076 1626 680773412 1626 765463436 1626 594862340 1626
585647602 1627 681194574 1627 766158122 1627 595244430 1627
586041128 1628 681615736 1628 766852808 1628 595626520 1628
586434654 1629 682036898 1629 767547494 1629 596008610 1629
586828180 1630 682458060 1630 768242180 1630 596390700 1630
587221706 1631 682879222 1631 768936866 1631 596772790 1631
587615232 1632 683300384 1632 769631552 1632 597154880 1632
588008758 1633 683721546 1633 770326238 1633 597536970 1633
588402284 1634 684142708 1634 771020924 1634 597919060 1634
588795810 1635 684563870 1635 771715610 1635 598301150 1635
589189336 1636 684985032 1636 772410296 1636 598683240 1636
589582862 1637 685406194 1637 773104982 1637 599065330 1637
589976388 1638 685827356 1638 773799668 1638 599447420 1638
590369914 1639 686248518 1639 774494354 1639 599829510 1639
590763440 1640 686669680 1640 775189040 1640 600211600 1640
591156966 1641 687090842 1641 775883726 1641 600593690 1641
591550492 1642 687512004 1642 776578412 1642 600975780 1642
591944018 1643 687933166 1643 777273098 1643 601357870 1643
592337544 1644 688354328 1644 777967784 1644 601739960 1644
592731070 1645 688775490 1645 778662470 1645 602122050 1645
593124596 1646 689196652 1646 779357156 1646 602504140 1646
593518122 1647 689617814 1647 780051842 1647 602886230 1647
593911648 1648 690038976 1648 780746528 1648 603268320 1648
594305174 1649 690460138 1649 781441214 1649 603650410 1649
594698700 1650 690881300 1650 782135900 1650 604032500 1650
595092226 1651 691302462 1651 782830586 1651 604414590 1651
595485752 1652 691723624 1652 783525272 1652 604796680 1652
595879278 1653 692144786 1653 784219958 1653 605178770 1653
596272804 1654 692565948 1654 784914644 1654 605560860 1654
596666330 1655 692987110 1655 785609330 1655 605942950 1655
597059856 1656 693408272 1656 786304016 1656 606325040 1656
597453382 1657 693829434 1657 786998702 1657 606707130 1657
597846908 1658 694250596 1658 787693388 1658 607089220 1658
598240434 1659 694671758 1659 788388074 1659 607471310 1659
598633960 1660 695092920 1660 789082760 1660 607853400 1660
599027486 1661 695514082 1661 789777446 1661 608235490 1661
599421012 1662 695935244 1662 790472132 1662 608617580 1662
599814538 1663 696356406 1663 791166818 1663 608999670 1663
600208064 1664 696777568 1664 791861504 1664 609381760 1664
600601590 1665 697198730 1665 792556190 1665 609763850 1665
600995116 1666 697619892 1666 793250876 1666 610145940 1666
601388642 1667 698041054 1667 793945562 1667 610528030 1667
601782168 1668 698462216 1668 794640248 1668 610910120 1668
602175694 1669 698883378 1669 795334934 1669 611292210 1669
602569220 1670 699304540 1670 796029620 1670 611674300 1670
602962746 1671 699725702 1671 796724306 1671 612056390 1671
603356272 1672 700146864 1672 797418992 1672 612438480 1672
603749798 1673 700568026 1673 798113678 1673 612820570 1673
604143324 1674 700989188 1674 798808364 1674 613202660 1674
604536850 1675 701410350 1675 799503050 1675 613584750 1675
604930376 1676 701831512 1676 800197736 1676 613966840 1676
605323902 1677 702252674 1677 800892422 1677 614348930 1677
605717428 1678 702673836 1678 801587108 1678 614731020 1678
606110954 1679 703094998 1679 802281794 1679 615113110 1679
606504480 1680 703516160 1680 802976480 1680 615495200 1680
606898006 1681 703937322 1681 803671166 1681 615877290 1681
607291532 1682 704358484 1682 804365852 1682 616259380 1682
607685058 1683 704779646 1683 805060538 1683 616641470 1683
608078584 1684 705200808 1684 805755224 1684 617023560 1684
608472110 1685 705621970 1685 806449910 1685 617405650 1685
608865636 1686 706043132 1686 807144596 1686 617787740 1686
609259162 1687 706464294 1687 807839282 1687 618169830 1687
609652688 1688 706885456 1688 808533968 1688 618551920 1688
610046214 1689 707306618 1689 809228654 1689 618934010 1689
610439740 1690 707727780 1690 809923340 1690 619316100 1690
610833266 1691 708148942 1691 810618026 1691 619698190 1691
611226792 1692 708570104 1692 811312712 1692 620080280 1692
611620318 1693 708991266 1693 812007398 1693 620462370 1693
612013844 1694 709412428 1694 812702084 1694 620844460 1694
612407370 1695 709833590 1695 813396770 1695 621226550 1695
612800896 1696 710254752 1696 814091456 1696 621608640 1696
613194422 1697 710675914 1697 814786142 1697 621990730 1697
613587948 1698 711097076 1698 815480828 1698 622372820 1698
613981474 1699 711518238 1699 816175514 1699 622754910 1699
614375000 1700 711939400 1700 816870200 1700 623137000 1700
614772554 1701 712360562 1701 817591886 1701 623519090 1701
615170108 1702 712781724 1702 818313572 1702 623901180 1702
615567662 1703 713202886 1703 819035258 1703 624283270 1703
615965216 1704 713624048 1704 819756944 1704 624665360 1704
616362770 1705 714045210 1705 820478630 1705 625047450 1705
616760324 1706 714466372 1706 821200316 1706 625429540 1706
617157878 1707 714887534 1707 821922002 1707 625811630 1707
617555432 1708 715308696 1708 822643688 1708 626193720 1708
617952986 1709 715729858 1709 823365374 1709 626575810 1709
618350540 1710 716151020 1710 824087060 1710 626957900 1710
618748094 1711 716572182 1711 824808746 1711 627339990 1711
619145648 1712 716993344 1712 825530432 1712 627722080 1712
619543202 1713 717414506 1713 826252118 1713 628104170 1713
619940756 1714 717835668 1714 826973804 1714 628486260 1714
620338310 1715 718256830 1715 827695490 1715 628868350 1715
620735864 1716 718677992 1716 828417176 1716 629250440 1716
621133418 1717 719099154 1717 829138862 1717 629632530 1717
621530972 1718 719520316 1718 829860548 1718 630014620 1718
621928526 1719 719941478 1719 830582234 1719 630396710 1719
622326080 1720 720362640 1720 831303920 1720 630778800 1720
622723634 1721 720783802 1721 832025606 1721 631160890 1721
623121188 1722 721204964 1722 832747292 1722 631542980 1722
623518742 1723 721626126 1723 833468978 1723 631925070 1723
623916296 1724 722047288 1724 834190664 1724 632307160 1724
624313850 1725 722468450 1725 834912350 1725 632689250 1725
624711404 1726 722889612 1726 835634036 1726 633071340 1726
625108958 1727 723310774 1727 836355722 1727 633453430 1727
625506512 1728 723731936 1728 837077408 1728 633835520 1728
625904066 1729 724153098 1729 837799094 1729 634217610 1729
626301620 1730 724574260 1730 838520780 1730 634599700 1730
626699174 1731 724995422 1731 839242466 1731 634981790 1731
627096728 1732 725416584 1732 839964152 1732 635363880 1732
627494282 1733 725837746 1733 840685838 1733 635745970 1733
627891836 1734 726258908 1734 841407524 1734 636128060 1734
628289390 1735 726680070 1735 842129210 1735 636510150 1735
628686944 1736 727101232 1736 842850896 1736 636892240 1736
629084498 1737 727522394 1737 843572582 1737 637274330 1737
629482052 1738 727943556 1738 844294268 1738 637656420 1738
629879606 1739 728364718 1739 845015954 1739 638038510 1739
630277160 1740 728785880 1740 845737640 1740 638420600 1740
630674714 1741 729207042 1741 846459326 1741 638802690 1741
631072268 1742 729628204 1742 847181012 1742 639184780 1742
631469822 1743 730049366 1743 847902698 1743 639566870 1743
631867376 1744 730470528 1744 848624384 1744 639948960 1744
632264930 1745 730891690 1745 849346070 1745 640331050 1745
632662484 1746 731312852 1746 850067756 1746 640713140 1746
633060038 1747 731734014 1747 850789442 1747 641095230 1747
633457592 1748 732155176 1748 851511128 1748 641477320 1748
633855146 1749 732576338 1749 852232814 1749 641859410 1749
634252700 1750 732997500 1750 852954500 1750 642241500 1750
634650254 1751 733418662 1751 853676186 1751 642623590 1751
635047808 1752 733839824 1752 854397872 1752 643005680 1752
635445362 1753 734260986 1753 855119558 1753 643387770 1753
635842916 1754 734682148 1754 855841244 1754 643769860 1754
636240470 1755 735103310 1755 856562930 1755 644151950 1755
636638024 1756 735524472 1756 857284616 1756 644534040 1756
637035578 1757 735945634 1757 858006302 1757 644916130 1757
637433132 1758 736366796 1758 858727988 1758 645298220 1758
637830686 1759 736787958 1759 859449674 1759 645680310 1759
638228240 1760 737209120 1760 860171360 1760 646062400 1760
638625794 1761 737630282 1761 860893046 1761 646444490 1761
639023348 1762 738051444 1762 861614732 1762 646826580 1762
639420902 1763 738472606 1763 862336418 1763 647208670 1763
639818456 1764 738893768 1764 863058104 1764 647590760 1764
640216010 1765 739314930 1765 863779790 1765 647972850 1765
640613564 1766 739736092 1766 864501476 1766 648354940 1766
641011118 1767 740157254 1767 865223162 1767 648737030 1767
641408672 1768 740578416 1768 865944848 1768 649119120 1768
641806226 1769 740999578 1769 866666534 1769 649501210 1769
642203780 1770 741420740 1770 867388220 1770 649883300 1770
642601334 1771 741841902 1771 868109906 1771 650265390 1771
642998888 1772 742263064 1772 868831592 1772 650647480 1772
643396442 1773 742684226 1773 869553278 1773 651029570 1773
643793996 1774 743105388 1774 870274964 1774 651411660 1774
644191550 1775 743526550 1775 870996650 1775 651793750 1775
644589104 1776 743947712 1776 871718336 1776 652175840 1776
644986658 1777 744368874 1777 872440022 1777 652557930 1777
645384212 1778 744790036 1778 873161708 1778 652940020 1778
645781766 1779 745211198 1779 873883394 1779 653322110 1779
646179320 1780 745632360 1780 874605080 1780 653704200 1780
646576874 1781 746053522 1781 875326766 1781 654086290 1781
646974428 1782 746474684 1782 876048452 1782 654468380 1782
647371982 1783 746895846 1783 876770138 1783 654850470 1783
647769536 1784 747317008 1784 877491824 1784 655232560 1784
648167090 1785 747738170 1785 878213510 1785 655614650 1785
648564644 1786 748159332 1786 878935196 1786 655996740 1786
648962198 1787 748580494 1787 879656882 1787 656378830 1787
649359752 1788 749001656 1788 880378568 1788 656760920 1788
649757306 1789 749422818 1789 881100254 1789 657143010 1789
650154860 1790 749843980 1790 881821940 1790 657525100 1790
650552414 1791 750265142 1791 882543626 1791 657907190 1791
650949968 1792 750686304 1792 883265312 1792 658289280 1792
651347522 1793 751107466 1793 883986998 1793 658671370 1793
651745076 1794 751528628 1794 884708684 1794 659053460 1794
652142630 1795 751949790 1795 885430370 1795 659435550 1795
652540184 1796 752370952 1796 886152056 1796 659817640 1796
652937738 1797 752792114 1797 886873742 1797 660199730 1797
653335292 1798 753213276 1798 887595428 1798 660581820 1798
653732846 1799 753634438 1799 888317114 1799 660963910 1799
654130400 1800 754055600 1800 889038800 1800 661346000 1800
654531982 1801 754476762 1801 889787510 1801 661728090 1801
654933564 1802 754897924 1802 890536220 1802 662110180 1802
655335146 1803 755319086 1803 891284930 1803 662492270 1803
655736728 1804 755740248 1804 892033640 1804 662874360 1804
656138310 1805 756161410 1805 892782350 1805 663256450 1805
656539892 1806 756582572 1806 893531060 1806 663638540 1806
656941474 1807 757003734 1807 894279770 1807 664020630 1807
657343056 1808 757424896 1808 895028480 1808 664402720 1808
657744638 1809 757846058 1809 895777190 1809 664784810 1809
658146220 1810 758267220 1810 896525900 1810 665166900 1810
658547802 1811 758688382 1811 897274610 1811 665548990 1811
658949384 1812 759109544 1812 898023320 1812 665931080 1812
659350966 1813 759530706 1813 898772030 1813 666313170 1813
659752548 1814 759951868 1814 899520740 1814 666695260 1814
660154130 1815 760373030 1815 900269450 1815 667077350 1815
660555712 1816 760794192 1816 901018160 1816 667459440 1816
660957294 1817 761215354 1817 901766870 1817 667841530 1817
661358876 1818 761636516 1818 902515580 1818 668223620 1818
661760458 1819 762057678 1819 903264290 1819 668605710 1819
662162040 1820 762478840 1820 904013000 1820 668987800 1820
662563622 1821 762900002 1821 904761710 1821 669369890 1821
662965204 1822 763321164 1822 905510420 1822 669751980 1822
663366786 1823 763742326 1823 906259130 1823 670134070 1823
663768368 1824 764163488 1824 907007840 1824 670516160 1824
664169950 1825 764584650 1825 907756550 1825 670898250 1825
664571532 1826 765005812 1826 908505260 1826 671280340 1826
664973114 1827 765426974 1827 909253970 1827 671662430 1827
665374696 1828 765848136 1828 910002680 1828 672044520 1828
665776278 1829 766269298 1829 910751390 1829 672426610 1829
666177860 1830 766690460 1830 911500100 1830 672808700 1830
666579442 1831 767111622 1831 912248810 1831 673190790 1831
666981024 1832 767532784 1832 912997520 1832 673572880 1832
667382606 1833 767953946 1833 913746230 1833 673954970 1833
667784188 1834 768375108 1834 914494940 1834 674337060 1834
668185770 1835 768796270 1835 915243650 1835 674719150 1835
668587352 1836 769217432 1836 915992360 1836 675101240 1836
668988934 1837 769638594 1837 916741070 1837 675483330 1837
669390516 1838 770059756 1838 917489780 1838 675865420 1838
669792098 1839 770480918 1839 918238490 1839 676247510 1839
670193680 1840 770902080 1840 918987200 1840 676629600 1840
670595262 1841 771323242 1841 919735910 1841 677011690 1841
670996844 1842 771744404 1842 920484620 1842 677393780 1842
671398426 1843 772165566 1843 921233330 1843 677775870 1843
671800008 1844 772586728 1844 921982040 1844 678157960 1844
672201590 1845 773007890 1845 922730750 1845 678540050 1845
672603172 1846 773429052 1846 923479460 1846 678922140 1846
673004754 1847 773850214 1847 924228170 1847 679304230 1847
673406336 1848 774271376 1848 924976880 1848 679686320 1848
673807918 1849 774692538 1849 925725590 1849 680068410 1849
674209500 1850 775113700 1850 926474300 1850 680450500 1850
674611082 1851 775534862 1851 927223010 1851 680832590 1851
675012664 1852 775956024 1852 927971720 1852 681214680 1852
675414246 1853 776377186 1853 928720430 1853 681596770 1853
675815828 1854 776798348 1854 929469140 1854 681978860 1854
676217410 1855 777219510 1855 930217850 1855 682360950 1855
676618992 1856 777640672 1856 930966560 1856 682743040 1856
677020574 1857 778061834 1857 931715270 1857 683125130 1857
677422156 1858 778482996 1858 932463980 1858 683507220 1858
677823738 1859 778904158 1859 933212690 1859 683889310 1859
678225320 1860 779325320 1860 933961400 1860 684271400 1860
678626902 1861 779746482 1861 934710110 1861 684653490 1861
679028484 1862 780167644 1862 935458820 1862 685035580 1862
679430066 1863 780588806 1863 936207530 1863 685417670 1863
679831648 1864 781009968 1864 936956240 1864 685799760 1864
680233230 1865 781431130 1865 937704950 1865 686181850 1865
680634812 1866 781852292 1866 938453660 1866 686563940 1866
681036394 1867 782273454 1867 939202370 1867 686946030 1867
681437976 1868 782694616 1868 939951080 1868 687328120 1868
681839558 1869 783115778 1869 940699790 1869 687710210 1869
682241140 1870 783536940 1870 941448500 1870 688092300 1870
682642722 1871 783958102 1871 942197210 1871 688474390 1871
683044304 1872 784379264 1872 942945920 1872 688856480 1872
683445886 1873 784800426 1873 943694630 1873 689238570 1873
683847468 1874 785221588 1874 944443340 1874 689620660 1874
684249050 1875 785642750 1875 945192050 1875 690002750 1875
684650632 1876 786063912 1876 945940760 1876 690384840 1876
685052214 1877 786485074 1877 946689470 1877 690766930 1877
685453796 1878 786906236 1878 947438180 1878 691149020 1878
685855378 1879 787327398 1879 948186890 1879 691531110 1879
686256960 1880 787748560 1880 948935600 1880 691913200 1880
686658542 1881 788169722 1881 949684310 1881 692295290 1881
687060124 1882 788590884 1882 950433020 1882 692677380 1882
687461706 1883 789012046 1883 951181730 1883 693059470 1883
687863288 1884 789433208 1884 951930440 1884 693441560 1884
688264870 1885 789854370 1885 952679150 1885 693823650 1885
688666452 1886 790275532 1886 953427860 1886 694205740 1886
689068034 1887 790696694 1887 954176570 1887 694587830 1887
689469616 1888 791117856 1888 954925280 1888 694969920 1888
689871198 1889 791539018 1889 955673990 1889 695352010 1889
690272780 1890 791960180 1890 956422700 1890 695734100 1890
690674362 1891 792381342 1891 957171410 1891 696116190 1891
691075944 1892 792802504 1892 957920120 1892 696498280 1892
691477526 1893 793223666 1893 958668830 1893 696880370 1893
691879108 1894 793644828 1894 959417540 1894 697262460 1894
692280690 1895 794065990 1895 960166250 1895 697644550 1895
692682272 1896 794487152 1896 960914960 1896 698026640 1896
693083854 1897 794908314 1897 961663670 1897 698408730 1897
693485436 1898 795329476 1898 962412380 1898 698790820 1898
693887018 1899 795750638 1899 963161090 1899 699172910 1899
694288600 1900 796171800 1900 963909800 1900 699555000 1900
694694214 1901 796592962 1901 964685558 1901 699937090 1901
695099828 1902 797014124 1902 965461316 1902 700319180 1902
695505442 1903 797435286 1903 966237074 1903 700701270 1903
695911056 1904 797856448 1904 967012832 1904 701083360 1904
696316670 1905 798277610 1905 967788590 1905 701465450 1905
696722284 1906 798698772 1906 968564348 1906 701847540 1906
697127898 1907 799119934 1907 969340106 1907 702229630 1907
697533512 1908 799541096 1908 970115864 1908 702611720 1908
697939126 1909 799962258 1909 970891622 1909 702993810 1909
698344740 1910 800383420 1910 971667380 1910 703375900 1910
698750354 1911 800804582 1911 972443138 1911 703757990 1911
699155968 1912 801225744 1912 973218896 1912 704140080 1912
699561582 1913 801646906 1913 973994654 1913 704522170 1913
699967196 1914 802068068 1914 974770412 1914 704904260 1914
700372810 1915 802489230 1915 975546170 1915 705286350 1915
700778424 1916 802910392 1916 976321928 1916 705668440 1916
701184038 1917 803331554 1917 977097686 1917 706050530 1917
701589652 1918 803752716 1918 977873444 1918 706432620 1918
701995266 1919 804173878 1919 978649202 1919 706814710 1919
702400880 1920 804595040 1920 979424960 1920 707196800 1920
702806494 1921 805016202 1921 980200718 1921 707578890 1921
703212108 1922 805437364 1922 980976476 1922 707960980 1922
703617722 1923 805858526 1923 981752234 1923 708343070 1923
704023336 1924 806279688 1924 982527992 1924 708725160 1924
704428950 1925 806700850 1925 983303750 1925 709107250 1925
704834564 1926 807122012 1926 984079508 1926 709489340 1926
705240178 1927 807543174 1927 984855266 1927 709871430 1927
705645792 1928 807964336 1928 985631024 1928 710253520 1928
706051406 1929 808385498 1929 986406782 1929 710635610 1929
706457020 1930 808806660 1930 987182540 1930 711017700 1930
706862634 1931 809227822 1931 987958298 1931 711399790 1931
707268248 1932 809648984 1932 988734056 1932 711781880 1932
707673862 1933 810070146 1933 989509814 1933 712163970 1933
708079476 1934 810491308 1934 990285572 1934 712546060 1934
708485090 1935 810912470 1935 991061330 1935 712928150 1935
708890704 1936 811333632 1936 991837088 1936 713310240 1936
709296318 1937 811754794 1937 992612846 1937 713692330 1937
709701932 1938 812175956 1938 993388604 1938 714074420 1938
710107546 1939 812597118 1939 994164362 1939 714456510 1939
710513160 1940 813018280 1940 994940120 1940 714838600 1940
710918774 1941 813439442 1941 995715878 1941 715220690 1941
711324388 1942 813860604 1942 996491636 1942 715602780 1942
711730002 1943 814281766 1943 997267394 1943 715984870 1943
712135616 1944 814702928 1944 998043152 1944 716366960 1944
712541230 1945 815124090 1945 998818910 1945 716749050 1945
712946844 1946 815545252 1946 999594668 1946 717131140 1946
713352458 1947 815966414 1947 1000370426 1947 717513230 1947
713758072 1948 816387576 1948 1001146184 1948 717895320 1948
714163686 1949 816808738 1949 1001921942 1949 718277410 1949
714569300 1950 817229900 1950 1002697700 1950 718659500 1950
714974914 1951 817651062 1951 1003473458 1951 719041590 1951
715380528 1952 818072224 1952 1004249216 1952 719423680 1952
715786142 1953 818493386 1953 1005024974 1953 719805770 1953
716191756 1954 818914548 1954 1005800732 1954 720187860 1954
716597370 1955 819335710 1955 1006576490 1955 720569950 1955
717002984 1956 819756872 1956 1007352248 1956 720952040 1956
717408598 1957 820178034 1957 1008128006 1957 721334130 1957
717814212 1958 820599196 1958 1008903764 1958 721716220 1958
718219826 1959 821020358 1959 1009679522 1959 722098310 1959
718625440 1960 821441520 1960 1010455280 1960 722480400 1960
719031054 1961 821862682 1961 1011231038 1961 722862490 1961
719436668 1962 822283844 1962 1012006796 1962 723244580 1962
719842282 1963 822705006 1963 1012782554 1963 723626670 1963
720247896 1964 823126168 1964 1013558312 1964 724008760 1964
720653510 1965 823547330 1965 1014334070 1965 724390850 1965
721059124 1966 823968492 1966 1015109828 1966 724772940 1966
721464738 1967 824389654 1967 1015885586 1967 725155030 1967
721870352 1968 824810816 1968 1016661344 1968 725537120 1968
722275966 1969 825231978 1969 1017437102 1969 725919210 1969
722681580 1970 825653140 1970 1018212860 1970 726301300 1970
723087194 1971 826074302 1971 1018988618 1971 726683390 1971
723492808 1972 826495464 1972 1019764376 1972 727065480 1972
723898422 1973 826916626 1973 1020540134 1973 727447570 1973
724304036 1974 827337788 1974 1021315892 1974 727829660 1974
724709650 1975 827758950 1975 1022091650 1975 728211750 1975
725115264 1976 828180112 1976 1022867408 1976 728593840 1976
725520878 1977 828601274 1977 1023643166 1977 728975930 1977
725926492 1978 829022436 1978 1024418924 1978 729358020 1978
726332106 1979 829443598 1979 1025194682 1979 729740110 1979
726737720 1980 829864760 1980 1025970440 1980 730122200 1980
727143334 1981 830285922 1981 1026746198 1981 730504290 1981
727548948 1982 830707084 1982 1027521956 1982 730886380 1982
727954562 1983 831128246 1983 1028297714 1983 731268470 1983
728360176 1984 831549408 1984 1029073472 1984 731650560 1984
728765790 1985 831970570 1985 1029849230 1985 732032650 1985
729171404 1986 832391732 1986 1030624988 1986 732414740 1986
729577018 1987 832812894 1987 1031400746 1987 732796830 1987
729982632 1988 833234056 1988 1032176504 1988 733178920 1988
730388246 1989 833655218 1989 1032952262 1989 733561010 1989
730793860 1990 834076380 1990 1033728020 1990 733943100 1990
731199474 1991 834497542 1991 1034503778 1991 734325190 1991
731605088 1992 834918704 1992 1035279536 1992 734707280 1992
732010702 1993 835339866 1993 1036055294 1993 735089370 1993
732416316 1994 835761028 1994 1036831052 1994 735471460 1994
732821930 1995 836182190 1995 1037606810 1995 735853550 1995
733227544 1996 836603352 1996 1038382568 1996 736235640 1996
733633158 1997 837024514 1997 1039158326 1997 736617730 1997
734038772 1998 837445676 1998 1039934084 1998 736999820 1998
734444386 1999 837866838 1999 1040709842 1999 737381910 1999
734850000 2000 838288000 2000 1041485600 2000 737764000 2000
735259646 2001 838713202 2001 1042288430 2001 738172582 2001
735669292 2002 839138404 2002 1043091260 2002 738581164 2002
736078938 2003 839563606 2003 1043894090 2003 738989746 2003
736488584 2004 839988808 2004 1044696920 2004 739398328 2004
736898230 2005 840414010 2005 1045499750 2005 739806910 2005
737307876 2006 840839212 2006 1046302580 2006 740215492 2006
737717522 2007 841264414 2007 1047105410 2007 740624074 2007
738127168 2008 841689616 2008 1047908240 2008 741032656 2008
738536814 2009 842114818 2009 1048711070 2009 741441238 2009
738946460 2010 842540020 2010 1049513900 2010 741849820 2010
739356106 2011 842965222 2011 1050316730 2011 742258402 2011
739765752 2012 843390424 2012 1051119560 2012 742666984 2012
740175398 2013 843815626 2013 1051922390 2013 743075566 2013
740585044 2014 844240828 2014 1052725220 2014 743484148 2014
740994690 2015 844666030 2015 1053528050 2015 743892730 2015
741404336 2016 845091232 2016 1054330880 2016 744301312 2016
741813982 2017 845516434 2017 1055133710 2017 744709894 2017
742223628 2018 845941636 2018 1055936540 2018 745118476 2018
742633274 2019 846366838 2019 1056739370 2019 745527058 2019
743042920 2020 846792040 2020 1057542200 2020 745935640 2020
743452566 2021 847217242 2021 1058345030 2021 746344222 2021
743862212 2022 847642444 2022 1059147860 2022 746752804 2022
744271858 2023 848067646 2023 1059950690 2023 747161386 2023
744681504 2024 848492848 2024 1060753520 2024 747569968 2024
745091150 2025 848918050 2025 1061556350 2025 747978550 2025
745500796 2026 849343252 2026 1062359180 2026 748387132 2026
745910442 2027 849768454 2027 1063162010 2027 748795714 2027
746320088 2028 850193656 2028 1063964840 2028 749204296 2028
746729734 2029 850618858 2029 1064767670 2029 749612878 2029
747139380 2030 851044060 2030 1065570500 2030 750021460 2030
747549026 2031 851469262 2031 1066373330 2031 750430042 2031
747958672 2032 851894464 2032 1067176160 2032 750838624 2032
748368318 2033 852319666 2033 1067978990 2033 751247206 2033
748777964 2034 852744868 2034 1068781820 2034 751655788 2034
749187610 2035 853170070 2035 1069584650 2035 752064370 2035
749597256 2036 853595272 2036 1070387480 2036 752472952 2036
750006902 2037 854020474 2037 1071190310 2037 752881534 2037
750416548 2038 854445676 2038 1071993140 2038 753290116 2038
750826194 2039 854870878 2039 1072795970 2039 753698698 2039
751235840 2040 855296080 2040 1073598800 2040 754107280 2040
751645486 2041 855721282 2041 1074401630 2041 754515862 2041
752055132 2042 856146484 2042 1075204460 2042 754924444 2042
752464778 2043 856571686 2043 1076007290 2043 755333026 2043
752874424 2044 856996888 2044 1076810120 2044 755741608 2044
753284070 2045 857422090 2045 1077612950 2045 756150190 2045
753693716 2046 857847292 2046 1078415780 2046 756558772 2046
754103362 2047 858272494 2047 1079218610 2047 756967354 2047
754513008 2048 858697696 2048 1080021440 2048 757375936 2048
754922654 2049 859122898 2049 1080824270 2049 757784518 2049
755332300 2050 859548100 2050 1081627100 2050 758193100 2050
755741946 2051 859973302 2051 1082429930 2051 758601682 2051
756151592 2052 860398504 2052 1083232760 2052 759010264 2052
756561238 2053 860823706 2053 1084035590 2053 759418846 2053
756970884 2054 861248908 2054 1084838420 2054 759827428 2054
757380530 2055 861674110 2055 1085641250 2055 760236010 2055
757790176 2056 862099312 2056 1086444080 2056 760644592 2056
758199822 2057 862524514 2057 1087246910 2057 761053174 2057
758609468 2058 862949716 2058 1088049740 2058 761461756 2058
759019114 2059 863374918 2059 1088852570 2059 761870338 2059
759428760 2060 863800120 2060 1089655400 2060 762278920 2060
759838406 2061 864225322 2061 1090458230 2061 762687502 2061
760248052 2062 864650524 2062 1091261060 2062 763096084 2062
760657698 2063 865075726 2063 1092063890 2063 763504666 2063
761067344 2064 865500928 2064 1092866720 2064 763913248 2064
761476990 2065 865926130 2065 1093669550 2065 764321830 2065
761886636 2066 866351332 2066 1094472380 2066 764730412 2066
762296282 2067 866776534 2067 1095275210 2067 765138994 2067
762705928 2068 867201736 2068 1096078040 2068 765547576 2068
763115574 2069 867626938 2069 1096880870 2069 765956158 2069
763525220 2070 868052140 2070 1097683700 2070 766364740 2070
763934866 2071 868477342 2071 1098486530 2071 766773322 2071
764344512 2072 868902544 2072 1099289360 2072 767181904 2072
764754158 2073 869327746 2073 1100092190 2073 767590486 2073
765163804 2074 869752948 2074 1100895020 2074 767999068 2074
765573450 2075 870178150 2075 1101697850 2075 768407650 2075
765983096 2076 870603352 2076 1102500680 2076 768816232 2076
766392742 2077 871028554 2077 1103303510 2077 769224814 2077
766802388 2078 871453756 2078 1104106340 2078 769633396 2078
767212034 2079 871878958 2079 1104909170 2079 770041978 2079
767621680 2080 872304160 2080 1105712000 2080 770450560 2080
768031326 2081 872729362 2081 1106514830 2081 770859142 2081
768440972 2082 873154564 2082 1107317660 2082 771267724 2082
768850618 2083 873579766 2083 1108120490 2083 771676306 2083
769260264 2084 874004968 2084 1108923320 2084 772084888 2084
769669910 2085 874430170 2085 1109726150 2085 772493470 2085
770079556 2086 874855372 2086 1110528980 2086 772902052 2086
770489202 2087 875280574 2087 1111331810 2087 773310634 2087
770898848 2088 875705776 2088 1112134640 2088 773719216 2088
771308494 2089 876130978 2089 1112937470 2089 774127798 2089
771718140 2090 876556180 2090 1113740300 2090 774536380 2090
772127786 2091 876981382 2091 1114543130 2091 774944962 2091
772537432 2092 877406584 2092 1115345960 2092 775353544 2092
772947078 2093 877831786 2093 1116148790 2093 775762126 2093
773356724 2094 878256988 2094 1116951620 2094 776170708 2094
773766370 2095 878682190 2095 1117754450 2095 776579290 2095
774176016 2096 879107392 2096 1118557280 2096 776987872 2096
774585662 2097 879532594 2097 1119360110 2097 777396454 2097
774995308 2098 879957796 2098 1120162940 2098 777805036 2098
775404954 2099 880382998 2099 1120965770 2099 778213618 2099
775814600 2100 880808200 2100 1121768600 2100 778622200 2100
776228278 2101 881233402 2101 1122598518 2101 779030782 2101
776641956 2102 881658604 2102 1123428436 2102 779439364 2102
777055634 2103 882083806 2103 1124258354 2103 779847946 2103
777469312 2104 882509008 2104 1125088272 2104 780256528 2104
777882990 2105 882934210 2105 1125918190 2105 780665110 2105
778296668 2106 883359412 2106 1126748108 2106 781073692 2106
778710346 2107 883784614 2107 1127578026 2107 781482274 2107
779124024 2108 884209816 2108 1128407944 2108 781890856 2108
779537702 2109 884635018 2109 1129237862 2109 782299438 2109
779951380 2110 885060220 2110 1130067780 2110 782708020 2110
780365058 2111 885485422 2111 1130897698 2111 783116602 2111
780778736 2112 885910624 2112 1131727616 2112 783525184 2112
781192414 2113 886335826 2113 1132557534 2113 783933766 2113
781606092 2114 886761028 2114 1133387452 2114 784342348 2114
782019770 2115 887186230 2115 1134217370 2115 784750930 2115
782433448 2116 887611432 2116 1135047288 2116 785159512 2116
782847126 2117 888036634 2117 1135877206 2117 785568094 2117
783260804 2118 888461836 2118 1136707124 2118 785976676 2118
783674482 2119 888887038 2119 1137537042 2119 786385258 2119
784088160 2120 889312240 2120 1138366960 2120 786793840 2120
784501838 2121 889737442 2121 1139196878 2121 787202422 2121
784915516 2122 890162644 2122 1140026796 2122 787611004 2122
785329194 2123 890587846 2123 1140856714 2123 788019586 2123
785742872 2124 891013048 2124 1141686632 2124 788428168 2124
786156550 2125 891438250 2125 1142516550 2125 788836750 2125
786570228 2126 891863452 2126 1143346468 2126 789245332 2126
786983906 2127 892288654 2127 1144176386 2127 789653914 2127
787397584 2128 892713856 2128 1145006304 2128 790062496 2128
787811262 2129 893139058 2129 1145836222 2129 790471078 2129
788224940 2130 893564260 2130 1146666140 2130 790879660 2130
788638618 2131 893989462 2131 1147496058 2131 791288242 2131
789052296 2132 894414664 2132 1148325976 2132 791696824 2132
789465974 2133 894839866 2133 1149155894 2133 792105406 2133
789879652 2134 895265068 2134 1149985812 2134 792513988 2134
790293330 2135 895690270 2135 1150815730 2135 792922570 2135
790707008 2136 896115472 2136 1151645648 2136 793331152 2136
791120686 2137 896540674 2137 1152475566 2137 793739734 2137
791534364 2138 896965876 2138 1153305484 2138 794148316 2138
791948042 2139 897391078 2139 1154135402 2139 794556898 2139
792361720 2140 897816280 2140 1154965320 2140 794965480 2140
792775398 2141 898241482 2141 1155795238 2141 795374062 2141
793189076 2142 898666684 2142 1156625156 2142 795782644 2142
793602754 2143 899091886 2143 1157455074 2143 796191226 2143
794016432 2144 899517088 2144 1158284992 2144 796599808 2144
794430110 2145 899942290 2145 1159114910 2145 797008390 2145
794843788 2146 900367492 2146 1159944828 2146 797416972 2146
795257466 2147 900792694 2147 1160774746 2147 797825554 2147
795671144 2148 901217896 2148 1161604664 2148 798234136 2148
796084822 2149 901643098 2149 1162434582 2149 798642718 2149
796498500 2150 902068300 2150 1163264500 2150 799051300 2150
796912178 2151 902493502 2151 1164094418 2151 799459882 2151
797325856 2152 902918704 2152 1164924336 2152 799868464 2152
797739534 2153 903343906 2153 1165754254 2153 800277046 2153
798153212 2154 903769108 2154 1166584172 2154 800685628 2154
798566890 2155 904194310 2155 1167414090 2155 801094210 2155
798980568 2156 904619512 2156 1168244008 2156 801502792 2156
799394246 2157 905044714 2157 1169073926 2157 801911374 2157
799807924 2158 905469916 2158 1169903844 2158 802319956 2158
800221602 2159 905895118 2159 1170733762 2159 802728538 2159
800635280 2160 906320320 2160 1171563680 2160 803137120 2160
801048958 2161 906745522 2161 1172393598 2161 803545702 2161
801462636 2162 907170724 2162 1173223516 2162 803954284 2162
801876314 2163 907595926 2163 1174053434 2163 804362866 2163
802289992 2164 908021128 2164 1174883352 2164 804771448 2164
802703670 2165 908446330 2165 1175713270 2165 805180030 2165
803117348 2166 908871532 2166 1176543188 2166 805588612 2166
803531026 2167 909296734 2167 1177373106 2167 805997194 2167
803944704 2168 909721936 2168 1178203024 2168 806405776 2168
804358382 2169 910147138 2169 1179032942 2169 806814358 2169
804772060 2170 910572340 2170 1179862860 2170 807222940 2170
805185738 2171 910997542 2171 1180692778 2171 807631522 2171
805599416 2172 911422744 2172 1181522696 2172 808040104 2172
806013094 2173 911847946 2173 1182352614 2173 808448686 2173
806426772 2174 912273148 2174 1183182532 2174 808857268 2174
806840450 2175 912698350 2175 1184012450 2175 809265850 2175
807254128 2176 913123552 2176 1184842368 2176 809674432 2176
807667806 2177 913548754 2177 1185672286 2177 810083014 2177
808081484 2178 913973956 2178 1186502204 2178 810491596 2178
808495162 2179 914399158 2179 1187332122 2179 810900178 2179
808908840 2180 914824360 2180 1188162040 2180 811308760 2180
809322518 2181 915249562 2181 1188991958 2181 811717342 2181
809736196 2182 915674764 2182 1189821876 2182 812125924 2182
810149874 2183 916099966 2183 1190651794 2183 812534506 2183
810563552 2184 916525168 2184 1191481712 2184 812943088 2184
810977230 2185 916950370 2185 1192311630 2185 813351670 2185
811390908 2186 917375572 2186 1193141548 2186 813760252 2186
811804586 2187 917800774 2187 1193971466 2187 814168834 2187
812218264 2188 918225976 2188 1194801384 2188 814577416 2188
812631942 2189 918651178 2189 1195631302 2189 814985998 2189
813045620 2190 919076380 2190 1196461220 2190 815394580 2190
813459298 2191 919501582 2191 1197291138 2191 815803162 2191
813872976 2192 919926784 2192 1198121056 2192 816211744 2192
814286654 2193 920351986 2193 1198950974 2193 816620326 2193
814700332 2194 920777188 2194 1199780892 2194 817028908 2194
815114010 2195 921202390 2195 1200610810 2195 817437490 2195
815527688 2196 921627592 2196 1201440728 2196 817846072 2196
815941366 2197 922052794 2197 1202270646 2197 818254654 2197
816355044 2198 922477996 2198 1203100564 2198 818663236 2198
816768722 2199 922903198 2199 1203930482 2199 819071818 2199
817182400 2200 923328400 2200 1204760400 2200 819480400 2200
817600114 2201 923753602 2201 1205617426 2201 819888982 2201
818017828 2202 924178804 2202 1206474452 2202 820297564 2202
818435542 2203 924604006 2203 1207331478 2203 820706146 2203
818853256 2204 925029208 2204 1208188504 2204 821114728 2204
819270970 2205 925454410 2205 1209045530 2205 821523310 2205
819688684 2206 925879612 2206 1209902556 2206 821931892 2206
820106398 2207 926304814 2207 1210759582 2207 822340474 2207
820524112 2208 926730016 2208 1211616608 2208 822749056 2208
820941826 2209 927155218 2209 1212473634 2209 823157638 2209
821359540 2210 927580420 2210 1213330660 2210 823566220 2210
821777254 2211 928005622 2211 1214187686 2211 823974802 2211
822194968 2212 928430824 2212 1215044712 2212 824383384 2212
822612682 2213 928856026 2213 1215901738 2213 824791966 2213
823030396 2214 929281228 2214 1216758764 2214 825200548 2214
823448110 2215 929706430 2215 1217615790 2215 825609130 2215
823865824 2216 930131632 2216 1218472816 2216 826017712 2216
824283538 2217 930556834 2217 1219329842 2217 826426294 2217
824701252 2218 930982036 2218 1220186868 2218 826834876 2218
825118966 2219 931407238 2219 1221043894 2219 827243458 2219
825536680 2220 931832440 2220 1221900920 2220 827652040 2220
825954394 2221 932257642 2221 1222757946 2221 828060622 2221
826372108 2222 932682844 2222 1223614972 2222 828469204 2222
826789822 2223 933108046 2223 1224471998 2223 828877786 2223
827207536 2224 933533248 2224 1225329024 2224 829286368 2224
827625250 2225 933958450 2225 1226186050 2225 829694950 2225
828042964 2226 934383652 2226 1227043076 2226 830103532 2226
828460678 2227 934808854 2227 1227900102 2227 830512114 2227
828878392 2228 935234056 2228 1228757128 2228 830920696 2228
829296106 2229 935659258 2229 1229614154 2229 831329278 2229
829713820 2230 936084460 2230 1230471180 2230 831737860 2230
830131534 2231 936509662 2231 1231328206 2231 832146442 2231
830549248 2232 936934864 2232 1232185232 2232 832555024 2232
830966962 2233 937360066 2233 1233042258 2233 832963606 2233
831384676 2234 937785268 2234 1233899284 2234 833372188 2234
831802390 2235 938210470 2235 1234756310 2235 833780770 2235
832220104 2236 938635672 2236 1235613336 2236 834189352 2236
832637818 2237 939060874 2237 1236470362 2237 834597934 2237
833055532 2238 939486076 2238 1237327388 2238 835006516 2238
833473246 2239 939911278 2239 1238184414 2239 835415098 2239
833890960 2240 940336480 2240 1239041440 2240 835823680 2240
834308674 2241 940761682 2241 1239898466 2241 836232262 2241
834726388 2242 941186884 2242 1240755492 2242 836640844 2242
835144102 2243 941612086 2243 1241612518 2243 837049426 2243
835561816 2244 942037288 2244 1242469544 2244 837458008 2244
835979530 2245 942462490 2245 1243326570 2245 837866590 2245
836397244 2246 942887692 2246 1244183596 2246 838275172 2246
836814958 2247 943312894 2247 1245040622 2247 838683754 2247
837232672 2248 943738096 2248 1245897648 2248 839092336 2248
837650386 2249 944163298 2249 1246754674 2249 839500918 2249
838068100 2250 944588500 2250 1247611700 2250 839909500 2250
838485814 2251 945013702 2251 1248468726 2251 840318082 2251
838903528 2252 945438904 2252 1249325752 2252 840726664 2252
839321242 2253 945864106 2253 1250182778 2253 841135246 2253
839738956 2254 946289308 2254 1251039804 2254 841543828 2254
840156670 2255 946714510 2255 1251896830 2255 841952410 2255
840574384 2256 947139712 2256 1252753856 2256 842360992 2256
840992098 2257 947564914 2257 1253610882 2257 842769574 2257
841409812 2258 947990116 2258 1254467908 2258 843178156 2258
841827526 2259 948415318 2259 1255324934 2259 843586738 2259
842245240 2260 948840520 2260 1256181960 2260 843995320 2260
842662954 2261 949265722 2261 1257038986 2261 844403902 2261
843080668 2262 949690924 2262 1257896012 2262 844812484 2262
843498382 2263 950116126 2263 1258753038 2263 845221066 2263
843916096 2264 950541328 2264 1259610064 2264 845629648 2264
844333810 2265 950966530 2265 1260467090 2265 846038230 2265
844751524 2266 951391732 2266 1261324116 2266 846446812 2266
845169238 2267 951816934 2267 1262181142 2267 846855394 2267
845586952 2268 952242136 2268 1263038168 2268 847263976 2268
846004666 2269 952667338 2269 1263895194 2269 847672558 2269
846422380 2270 953092540 2270 1264752220 2270 848081140 2270
846840094 2271 953517742 2271 1265609246 2271 848489722 2271
847257808 2272 953942944 2272 1266466272 2272 848898304 2272
847675522 2273 954368146 2273 1267323298 2273 849306886 2273
848093236 2274 954793348 2274 1268180324 2274 849715468 2274
848510950 2275 955218550 2275 1269037350 2275 850124050 2275
848928664 2276 955643752 2276 1269894376 2276 850532632 2276
849346378 2277 956068954 2277 1270751402 2277 850941214 2277
849764092 2278 956494156 2278 1271608428 2278 851349796 2278
850181806 2279 956919358 2279 1272465454 2279 851758378 2279
850599520 2280 957344560 2280 1273322480 2280 852166960 2280
851017234 2281 957769762 2281 1274179506 2281 852575542 2281
851434948 2282 958194964 2282 1275036532 2282 852984124 2282
851852662 2283 958620166 2283 1275893558 2283 853392706 2283
852270376 2284 959045368 2284 1276750584 2284 853801288 2284
852688090 2285 959470570 2285 1277607610 2285 854209870 2285
853105804 2286 959895772 2286 1278464636 2286 854618452 2286
853523518 2287 960320974 2287 1279321662 2287 855027034 2287
853941232 2288 960746176 2288 1280178688 2288 855435616 2288
854358946 2289 961171378 2289 1281035714 2289 855844198 2289
854776660 2290 961596580 2290 1281892740 2290 856252780 2290
855194374 2291 962021782 2291 1282749766 2291 856661362 2291
855612088 2292 962446984 2292 1283606792 2292 857069944 2292
856029802 2293 962872186 2293 1284463818 2293 857478526 2293
856447516 2294 963297388 2294 1285320844 2294 857887108 2294
856865230 2295 963722590 2295 1286177870 2295 858295690 2295
857282944 2296 964147792 2296 1287034896 2296 858704272 2296
857700658 2297 964572994 2297 1287891922 2297 859112854 2297
858118372 2298 964998196 2298 1288748948 2298 859521436 2298
858536086 2299 965423398 2299 1289605974 2299 859930018 2299
858953800 2300 965848600 2300 1290463000 2300 860338600 2300
859375550 2301 966273802 2301 1291347154 2301 860747182 2301
859797300 2302 966699004 2302 1292231308 2302 861155764 2302
860219050 2303 967124206 2303 1293115462 2303 861564346 2303
860640800 2304 967549408 2304 1293999616 2304 861972928 2304
861062550 2305 967974610 2305 1294883770 2305 862381510 2305
861484300 2306 968399812 2306 1295767924 2306 862790092 2306
861906050 2307 968825014 2307 1296652078 2307 863198674 2307
862327800 2308 969250216 2308 1297536232 2308 863607256 2308
862749550 2309 969675418 2309 1298420386 2309 864015838 2309
863171300 2310 970100620 2310 1299304540 2310 864424420 2310
863593050 2311 970525822 2311 1300188694 2311 864833002 2311
864014800 2312 970951024 2312 1301072848 2312 865241584 2312
864436550 2313 971376226 2313 1301957002 2313 865650166 2313
864858300 2314 971801428 2314 1302841156 2314 866058748 2314
865280050 2315 972226630 2315 1303725310 2315 866467330 2315
865701800 2316 972651832 2316 1304609464 2316 866875912 2316
866123550 2317 973077034 2317 1305493618 2317 867284494 2317
866545300 2318 973502236 2318 1306377772 2318 867693076 2318
866967050 2319 973927438 2319 1307261926 2319 868101658 2319
867388800 2320 974352640 2320 1308146080 2320 868510240 2320
867810550 2321 974777842 2321 1309030234 2321 868918822 2321
868232300 2322 975203044 2322 1309914388 2322 869327404 2322
868654050 2323 975628246 2323 1310798542 2323 869735986 2323
869075800 2324 976053448 2324 1311682696 2324 870144568 2324
869497550 2325 976478650 2325 1312566850 2325 870553150 2325
869919300 2326 976903852 2326 1313451004 2326 870961732 2326
870341050 2327 977329054 2327 1314335158 2327 871370314 2327
870762800 2328 977754256 2328 1315219312 2328 871778896 2328
871184550 2329 978179458 2329 1316103466 2329 872187478 2329
871606300 2330 978604660 2330 1316987620 2330 872596060 2330
872028050 2331 979029862 2331 1317871774 2331 873004642 2331
872449800 2332 979455064 2332 1318755928 2332 873413224 2332
872871550 2333 979880266 2333 1319640082 2333 873821806 2333
873293300 2334 980305468 2334 1320524236 2334 874230388 2334
873715050 2335 980730670 2335 1321408390 2335 874638970 2335
874136800 2336 981155872 2336 1322292544 2336 875047552 2336
874558550 2337 981581074 2337 1323176698 2337 875456134 2337
874980300 2338 982006276 2338 1324060852 2338 875864716 2338
875402050 2339 982431478 2339 1324945006 2339 876273298 2339
875823800 2340 982856680 2340 1325829160 2340 876681880 2340
876245550 2341 983281882 2341 1326713314 2341 877090462 2341
876667300 2342 983707084 2342 1327597468 2342 877499044 2342
877089050 2343 984132286 2343 1328481622 2343 877907626 2343
877510800 2344 984557488 2344 1329365776 2344 878316208 2344
877932550 2345 984982690 2345 1330249930 2345 878724790 2345
878354300 2346 985407892 2346 1331134084 2346 879133372 2346
878776050 2347 985833094 2347 1332018238 2347 879541954 2347
879197800 2348 986258296 2348 1332902392 2348 879950536 2348
879619550 2349 986683498 2349 1333786546 2349 880359118 2349
880041300 2350 987108700 2350 1334670700 2350 880767700 2350
880463050 2351 987533902 2351 1335554854 2351 881176282 2351
880884800 2352 987959104 2352 1336439008 2352 881584864 2352
881306550 2353 988384306 2353 1337323162 2353 881993446 2353
881728300 2354 988809508 2354 1338207316 2354 882402028 2354
882150050 2355 989234710 2355 1339091470 2355 882810610 2355
882571800 2356 989659912 2356 1339975624 2356 883219192 2356
882993550 2357 990085114 2357 1340859778 2357 883627774 2357
883415300 2358 990510316 2358 1341743932 2358 884036356 2358
883837050 2359 990935518 2359 1342628086 2359 884444938 2359
884258800 2360 991360720 2360 1343512240 2360 884853520 2360
884680550 2361 991785922 2361 1344396394 2361 885262102 2361
885102300 2362 992211124 2362 1345280548 2362 885670684 2362
885524050 2363 992636326 2363 1346164702 2363 886079266 2363
885945800 2364 993061528 2364 1347048856 2364 886487848 2364
886367550 2365 993486730 2365 1347933010 2365 886896430 2365
886789300 2366 993911932 2366 1348817164 2366 887305012 2366
887211050 2367 994337134 2367 1349701318 2367 887713594 2367
887632800 2368 994762336 2368 1350585472 2368 888122176 2368
888054550 2369 995187538 2369 1351469626 2369 888530758 2369
888476300 2370 995612740 2370 1352353780 2370 888939340 2370
888898050 2371 996037942 2371 1353237934 2371 889347922 2371
889319800 2372 996463144 2372 1354122088 2372 889756504 2372
889741550 2373 996888346 2373 1355006242 2373 890165086 2373
890163300 2374 997313548 2374 1355890396 2374 890573668 2374
890585050 2375 997738750 2375 1356774550 2375 890982250 2375
891006800 2376 998163952 2376 1357658704 2376 891390832 2376
891428550 2377 998589154 2377 1358542858 2377 891799414 2377
891850300 2378 999014356 2378 1359427012 2378 892207996 2378
892272050 2379 999439558 2379 1360311166 2379 892616578 2379
892693800 2380 999864760 2380 1361195320 2380 893025160 2380
893115550 2381 1000289962 2381 1362079474 2381 893433742 2381
893537300 2382 1000715164 2382 1362963628 2382 893842324 2382
893959050 2383 1001140366 2383 1363847782 2383 894250906 2383
894380800 2384 1001565568 2384 1364731936 2384 894659488 2384
894802550 2385 1001990770 2385 1365616090 2385 895068070 2385
895224300 2386 1002415972 2386 1366500244 2386 895476652 2386
895646050 2387 1002841174 2387 1367384398 2387 895885234 2387
896067800 2388 1003266376 2388 1368268552 2388 896293816 2388
896489550 2389 1003691578 2389 1369152706 2389 896702398 2389
896911300 2390 1004116780 2390 1370036860 2390 897110980 2390
897333050 2391 1004541982 2391 1370921014 2391 897519562 2391
897754800 2392 1004967184 2392 1371805168 2392 897928144 2392
898176550 2393 1005392386 2393 1372689322 2393 898336726 2393
898598300 2394 1005817588 2394 1373573476 2394 898745308 2394
899020050 2395 1006242790 2395 1374457630 2395 899153890 2395
899441800 2396 1006667992 2396 1375341784 2396 899562472 2396
899863550 2397 1007093194 2397 1376225938 2397 899971054 2397
900285300 2398 1007518396 2398 1377110092 2398 900379636 2398
900707050 2399 1007943598 2399 1377994246 2399 900788218 2399
901128800 2400 1008368800 2400 1378878400 2400 901196800 2400
901554590 2401 1008794002 2401 1379789698 2401 901605382 2401
901980380 2402 1009219204 2402 1380700996 2402 902013964 2402
902406170 2403 1009644406 2403 1381612294 2403 902422546 2403
902831960 2404 1010069608 2404 1382523592 2404 902831128 2404
903257750 2405 1010494810 2405 1383434890 2405 903239710 2405
903683540 2406 1010920012 2406 1384346188 2406 903648292 2406
904109330 2407 1011345214 2407 1385257486 2407 904056874 2407
904535120 2408 1011770416 2408 1386168784 2408 904465456 2408
904960910 2409 1012195618 2409 1387080082 2409 904874038 2409
905386700 2410 1012620820 2410 1387991380 2410 905282620 2410
905812490 2411 1013046022 2411 1388902678 2411 905691202 2411
906238280 2412 1013471224 2412 1389813976 2412 906099784 2412
906664070 2413 1013896426 2413 1390725274 2413 906508366 2413
907089860 2414 1014321628 2414 1391636572 2414 906916948 2414
907515650 2415 1014746830 2415 1392547870 2415 907325530 2415
907941440 2416 1015172032 2416 1393459168 2416 907734112 2416
908367230 2417 1015597234 2417 1394370466 2417 908142694 2417
908793020 2418 1016022436 2418 1395281764 2418 908551276 2418
909218810 2419 1016447638 2419 1396193062 2419 908959858 2419
909644600 2420 1016872840 2420 1397104360 2420 909368440 2420
910070390 2421 1017298042 2421 1398015658 2421 909777022 2421
910496180 2422 1017723244 2422 1398926956 2422 910185604 2422
910921970 2423 1018148446 2423 1399838254 2423 910594186 2423
911347760 2424 1018573648 2424 1400749552 2424 911002768 2424
911773550 2425 1018998850 2425 1401660850 2425 911411350 2425
912199340 2426 1019424052 2426 1402572148 2426 911819932 2426
912625130 2427 1019849254 2427 1403483446 2427 912228514 2427
913050920 2428 1020274456 2428 1404394744 2428 912637096 2428
913476710 2429 1020699658 2429 1405306042 2429 913045678 2429
913902500 2430 1021124860 2430 1406217340 2430 913454260 2430
914328290 2431 1021550062 2431 1407128638 2431 913862842 2431
914754080 2432 1021975264 2432 1408039936 2432 914271424 2432
915179870 2433 1022400466 2433 1408951234 2433 914680006 2433
915605660 2434 1022825668 2434 1409862532 2434 915088588 2434
916031450 2435 1023250870 2435 1410773830 2435 915497170 2435
916457240 2436 1023676072 2436 1411685128 2436 915905752 2436
916883030 2437 1024101274 2437 1412596426 2437 916314334 2437
917308820 2438 1024526476 2438 1413507724 2438 916722916 2438
917734610 2439 1024951678 2439 1414419022 2439 917131498 2439
918160400 2440 1025376880 2440 1415330320 2440 917540080 2440
918586190 2441 1025802082 2441 1416241618 2441 917948662 2441
919011980 2442 1026227284 2442 1417152916 2442 918357244 2442
919437770 2443 1026652486 2443 1418064214 2443 918765826 2443
919863560 2444 1027077688 2444 1418975512 2444 919174408 2444
920289350 2445 1027502890 2445 1419886810 2445 919582990 2445
920715140 2446 1027928092 2446 1420798108 2446 919991572 2446
921140930 2447 1028353294 2447 1421709406 2447 920400154 2447
921566720 2448 1028778496 2448 1422620704 2448 920808736 2448
921992510 2449 1029203698 2449 1423532002 2449 921217318 2449
922418300 2450 1029628900 2450 1424443300 2450 921625900 2450
922844090 2451 1030054102 2451 1425354598 2451 922034482 2451
923269880 2452 1030479304 2452 1426265896 2452 922443064 2452
923695670 2453 1030904506 2453 1427177194 2453 922851646 2453
924121460 2454 1031329708 2454 1428088492 2454 923260228 2454
924547250 2455 1031754910 2455 1428999790 2455 923668810 2455
924973040 2456 1032180112 2456 1429911088 2456 924077392 2456
925398830 2457 1032605314 2457 1430822386 2457 924485974 2457
925824620 2458 1033030516 2458 1431733684 2458 924894556 2458
926250410 2459 1033455718 2459 1432644982 2459 925303138 2459
926676200 2460 1033880920 2460 1433556280 2460 925711720 2460
927101990 2461 1034306122 2461 1434467578 2461 926120302 2461
927527780 2462 1034731324 2462 1435378876 2462 926528884 2462
927953570 2463 1035156526 2463 1436290174 2463 926937466 2463
928379360 2464 1035581728 2464 1437201472 2464 927346048 2464
928805150 2465 1036006930 2465 1438112770 2465 927754630 2465
929230940 2466 1036432132 2466 1439024068 2466 928163212 2466
929656730 2467 1036857334 2467 1439935366 2467 928571794 2467
930082520 2468 1037282536 2468 1440846664 2468 928980376 2468
930508310 2469 1037707738 2469 1441757962 2469 929388958 2469
930934100 2470 1038132940 2470 1442669260 2470 929797540 2470
931359890 2471 1038558142 2471 1443580558 2471 930206122 2471
931785680 2472 1038983344 2472 1444491856 2472 930614704 2472
932211470 2473 1039408546 2473 1445403154 2473 931023286 2473
932637260 2474 1039833748 2474 1446314452 2474 931431868 2474
933063050 2475 1040258950 2475 1447225750 2475 931840450 2475
933488840 2476 1040684152 2476 1448137048 2476 932249032 2476
933914630 2477 1041109354 2477 1449048346 2477 932657614 2477
934340420 2478 1041534556 2478 1449959644 2478 933066196 2478
934766210 2479 1041959758 2479 1450870942 2479 933474778 2479
935192000 2480 1042384960 2480 1451782240 2480 933883360 2480
935617790 2481 1042810162 2481 1452693538 2481 934291942 2481
936043580 2482 1043235364 2482 1453604836 2482 934700524 2482
936469370 2483 1043660566 2483 1454516134 2483 935109106 2483
936895160 2484 1044085768 2484 1455427432 2484 935517688 2484
937320950 2485 1044510970 2485 1456338730 2485 935926270 2485
937746740 2486 1044936172 2486 1457250028 2486 936334852 2486
938172530 2487 1045361374 2487 1458161326 2487 936743434 2487
938598320 2488 1045786576 2488 1459072624 2488 937152016 2488
939024110 2489 1046211778 2489 1459983922 2489 937560598 2489
939449900 2490 1046636980 2490 1460895220 2490 937969180 2490
939875690 2491 1047062182 2491 1461806518 2491 938377762 2491
940301480 2492 1047487384 2492 1462717816 2492 938786344 2492
940727270 2493 1047912586 2493 1463629114 2493 939194926 2493
941153060 2494 1048337788 2494 1464540412 2494 939603508 2494
941578850 2495 1048762990 2495 1465451710 2495 940012090 2495
942004640 2496 1049188192 2496 1466363008 2496 940420672 2496
942430430 2497 1049613394 2497 1467274306 2497 940829254 2497
942856220 2498 1050038596 2498 1468185604 2498 941237836 2498
943282010 2499 1050463798 2499 1469096902 2499 941646418 2499
943707800 2500 1050889000 2500 1470008200 2500 942055000 2500
944137630 2501 1051314202 2501 1470946658 2501 942463582 2501
944567460 2502 1051739404 2502 1471885116 2502 942872164 2502
944997290 2503 1052164606 2503 1472823574 2503 943280746 2503
945427120 2504 1052589808 2504 1473762032 2504 943689328 2504
945856950 2505 1053015010 2505 1474700490 2505 944097910 2505
946286780 2506 1053440212 2506 1475638948 2506 944506492 2506
946716610 2507 1053865414 2507 1476577406 2507 944915074 2507
947146440 2508 1054290616 2508 1477515864 2508 945323656 2508
947576270 2509 1054715818 2509 1478454322 2509 945732238 2509
948006100 2510 1055141020 2510 1479392780 2510 946140820 2510
948435930 2511 1055566222 2511 1480331238 2511 946549402 2511
948865760 2512 1055991424 2512 1481269696 2512 946957984 2512
949295590 2513 1056416626 2513 1482208154 2513 947366566 2513
949725420 2514 1056841828 2514 1483146612 2514 947775148 2514
950155250 2515 1057267030 2515 1484085070 2515 948183730 2515
950585080 2516 1057692232 2516 1485023528 2516 948592312 2516
951014910 2517 1058117434 2517 1485961986 2517 949000894 2517
951444740 2518 1058542636 2518 1486900444 2518 949409476 2518
951874570 2519 1058967838 2519 1487838902 2519 949818058 2519
952304400 2520 1059393040 2520 1488777360 2520 950226640 2520
952734230 2521 1059818242 2521 1489715818 2521 950635222 2521
953164060 2522 1060243444 2522 1490654276 2522 951043804 2522
953593890 2523 1060668646 2523 1491592734 2523 951452386 2523
954023720 2524 1061093848 2524 1492531192 2524 951860968 2524
954453550 2525 1061519050 2525 1493469650 2525 952269550 2525
954883380 2526 1061944252 2526 1494408108 2526 952678132 2526
955313210 2527 1062369454 2527 1495346566 2527 953086714 2527
955743040 2528 1062794656 2528 1496285024 2528 953495296 2528
956172870 2529 1063219858 2529 1497223482 2529 953903878 2529
956602700 2530 1063645060 2530 1498161940 2530 954312460 2530
957032530 2531 1064070262 2531 1499100398 2531 954721042 2531
957462360 2532 1064495464 2532 1500038856 2532 955129624 2532
957892190 2533 1064920666 2533 1500977314 2533 955538206 2533
958322020 2534 1065345868 2534 1501915772 2534 955946788 2534
958751850 2535 1065771070 2535 1502854230 2535 956355370 2535
959181680 2536 1066196272 2536 1503792688 2536 956763952 2536
959611510 2537 1066621474 2537 1504731146 2537 957172534 2537
960041340 2538 1067046676 2538 1505669604 2538 957581116 2538
960471170 2539 1067471878 2539 1506608062 2539 957989698 2539
960901000 2540 1067897080 2540 1507546520 2540 958398280 2540
961330830 2541 1068322282 2541 1508484978 2541 958806862 2541
961760660 2542 1068747484 2542 1509423436 2542 959215444 2542
962190490 2543 1069172686 2543 1510361894 2543 959624026 2543
962620320 2544 1069597888 2544 1511300352 2544 960032608 2544
963050150 2545 1070023090 2545 1512238810 2545 960441190 2545
963479980 2546 1070448292 2546 1513177268 2546 960849772 2546
963909810 2547 1070873494 2547 1514115726 2547 961258354 2547
964339640 2548 1071298696 2548 1515054184 2548 961666936 2548
964769470 2549 1071723898 2549 1515992642 2549 962075518 2549
965199300 2550 1072149100 2550 1516931100 2550 962484100 2550
965629130 2551 1072574302 2551 1517869558 2551 962892682 2551
966058960 2552 1072999504 2552 1518808016 2552 963301264 2552
966488790 2553 1073424706 2553 1519746474 2553 963709846 2553
966918620 2554 1073849908 2554 1520684932 2554 964118428 2554
967348450 2555 1074275110 2555 1521623390 2555 964527010 2555
967778280 2556 1074700312 2556 1522561848 2556 964935592 2556
968208110 2557 1075125514 2557 1523500306 2557 965344174 2557
968637940 2558 1075550716 2558 1524438764 2558 965752756 2558
969067770 2559 1075975918 2559 1525377222 2559 966161338 2559
969497600 2560 1076401120 2560 1526315680 2560 966569920 2560
969927430 2561 1076826322 2561 1527254138 2561 966978502 2561
970357260 2562 1077251524 2562 1528192596 2562 967387084 2562
970787090 2563 1077676726 2563 1529131054 2563 967795666 2563
971216920 2564 1078101928 2564 1530069512 2564 968204248 2564
971646750 2565 1078527130 2565 1531007970 2565 968612830 2565
972076580 2566 1078952332 2566 1531946428 2566 969021412 2566
972506410 2567 1079377534 2567 1532884886 2567 969429994 2567
972936240 2568 1079802736 2568 1533823344 2568 969838576 2568
973366070 2569 1080227938 2569 1534761802 2569 970247158 2569
973795900 2570 1080653140 2570 1535700260 2570 970655740 2570
974225730 2571 1081078342 2571 1536638718 2571 971064322 2571
974655560 2572 1081503544 2572 1537577176 2572 971472904 2572
975085390 2573 1081928746 2573 1538515634 2573 971881486 2573
975515220 2574 1082353948 2574 1539454092 2574 972290068 2574
975945050 2575 1082779150 2575 1540392550 2575 972698650 2575
976374880 2576 1083204352 2576 1541331008 2576 973107232 2576
976804710 2577 1083629554 2577 1542269466 2577 973515814 2577
977234540 2578 1084054756 2578 1543207924 2578 973924396 2578
977664370 2579 1084479958 2579 1544146382 2579 974332978 2579
978094200 2580 1084905160 2580 1545084840 2580 974741560 2580
978524030 2581 1085330362 2581 1546023298 2581 975150142 2581
978953860 2582 1085755564 2582 1546961756 2582 975558724 2582
979383690 2583 1086180766 2583 1547900214 2583 975967306 2583
979813520 2584 1086605968 2584 1548838672 2584 976375888 2584
980243350 2585 1087031170 2585 1549777130 2585 976784470 2585
980673180 2586 1087456372 2586 1550715588 2586 977193052 2586
981103010 2587 1087881574 2587 1551654046 2587 977601634 2587
981532840 2588 1088306776 2588 1552592504 2588 978010216 2588
981962670 2589 1088731978 2589 1553530962 2589 978418798 2589
982392500 2590 1089157180 2590 1554469420 2590 978827380 2590
982822330 2591 1089582382 2591 1555407878 2591 979235962 2591
983252160 2592 1090007584 2592 1556346336 2592 979644544 2592
983681990 2593 1090432786 2593 1557284794 2593 980053126 2593
984111820 2594 1090857988 2594 1558223252 2594 980461708 2594
984541650 2595 1091283190 2595 1559161710 2595 980870290 2595
984971480 2596 1091708392 2596 1560100168 2596 981278872 2596
985401310 2597 1092133594 2597 1561038626 2597 981687454 2597
985831140 2598 1092558796 2598 1561977084 2598 982096036 2598
986260970 2599 1092983998 2599 1562915542 2599 982504618 2599
986690800 2600 1093409200 2600 1563854000 2600 982913200 2600
987124670 2601 1093834402 2601 1564819634 2601 983321782 2601
987558540 2602 1094259604 2602 1565785268 2602 983730364 2602
987992410 2603 1094684806 2603 1566750902 2603 984138946 2603
988426280 2604 1095110008 2604 1567716536 2604 984547528 2604
988860150 2605 1095535210 2605 1568682170 2605 984956110 2605
989294020 2606 1095960412 2606 1569647804 2606 985364692 2606
989727890 2607 1096385614 2607 1570613438 2607 985773274 2607
990161760 2608 1096810816 2608 1571579072 2608 986181856 2608
990595630 2609 1097236018 2609 1572544706 2609 986590438 2609
991029500 2610 1097661220 2610 1573510340 2610 986999020 2610
991463370 2611 1098086422 2611 1574475974 2611 987407602 2611
991897240 2612 1098511624 2612 1575441608 2612 987816184 2612
992331110 2613 1098936826 2613 1576407242 2613 988224766 2613
992764980 2614 1099362028 2614 1577372876 2614 988633348 2614
993198850 2615 1099787230 2615 1578338510 2615 989041930 2615
993632720 2616 1100212432 2616 1579304144 2616 989450512 2616
994066590 2617 1100637634 2617 1580269778 2617 989859094 2617
994500460 2618 1101062836 2618 1581235412 2618 990267676 2618
994934330 2619 1101488038 2619 1582201046 2619 990676258 2619
995368200 2620 1101913240 2620 1583166680 2620 991084840 2620
995802070 2621 1102338442 2621 1584132314 2621 991493422 2621
996235940 2622 1102763644 2622 1585097948 2622 991902004 2622
996669810 2623 1103188846 2623 1586063582 2623 992310586 2623
997103680 2624 1103614048 2624 1587029216 2624 992719168 2624
997537550 2625 1104039250 2625 1587994850 2625 993127750 2625
997971420 2626 1104464452 2626 1588960484 2626 993536332 2626
998405290 2627 1104889654 2627 1589926118 2627 993944914 2627
998839160 2628 1105314856 2628 1590891752 2628 994353496 2628
999273030 2629 1105740058 2629 1591857386 2629 994762078 2629
999706900 2630 1106165260 2630 1592823020 2630 995170660 2630
1000140770 2631 1106590462 2631 1593788654 2631 995579242 2631
1000574640 2632 1107015664 2632 1594754288 2632 995987824 2632
1001008510 2633 1107440866 2633 1595719922 2633 996396406 2633
1001442380 2634 1107866068 2634 1596685556 2634 996804988 2634
1001876250 2635 1108291270 2635 1597651190 2635 997213570 2635
1002310120 2636 1108716472 2636 1598616824 2636 997622152 2636
1002743990 2637 1109141674 2637 1599582458 2637 998030734 2637
1003177860 2638 1109566876 2638 1600548092 2638 998439316 2638
1003611730 2639 1109992078 2639 1601513726 2639 998847898 2639
1004045600 2640 1110417280 2640 1602479360 2640 999256480 2640
1004479470 2641 1110842482 2641 1603444994 2641 999665062 2641
1004913340 2642 1111267684 2642 1604410628 2642 1000073644 2642
1005347210 2643 1111692886 2643 1605376262 2643 1000482226 2643
1005781080 2644 1112118088 2644 1606341896 2644 1000890808 2644
1006214950 2645 1112543290 2645 1607307530 2645 1001299390 2645
1006648820 2646 1112968492 2646 1608273164 2646 1001707972 2646
1007082690 2647 1113393694 2647 1609238798 2647 1002116554 2647
1007516560 2648 1113818896 2648 1610204432 2648 1002525136 2648
1007950430 2649 1114244098 2649 1611170066 2649 1002933718 2649
1008384300 2650 1114669300 2650 1612135700 2650 1003342300 2650
1008818170 2651 1115094502 2651 1613101334 2651 1003750882 2651
1009252040 2652 1115519704 2652 1614066968 2652 1004159464 2652
1009685910 2653 1115944906 2653 1615032602 2653 1004568046 2653
1010119780 2654 1116370108 2654 1615998236 2654 1004976628 2654
1010553650 2655 1116795310 2655 1616963870 2655 1005385210 2655
1010987520 2656 1117220512 2656 1617929504 2656 1005793792 2656
1011421390 2657 1117645714 2657 1618895138 2657 1006202374 2657
1011855260 2658 1118070916 2658 1619860772 2658 1006610956 2658
1012289130 2659 1118496118 2659 1620826406 2659 1007019538 2659
1012723000 2660 1118921320 2660 1621792040 2660 1007428120 2660
1013156870 2661 1119346522 2661 1622757674 2661 1007836702 2661
1013590740 2662 1119771724 2662 1623723308 2662 1008245284 2662
1014024610 2663 1120196926 2663 1624688942 2663 1008653866 2663
1014458480 2664 1120622128 2664 1625654576 2664 1009062448 2664
1014892350 2665 1121047330 2665 1626620210 2665 1009471030 2665
1015326220 2666 1121472532 2666 1627585844 2666 1009879612 2666
1015760090 2667 1121897734 2667 1628551478 2667 1010288194 2667
1016193960 2668 1122322936 2668 1629517112 2668 1010696776 2668
1016627830 2669 1122748138 2669 1630482746 2669 1011105358 2669
1017061700 2670 1123173340 2670 1631448380 2670 1011513940 2670
1017495570 2671 1123598542 2671 1632414014 2671 1011922522 2671
1017929440 2672 1124023744 2672 1633379648 2672 1012331104 2672
1018363310 2673 1124448946 2673 1634345282 2673 1012739686 2673
1018797180 2674 1124874148 2674 1635310916 2674 1013148268 2674
1019231050 2675 1125299350 2675 1636276550 2675 1013556850 2675
1019664920 2676 1125724552 2676 1637242184 2676 1013965432 2676
1020098790 2677 1126149754 2677 1638207818 2677 1014374014 2677
1020532660 2678 1126574956 2678 1639173452 2678 1014782596 2678
1020966530 2679 1127000158 2679 1640139086 2679 1015191178 2679
1021400400 2680 1127425360 2680 1641104720 2680 1015599760 2680
1021834270 2681 1127850562 2681 1642070354 2681 1016008342 2681
1022268140 2682 1128275764 2682 1643035988 2682 1016416924 2682
1022702010 2683 1128700966 2683 1644001622 2683 1016825506 2683
1023135880 2684 1129126168 2684 1644967256 2684 1017234088 2684
1023569750 2685 1129551370 2685 1645932890 2685 1017642670 2685
1024003620 2686 1129976572 2686 1646898524 2686 1018051252 2686
1024437490 2687 1130401774 2687 1647864158 2687 1018459834 2687
1024871360 2688 1130826976 2688 1648829792 2688 1018868416 2688
1025305230 2689 1131252178 2689 1649795426 2689 1019276998 2689
1025739100 2690 1131677380 2690 1650761060 2690 1019685580 2690
1026172970 2691 1132102582 2691 1651726694 2691 1020094162 2691
1026606840 2692 1132527784 2692 1652692328 2692 1020502744 2692
1027040710 2693 1132952986 2693 1653657962 2693 1020911326 2693
1027474580 2694 1133378188 2694 1654623596 2694 1021319908 2694
1027908450 2695 1133803390 2695 1655589230 2695 1021728490 2695
1028342320 2696 1134228592 2696 1656554864 2696 1022137072 2696
1028776190 2697 1134653794 2697 1657520498 2697 1022545654 2697
1029210060 2698 1135078996 2698 1658486132 2698 1022954236 2698
1029643930 2699 1135504198 2699 1659451766 2699 1023362818 2699
1030077800 2700 1135929400 2700 1660417400 2700 1023771400 2700
1030515714 2701 1136354602 2701 1661410222 2701 1024179982 2701
1030953628 2702 1136779804 2702 1662403044 2702 1024588564 2702
1031391542 2703 1137205006 2703 1663395866 2703 1024997146 2703
1031829456 2704 1137630208 2704 1664388688 2704 1025405728 2704
1032267370 2705 1138055410 2705 1665381510 2705 1025814310 2705
1032705284 2706 1138480612 2706 1666374332 2706 1026222892 2706
1033143198 2707 1138905814 2707 1667367154 2707 1026631474 2707
1033581112 2708 1139331016 2708 1668359976 2708 1027040056 2708
1034019026 2709 1139756218 2709 1669352798 2709 1027448638 2709
1034456940 2710 1140181420 2710 1670345620 2710 1027857220 2710
1034894854 2711 1140606622 2711 1671338442 2711 1028265802 2711
1035332768 2712 1141031824 2712 1672331264 2712 1028674384 2712
1035770682 2713 1141457026 2713 1673324086 2713 1029082966 2713
1036208596 2714 1141882228 2714 1674316908 2714 1029491548 2714
1036646510 2715 1142307430 2715 1675309730 2715 1029900130 2715
1037084424 2716 1142732632 2716 1676302552 2716 1030308712 2716
1037522338 2717 1143157834 2717 1677295374 2717 1030717294 2717
1037960252 2718 1143583036 2718 1678288196 2718 1031125876 2718
1038398166 2719 1144008238 2719 1679281018 2719 1031534458 2719
1038836080 2720 1144433440 2720 1680273840 2720 1031943040 2720
1039273994 2721 1144858642 2721 1681266662 2721 1032351622 2721
1039711908 2722 1145283844 2722 1682259484 2722 1032760204 2722
1040149822 2723 1145709046 2723 1683252306 2723 1033168786 2723
1040587736 2724 1146134248 2724 1684245128 2724 1033577368 2724
1041025650 2725 1146559450 2725 1685237950 2725 1033985950 2725
1041463564 2726 1146984652 2726 1686230772 2726 1034394532 2726
1041901478 2727 1147409854 2727 1687223594 2727 1034803114 2727
1042339392 2728 1147835056 2728 1688216416 2728 1035211696 2728
1042777306 2729 1148260258 2729 1689209238 2729 1035620278 2729
1043215220 2730 1148685460 2730 1690202060 2730 1036028860 2730
1043653134 2731 1149110662 2731 1691194882 2731 1036437442 2731
1044091048 2732 1149535864 2732 1692187704 2732 1036846024 2732
1044528962 2733 1149961066 2733 1693180526 2733 1037254606 2733
1044966876 2734 1150386268 2734 1694173348 2734 1037663188 2734
1045404790 2735 1150811470 2735 1695166170 2735 1038071770 2735
1045842704 2736 1151236672 2736 1696158992 2736 1038480352 2736
1046280618 2737 1151661874 2737 1697151814 2737 1038888934 2737
1046718532 2738 1152087076 2738 1698144636 2738 1039297516 2738
1047156446 2739 1152512278 2739 1699137458 2739 1039706098 2739
1047594360 2740 1152937480 2740 1700130280 2740 1040114680 2740
1048032274 2741 1153362682 2741 1701123102 2741 1040523262 2741
1048470188 2742 1153787884 2742 1702115924 2742 1040931844 2742
1048908102 2743 1154213086 2743 1703108746 2743 1041340426 2743
1049346016 2744 1154638288 2744 1704101568 2744 1041749008 2744
1049783930 2745 1155063490 2745 1705094390 2745 1042157590 2745
1050221844 2746 1155488692 2746 1706087212 2746 1042566172 2746
1050659758 2747 1155913894 2747 1707080034 2747 1042974754 2747
1051097672 2748 1156339096 2748 1708072856 2748 1043383336 2748
1051535586 2749 1156764298 2749 1709065678 2749 1043791918 2749
1051973500 2750 1157189500 2750 1710058500 2750 1044200500 2750
1052411414 2751 1157614702 2751 1711051322 2751 1044609082 2751
1052849328 2752 1158039904 2752 1712044144 2752 1045017664 2752
1053287242 2753 1158465106 2753 1713036966 2753 1045426246 2753
1053725156 2754 1158890308 2754 1714029788 2754 1045834828 2754
1054163070 2755 1159315510 2755 1715022610 2755 1046243410 2755
1054600984 2756 1159740712 2756 1716015432 2756 1046651992 2756
1055038898 2757 1160165914 2757 1717008254 2757 1047060574 2757
1055476812 2758 1160591116 2758 1718001076 2758 1047469156 2758
1055914726 2759 1161016318 2759 1718993898 2759 1047877738 2759
1056352640 2760 1161441520 2760 1719986720 2760 1048286320 2760
1056790554 2761 1161866722 2761 1720979542 2761 1048694902 2761
1057228468 2762 1162291924 2762 1721972364 2762 1049103484 2762
1057666382 2763 1162717126 2763 1722965186 2763 1049512066 2763
1058104296 2764 1163142328 2764 1723958008 2764 1049920648 2764
1058542210 2765 1163567530 2765 1724950830 2765 1050329230 2765
1058980124 2766 1163992732 2766 1725943652 2766 1050737812 2766
1059418038 2767 1164417934 2767 1726936474 2767 1051146394 2767
1059855952 2768 1164843136 2768 1727929296 2768 1051554976 2768
1060293866 2769 1165268338 2769 1728922118 2769 1051963558 2769
1060731780 2770 1165693540 2770 1729914940 2770 1052372140 2770
1061169694 2771 1166118742 2771 1730907762 2771 1052780722 2771
1061607608 2772 1166543944 2772 1731900584 2772 1053189304 2772
1062045522 2773 1166969146 2773 1732893406 2773 1053597886 2773
1062483436 2774 1167394348 2774 1733886228 2774 1054006468 2774
1062921350 2775 1167819550 2775 1734879050 2775 1054415050 2775
1063359264 2776 1168244752 2776 1735871872 2776 1054823632 2776
1063797178 2777 1168669954 2777 1736864694 2777 1055232214 2777
1064235092 2778 1169095156 2778 1737857516 2778 1055640796 2778
1064673006 2779 1169520358 2779 1738850338 2779 1056049378 2779
1065110920 2780 1169945560 2780 1739843160 2780 1056457960 2780
1065548834 2781 1170370762 2781 1740835982 2781 1056866542 2781
1065986748 2782 1170795964 2782 1741828804 2782 1057275124 2782
1066424662 2783 1171221166 2783 1742821626 2783 1057683706 2783
1066862576 2784 1171646368 2784 1743814448 2784 1058092288 2784
1067300490 2785 1172071570 2785 1744807270 2785 1058500870 2785
1067738404 2786 1172496772 2786 1745800092 2786 1058909452 2786
1068176318 2787 1172921974 2787 1746792914 2787 1059318034 2787
1068614232 2788 1173347176 2788 1747785736 2788 1059726616 2788
1069052146 2789 1173772378 2789 1748778558 2789 1060135198 2789
1069490060 2790 1174197580 2790 1749771380 2790 1060543780 2790
1069927974 2791 1174622782 2791 1750764202 2791 1060952362 2791
1070365888 2792 1175047984 2792 1751757024 2792 1061360944 2792
1070803802 2793 1175473186 2793 1752749846 2793 1061769526 2793
1071241716 2794 1175898388 2794 1753742668 2794 1062178108 2794
1071679630 2795 1176323590 2795 1754735490 2795 1062586690 2795
1072117544 2796 1176748792 2796 1755728312 2796 1062995272 2796
1072555458 2797 1177173994 2797 1756721134 2797 1063403854 2797
1072993372 2798 1177599196 2798 1757713956 2798 1063812436 2798
1073431286 2799 1178024398 2799 1758706778 2799 1064221018 2799
1073869200 2800 1178449600 2800 1759699600 2800 1064629600 2800
1074311158 2801 1178874802 2801 1760719626 2801 1065038182 2801
1074753116 2802 1179300004 2802 1761739652 2802 1065446764 2802
1075195074 2803 1179725206 2803 1762759678 2803 1065855346 2803
1075637032 2804 1180150408 2804 1763779704 2804 1066263928 2804
1076078990 2805 1180575610 2805 1764799730 2805 1066672510 2805
1076520948 2806 1181000812 2806 1765819756 2806 1067081092 2806
1076962906 2807 1181426014 2807 1766839782 2807 1067489674 2807
1077404864 2808 1181851216 2808 1767859808 2808 1067898256 2808
1077846822 2809 1182276418 2809 1768879834 2809 1068306838 2809
1078288780 2810 1182701620 2810 1769899860 2810 1068715420 2810
1078730738 2811 1183126822 2811 1770919886 2811 1069124002 2811
1079172696 2812 1183552024 2812 1771939912 2812 1069532584 2812
1079614654 2813 1183977226 2813 1772959938 2813 1069941166 2813
1080056612 2814 1184402428 2814 1773979964 2814 1070349748 2814
1080498570 2815 1184827630 2815 1774999990 2815 1070758330 2815
1080940528 2816 1185252832 2816 1776020016 2816 1071166912 2816
1081382486 2817 1185678034 2817 1777040042 2817 1071575494 2817
1081824444 2818 1186103236 2818 1778060068 2818 1071984076 2818
1082266402 2819 1186528438 2819 1779080094 2819 1072392658 2819
1082708360 2820 1186953640 2820 1780100120 2820 1072801240 2820
1083150318 2821 1187378842 2821 1781120146 2821 1073209822 2821
1083592276 2822 1187804044 2822 1782140172 2822 1073618404 2822
1084034234 2823 1188229246 2823 1783160198 2823 1074026986 2823
1084476192 2824 1188654448 2824 1784180224 2824 1074435568 2824
1084918150 2825 1189079650 2825 1785200250 2825 1074844150 2825
1085360108 2826 1189504852 2826 1786220276 2826 1075252732 2826
1085802066 2827 1189930054 2827 1787240302 2827 1075661314 2827
1086244024 2828 1190355256 2828 1788260328 2828 1076069896 2828
1086685982 2829 1190780458 2829 1789280354 2829 1076478478 2829
1087127940 2830 1191205660 2830 1790300380 2830 1076887060 2830
1087569898 2831 1191630862 2831 1791320406 2831 1077295642 2831
1088011856 2832 1192056064 2832 1792340432 2832 1077704224 2832
1088453814 2833 1192481266 2833 1793360458 2833 1078112806 2833
1088895772 2834 1192906468 2834 1794380484 2834 1078521388 2834
1089337730 2835 1193331670 2835 1795400510 2835 1078929970 2835
1089779688 2836 1193756872 2836 1796420536 2836 1079338552 2836
1090221646 2837 1194182074 2837 1797440562 2837 1079747134 2837
1090663604 2838 1194607276 2838 1798460588 2838 1080155716 2838
1091105562 2839 1195032478 2839 1799480614 2839 1080564298 2839
1091547520 2840 1195457680 2840 1800500640 2840 1080972880 2840
1091989478 2841 1195882882 2841 1801520666 2841 1081381462 2841
1092431436 2842 1196308084 2842 1802540692 2842 1081790044 2842
1092873394 2843 1196733286 2843 1803560718 2843 1082198626 2843
1093315352 2844 1197158488 2844 1804580744 2844 1082607208 2844
1093757310 2845 1197583690 2845 1805600770 2845 1083015790 2845
1094199268 2846 1198008892 2846 1806620796 2846 1083424372 2846
1094641226 2847 1198434094 2847 1807640822 2847 1083832954 2847
1095083184 2848 1198859296 2848 1808660848 2848 1084241536 2848
1095525142 2849 1199284498 2849 1809680874 2849 1084650118 2849
1095967100 2850 1199709700 2850 1810700900 2850 1085058700 2850
1096409058 2851 1200134902 2851 1811720926 2851 1085467282 2851
1096851016 2852 1200560104 2852 1812740952 2852 1085875864 2852
1097292974 2853 1200985306 2853 1813760978 2853 1086284446 2853
1097734932 2854 1201410508 2854 1814781004 2854 1086693028 2854
1098176890 2855 1201835710 2855 1815801030 2855 1087101610 2855
1098618848 2856 1202260912 2856 1816821056 2856 1087510192 2856
1099060806 2857 1202686114 2857 1817841082 2857 1087918774 2857
1099502764 2858 1203111316 2858 1818861108 2858 1088327356 2858
1099944722 2859 1203536518 2859 1819881134 2859 1088735938 2859
1100386680 2860 1203961720 2860 1820901160 2860 1089144520 2860
1100828638 2861 1204386922 2861 1821921186 2861 1089553102 2861
1101270596 2862 1204812124 2862 1822941212 2862 1089961684 2862
1101712554 2863 1205237326 2863 1823961238 2863 1090370266 2863
1102154512 2864 1205662528 2864 1824981264 2864 1090778848 2864
1102596470 2865 1206087730 2865 1826001290 2865 1091187430 2865
1103038428 2866 1206512932 2866 1827021316 2866 1091596012 2866
1103480386 2867 1206938134 2867 1828041342 2867 1092004594 2867
1103922344 2868 1207363336 2868 1829061368 2868 1092413176 2868
1104364302 2869 1207788538 2869 1830081394 2869 1092821758 2869
1104806260 2870 1208213740 2870 1831101420 2870 1093230340 2870
1105248218 2871 1208638942 2871 1832121446 2871 1093638922 2871
1105690176 2872 1209064144 2872 1833141472 2872 1094047504 2872
1106132134 2873 1209489346 2873 1834161498 2873 1094456086 2873
1106574092 2874 1209914548 2874 1835181524 2874 1094864668 2874
1107016050 2875 1210339750 2875 1836201550 2875 1095273250 2875
1107458008 2876 1210764952 2876 1837221576 2876 1095681832 2876
1107899966 2877 1211190154 2877 1838241602 2877 1096090414 2877
1108341924 2878 1211615356 2878 1839261628 2878 1096498996 2878
1108783882 2879 1212040558 2879 1840281654 2879 1096907578 2879
1109225840 2880 1212465760 2880 1841301680 2880 1097316160 2880
1109667798 2881 1212890962 2881 1842321706 2881 1097724742 2881
1110109756 2882 1213316164 2882 1843341732 2882 1098133324 2882
1110551714 2883 1213741366 2883 1844361758 2883 1098541906 2883
1110993672 2884 1214166568 2884 1845381784 2884 1098950488 2884
1111435630 2885 1214591770 2885 1846401810 2885 1099359070 2885
1111877588 2886 1215016972 2886 1847421836 2886 1099767652 2886
1112319546 2887 1215442174 2887 1848441862 2887 1100176234 2887
1112761504 2888 1215867376 2888 1849461888 2888 1100584816 2888
1113203462 2889 1216292578 2889 1850481914 2889 1100993398 2889
1113645420 2890 1216717780 2890 1851501940 2890 1101401980 2890
1114087378 2891 1217142982 2891 1852521966 2891 1101810562 2891
1114529336 2892 1217568184 2892 1853541992 2892 1102219144 2892
1114971294 2893 1217993386 2893 1854562018 2893 1102627726 2893
1115413252 2894 1218418588 2894 1855582044 2894 1103036308 2894
1115855210 2895 1218843790 2895 1856602070 2895 1103444890 2895
1116297168 2896 1219268992 2896 1857622096 2896 1103853472 2896
1116739126 2897 1219694194 2897 1858642122 2897 1104262054 2897
1117181084 2898 1220119396 2898 1859662148 2898 1104670636 2898
1117623042 2899 1220544598 2899 1860682174 2899 1105079218 2899
1118065000 2900 1220969800 2900 1861702200 2900 1105487800 2900
1118511002 2901 1221395002 2901 1862749442 2901 1105896382 2901
1118957004 2902 1221820204 2902 1863796684 2902 1106304964 2902
1119403006 2903 1222245406 2903 1864843926 2903 1106713546 2903
1119849008 2904 1222670608 2904 1865891168 2904 1107122128 2904
1120295010 2905 1223095810 2905 1866938410 2905 1107530710 2905
1120741012 2906 1223521012 2906 1867985652 2906 1107939292 2906
1121187014 2907 1223946214 2907 1869032894 2907 1108347874 2907
1121633016 2908 1224371416 2908 1870080136 2908 1108756456 2908
1122079018 2909 1224796618 2909 1871127378 2909 1109165038 2909
1122525020 2910 1225221820 2910 1872174620 2910 1109573620 2910
1122971022 2911 1225647022 2911 1873221862 2911 1109982202 2911
1123417024 2912 1226072224 2912 1874269104 2912 1110390784 2912
1123863026 2913 1226497426 2913 1875316346 2913 1110799366 2913
1124309028 2914 1226922628 2914 1876363588 2914 1111207948 2914
1124755030 2915 1227347830 2915 1877410830 2915 1111616530 2915
1125201032 2916 1227773032 2916 1878458072 2916 1112025112 2916
1125647034 2917 1228198234 2917 1879505314 2917 1112433694 2917
1126093036 2918 1228623436 2918 1880552556 2918 1112842276 2918
1126539038 2919 1229048638 2919 1881599798 2919 1113250858 2919
1126985040 2920 1229473840 2920 1882647040 2920 1113659440 2920
1127431042 2921 1229899042 2921 1883694282 2921 1114068022 2921
1127877044 2922 1230324244 2922 1884741524 2922 1114476604 2922
1128323046 2923 1230749446 2923 1885788766 2923 1114885186 2923
1128769048 2924 1231174648 2924 1886836008 2924 1115293768 2924
1129215050 2925 1231599850 2925 1887883250 2925 1115702350 2925
1129661052 2926 1232025052 2926 1888930492 2926 1116110932 2926
1130107054 2927 1232450254 2927 1889977734 2927 1116519514 2927
1130553056 2928 1232875456 2928 1891024976 2928 1116928096 2928
1130999058 2929 1233300658 2929 1892072218 2929 1117336678 2929
1131445060 2930 1233725860 2930 1893119460 2930 1117745260 2930
1131891062 2931 1234151062 2931 1894166702 2931 1118153842 2931
1132337064 2932 1234576264 2932 1895213944 2932 1118562424 2932
1132783066 2933 1235001466 2933 1896261186 2933 1118971006 2933
1133229068 2934 1235426668 2934 1897308428 2934 1119379588 2934
1133675070 2935 1235851870 2935 1898355670 2935 1119788170 2935
1134121072 2936 1236277072 2936 1899402912 2936 1120196752 2936
1134567074 2937 1236702274 2937 1900450154 2937 1120605334 2937
1135013076 2938 1237127476 2938 1901497396 2938 1121013916 2938
1135459078 2939 1237552678 2939 1902544638 2939 1121422498 2939
1135905080 2940 1237977880 2940 1903591880 2940 1121831080 2940
1136351082 2941 1238403082 2941 1904639122 2941 1122239662 2941
1136797084 2942 1238828284 2942 1905686364 2942 1122648244 2942
1137243086 2943 1239253486 2943 1906733606 2943 1123056826 2943
1137689088 2944 1239678688 2944 1907780848 2944 1123465408 2944
1138135090 2945 1240103890 2945 1908828090 2945 1123873990 2945
1138581092 2946 1240529092 2946 1909875332 2946 1124282572 2946
1139027094 2947 1240954294 2947 1910922574 2947 1124691154 2947
1139473096 2948 1241379496 2948 1911969816 2948 1125099736 2948
1139919098 2949 1241804698 2949 1913017058 2949 1125508318 2949
1140365100 2950 1242229900 2950 1914064300 2950 1125916900 2950
1140811102 2951 1242655102 2951 1915111542 2951 1126325482 2951
1141257104 2952 1243080304 2952 1916158784 2952 1126734064 2952
1141703106 2953 1243505506 2953 1917206026 2953 1127142646 2953
1142149108 2954 1243930708 2954 1918253268 2954 1127551228 2954
1142595110 2955 1244355910 2955 1919300510 2955 1127959810 2955
1143041112 2956 1244781112 2956 1920347752 2956 1128368392 2956
1143487114 2957 1245206314 2957 1921394994 2957 1128776974 2957
1143933116 2958 1245631516 2958 1922442236 2958 1129185556 2958
1144379118 2959 1246056718 2959 1923489478 2959 1129594138 2959
1144825120 2960 1246481920 2960 1924536720 2960 1130002720 2960
1145271122 2961 1246907122 2961 1925583962 2961 1130411302 2961
1145717124 2962 1247332324 2962 1926631204 2962 1130819884 2962
1146163126 2963 1247757526 2963 1927678446 2963 1131228466 2963
1146609128 2964 1248182728 2964 1928725688 2964 1131637048 2964
1147055130 2965 1248607930 2965 1929772930 2965 1132045630 2965
1147501132 2966 1249033132 2966 1930820172 2966 1132454212 2966
1147947134 2967 1249458334 2967 1931867414 2967 1132862794 2967
1148393136 2968 1249883536 2968 1932914656 2968 1133271376 2968
1148839138 2969 1250308738 2969 1933961898 2969 1133679958 2969
1149285140 2970 1250733940 2970 1935009140 2970 1134088540 2970
1149731142 2971 1251159142 2971 1936056382 2971 1134497122 2971
1150177144 2972 1251584344 2972 1937103624 2972 1134905704 2972
1150623146 2973 1252009546 2973 1938150866 2973 1135314286 2973
1151069148 2974 1252434748 2974 1939198108 2974 1135722868 2974
1151515150 2975 1252859950 2975 1940245350 2975 1136131450 2975
1151961152 2976 1253285152 2976 1941292592 2976 1136540032 2976
1152407154 2977 1253710354 2977 1942339834 2977 1136948614 2977
1152853156 2978 1254135556 2978 1943387076 2978 1137357196 2978
1153299158 2979 1254560758 2979 1944434318 2979 1137765778 2979
1153745160 2980 1254985960 2980 1945481560 2980 1138174360 2980
1154191162 2981 1255411162 2981 1946528802 2981 1138582942 2981
1154637164 2982 1255836364 2982 1947576044 2982 1138991524 2982
1155083166 2983 1256261566 2983 1948623286 2983 1139400106 2983
1155529168 2984 1256686768 2984 1949670528 2984 1139808688 2984
1155975170 2985 1257111970 2985 1950717770 2985 1140217270 2985
1156421172 2986 1257537172 2986 1951765012 2986 1140625852 2986
1156867174 2987 1257962374 2987 1952812254 2987 1141034434 2987
1157313176 2988 1258387576 2988 1953859496 2988 1141443016 2988
1157759178 2989 1258812778 2989 1954906738 2989 1141851598 2989
1158205180 2990 1259237980 2990 1955953980 2990 1142260180 2990
1158651182 2991 1259663182 2991 1957001222 2991 1142668762 2991
1159097184 2992 1260088384 2992 1958048464 2992 1143077344 2992
1159543186 2993 1260513586 2993 1959095706 2993 1143485926 2993
1159989188 2994 1260938788 2994 1960142948 2994 1143894508 2994
1160435190 2995 1261363990 2995 1961190190 2995 1144303090 2995
1160881192 2996 1261789192 2996 1962237432 2996 1144711672 2996
1161327194 2997 1262214394 2997 1963284674 2997 1145120254 2997
1161773196 2998 1262639596 2998 1964331916 2998 1145528836 2998
1162219198 2999 1263064798 2999 1965379158 2999 1145937418 2999
1162665200 3000 1263490000 3000 1966426400 3000 1146346000 3000
1163115250 3001 1263919238 3001 1967500862 3001 1146781142 3001
1163565300 3002 1264348476 3002 1968575324 3002 1147216284 3002
1164015350 3003 1264777714 3003 1969649786 3003 1147651426 3003
1164465400 3004 1265206952 3004 1970724248 3004 1148086568 3004
1164915450 3005 1265636190 3005 1971798710 3005 1148521710 3005
1165365500 3006 1266065428 3006 1972873172 3006 1148956852 3006
1165815550 3007 1266494666 3007 1973947634 3007 1149391994 3007
1166265600 3008 1266923904 3008 1975022096 3008 1149827136 3008
1166715650 3009 1267353142 3009 1976096558 3009 1150262278 3009
1167165700 3010 1267782380 3010 1977171020 3010 1150697420 3010
1167615750 3011 1268211618 3011 1978245482 3011 1151132562 3011
1168065800 3012 1268640856 3012 1979319944 3012 1151567704 3012
1168515850 3013 1269070094 3013 1980394406 3013 1152002846 3013
1168965900 3014 1269499332 3014 1981468868 3014 1152437988 3014
1169415950 3015 1269928570 3015 1982543330 3015 1152873130 3015
1169866000 3016 1270357808 3016 1983617792 3016 1153308272 3016
1170316050 3017 1270787046 3017 1984692254 3017 1153743414 3017
1170766100 3018 1271216284 3018 1985766716 3018 1154178556 3018
1171216150 3019 1271645522 3019 1986841178 3019 1154613698 3019
1171666200 3020 1272074760 3020 1987915640 3020 1155048840 3020
1172116250 3021 1272503998 3021 1988990102 3021 1155483982 3021
1172566300 3022 1272933236 3022 1990064564 3022 1155919124 3022
1173016350 3023 1273362474 3023 1991139026 3023 1156354266 3023
1173466400 3024 1273791712 3024 1992213488 3024 1156789408 3024
1173916450 3025 1274220950 3025 1993287950 3025 1157224550 3025
1174366500 3026 1274650188 3026 1994362412 3026 1157659692 3026
1174816550 3027 1275079426 3027 1995436874 3027 1158094834 3027
1175266600 3028 1275508664 3028 1996511336 3028 1158529976 3028
1175716650 3029 1275937902 3029 1997585798 3029 1158965118 3029
1176166700 3030 1276367140 3030 1998660260 3030 1159400260 3030
1176616750 3031 1276796378 3031 1999734722 3031 1159835402 3031
1177066800 3032 1277225616 3032 2000809184 3032 1160270544 3032
1177516850 3033 1277654854 3033 2001883646 3033 1160705686 3033
1177966900 3034 1278084092 3034 2002958108 3034 1161140828 3034
1178416950 3035 1278513330 3035 2004032570 3035 1161575970 3035
1178867000 3036 1278942568 3036 2005107032 3036 1162011112 3036
1179317050 3037 1279371806 3037 2006181494 3037 1162446254 3037
1179767100 3038 1279801044 3038 2007255956 3038 1162881396 3038
1180217150 3039 1280230282 3039 2008330418 3039 1163316538 3039
1180667200 3040 1280659520 3040 2009404880 3040 1163751680 3040
1181117250 3041 1281088758 3041 2010479342 3041 1164186822 3041
1181567300 3042 1281517996 3042 2011553804 3042 1164621964 3042
1182017350 3043 1281947234 3043 2012628266 3043 1165057106 3043
1182467400 3044 1282376472 3044 2013702728 3044 1165492248 3044
1182917450 3045 1282805710 3045 2014777190 3045 1165927390 3045
1183367500 3046 1283234948 3046 2015851652 3046 1166362532 3046
1183817550 3047 1283664186 3047 2016926114 3047 1166797674 3047
1184267600 3048 1284093424 3048 2018000576 3048 1167232816 3048
1184717650 3049 1284522662 3049 2019075038 3049 1167667958 3049
1185167700 3050 1284951900 3050 2020149500 3050 1168103100 3050
1185617750 3051 1285381138 3051 2021223962 3051 1168538242 3051
1186067800 3052 1285810376 3052 2022298424 3052 1168973384 3052
1186517850 3053 1286239614 3053 2023372886 3053 1169408526 3053
1186967900 3054 1286668852 3054 2024447348 3054 1169843668 3054
1187417950 3055 1287098090 3055 2025521810 3055 1170278810 3055
1187868000 3056 1287527328 3056 2026596272 3056 1170713952 3056
1188318050 3057 1287956566 3057 2027670734 3057 1171149094 3057
1188768100 3058 1288385804 3058 2028745196 3058 1171584236 3058
1189218150 3059 1288815042 3059 2029819658 3059 1172019378 3059
1189668200 3060 1289244280 3060 2030894120 3060 1172454520 3060
1190118250 3061 1289673518 3061 2031968582 3061 1172889662 3061
1190568300 3062 1290102756 3062 2033043044 3062 1173324804 3062
1191018350 3063 1290531994 3063 2034117506 3063 1173759946 3063
1191468400 3064 1290961232 3064 2035191968 3064 1174195088 3064
1191918450 3065 1291390470 3065 2036266430 3065 1174630230 3065
1192368500 3066 1291819708 3066 2037340892 3066 1175065372 3066
1192818550 3067 1292248946 3067 2038415354 3067 1175500514 3067
1193268600 3068 1292678184 3068 2039489816 3068 1175935656 3068
1193718650 3069 1293107422 3069 2040564278 3069 1176370798 3069
1194168700 3070 1293536660 3070 2041638740 3070 1176805940 3070
1194618750 3071 1293965898 3071 2042713202 3071 1177241082 3071
1195068800 3072 1294395136 3072 2043787664 3072 1177676224 3072
1195518850 3073 1294824374 3073 2044862126 3073 1178111366 3073
1195968900 3074 1295253612 3074 2045936588 3074 1178546508 3074
1196418950 3075 1295682850 3075 2047011050 3075 1178981650 3075
1196869000 3076 1296112088 3076 2048085512 3076 1179416792 3076
1197319050 3077 1296541326 3077 2049159974 3077 1179851934 3077
1197769100 3078 1296970564 3078 2050234436 3078 1180287076 3078
1198219150 3079 1297399802 3079 2051308898 3079 1180722218 3079
1198669200 3080 1297829040 3080 2052383360 3080 1181157360 3080
1199119250 3081 1298258278 3081 2053457822 3081 1181592502 3081
1199569300 3082 1298687516 3082 2054532284 3082 1182027644 3082
1200019350 3083 1299116754 3083 2055606746 3083 1182462786 3083
1200469400 3084 1299545992 3084 2056681208 3084 1182897928 3084
1200919450 3085 1299975230 3085 2057755670 3085 1183333070 3085
1201369500 3086 1300404468 3086 2058830132 3086 1183768212 3086
1201819550 3087 1300833706 3087 2059904594 3087 1184203354 3087
1202269600 3088 1301262944 3088 2060979056 3088 1184638496 3088
1202719650 3089 1301692182 3089 2062053518 3089 1185073638 3089
1203169700 3090 1302121420 3090 2063127980 3090 1185508780 3090
1203619750 3091 1302550658 3091 2064202442 3091 1185943922 3091
1204069800 3092 1302979896 3092 2065276904 3092 1186379064 3092
1204519850 3093 1303409134 3093 2066351366 3093 1186814206 3093
1204969900 3094 1303838372 3094 2067425828 3094 1187249348 3094
1205419950 3095 1304267610 3095 2068500290 3095 1187684490 3095
1205870000 3096 1304696848 3096 2069574752 3096 1188119632 3096
1206320050 3097 1305126086 3097 2070649214 3097 1188554774 3097
1206770100 3098 1305555324 3098 2071723676 3098 1188989916 3098
1207220150 3099 1305984562 3099 2072798138 3099 1189425058 3099
1207670200 3100 1306413800 3100 2073872600 3100 1189860200 3100
1208124298 3101 1306843038 3101 2074974322 3101 1190295342 3101
1208578396 3102 1307272276 3102 2076076044 3102 1190730484 3102
1209032494 3103 1307701514 3103 2077177766 3103 1191165626 3103
1209486592 3104 1308130752 3104 2078279488 3104 1191600768 3104
1209940690 3105 1308559990 3105 2079381210 3105 1192035910 3105
1210394788 3106 1308989228 3106 2080482932 3106 1192471052 3106
1210848886 3107 1309418466 3107 2081584654 3107 1192906194 3107
1211302984 3108 1309847704 3108 2082686376 3108 1193341336 3108
1211757082 3109 1310276942 3109 2083788098 3109 1193776478 3109
1212211180 3110 1310706180 3110 2084889820 3110 1194211620 3110
1212665278 3111 1311135418 3111 2085991542 3111 1194646762 3111
1213119376 3112 1311564656 3112 2087093264 3112 1195081904 3112
1213573474 3113 1311993894 3113 2088194986 3113 1195517046 3113
1214027572 3114 1312423132 3114 2089296708 3114 1195952188 3114
1214481670 3115 1312852370 3115 2090398430 3115 1196387330 3115
1214935768 3116 1313281608 3116 2091500152 3116 1196822472 3116
1215389866 3117 1313710846 3117 2092601874 3117 1197257614 3117
1215843964 3118 1314140084 3118 2093703596 3118 1197692756 3118
1216298062 3119 1314569322 3119 2094805318 3119 1198127898 3119
1216752160 3120 1314998560 3120 2095907040 3120 1198563040 3120
1217206258 3121 1315427798 3121 2097008762 3121 1198998182 3121
1217660356 3122 1315857036 3122 2098110484 3122 1199433324 3122
1218114454 3123 1316286274 3123 2099212206 3123 1199868466 3123
1218568552 3124 1316715512 3124 2100313928 3124 1200303608 3124
1219022650 3125 1317144750 3125 2101415650 3125 1200738750 3125
1219476748 3126 1317573988 3126 2102517372 3126 1201173892 3126
1219930846 3127 1318003226 3127 2103619094 3127 1201609034 3127
1220384944 3128 1318432464 3128 2104720816 3128 1202044176 3128
1220839042 3129 1318861702 3129 2105822538 3129 1202479318 3129
1221293140 3130 1319290940 3130 2106924260 3130 1202914460 3130
1221747238 3131 1319720178 3131 2108025982 3131 1203349602 3131
1222201336 3132 1320149416 3132 2109127704 3132 1203784744 3132
1222655434 3133 1320578654 3133 2110229426 3133 1204219886 3133
1223109532 3134 1321007892 3134 2111331148 3134 1204655028 3134
1223563630 3135 1321437130 3135 2112432870 3135 1205090170 3135
1224017728 3136 1321866368 3136 2113534592 3136 1205525312 3136
1224471826 3137 1322295606 3137 2114636314 3137 1205960454 3137
1224925924 3138 1322724844 3138 2115738036 3138 1206395596 3138
1225380022 3139 1323154082 3139 2116839758 3139 1206830738 3139
1225834120 3140 1323583320 3140 2117941480 3140 1207265880 3140
1226288218 3141 1324012558 3141 2119043202 3141 1207701022 3141
1226742316 3142 1324441796 3142 2120144924 3142 1208136164 3142
1227196414 3143 1324871034 3143 2121246646 3143 1208571306 3143
1227650512 3144 1325300272 3144 2122348368 3144 1209006448 3144
1228104610 3145 1325729510 3145 2123450090 3145 1209441590 3145
1228558708 3146 1326158748 3146 2124551812 3146 1209876732 3146
1229012806 3147 1326587986 3147 2125653534 3147 1210311874 3147
1229466904 3148 1327017224 3148 2126755256 3148 1210747016 3148
1229921002 3149 1327446462 3149 2127856978 3149 1211182158 3149
1230375100 3150 1327875700 3150 2128958700 3150 1211617300 3150
1230829198 3151 1328304938 3151 2130060422 3151 1212052442 3151
1231283296 3152 1328734176 3152 2131162144 3152 1212487584 3152
1231737394 3153 1329163414 3153 2132263866 3153 1212922726 3153
1232191492 3154 1329592652 3154 2133365588 3154 1213357868 3154
1232645590 3155 1330021890 3155 2134467310 3155 1213793010 3155
1233099688 3156 1330451128 3156 2135569032 3156 1214228152 3156
1233553786 3157 1330880366 3157 2136670754 3157 1214663294 3157
1234007884 3158 1331309604 3158 2137772476 3158 1215098436 3158
1234461982 3159 1331738842 3159 2138874198 3159 1215533578 3159
1234916080 3160 1332168080 3160 2139975920 3160 1215968720 3160
1235370178 3161 1332597318 3161 2141077642 3161 1216403862 3161
1235824276 3162 1333026556 3162 2142179364 3162 1216839004 3162
1236278374 3163 1333455794 3163 2143281086 3163 1217274146 3163
1236732472 3164 1333885032 3164 2144382808 3164 1217709288 3164
1237186570 3165 1334314270 3165 2145484530 3165 1218144430 3165
1237640668 3166 1334743508 3166 2146586252 3166 1218579572 3166
1238094766 3167 1335172746 3167 2147687974 3167 1219014714 3167
1238548864 3168 1335601984 3168 2148789696 3168 1219449856 3168
1239002962 3169 1336031222 3169 2149891418 3169 1219884998 3169
1239457060 3170 1336460460 3170 2150993140 3170 1220320140 3170
1239911158 3171 1336889698 3171 2152094862 3171 1220755282 3171
1240365256 3172 1337318936 3172 2153196584 3172 1221190424 3172
1240819354 3173 1337748174 3173 2154298306 3173 1221625566 3173
1241273452 3174 1338177412 3174 2155400028 3174 1222060708 3174
1241727550 3175 1338606650 3175 2156501750 3175 1222495850 3175
1242181648 3176 1339035888 3176 2157603472 3176 1222930992 3176
1242635746 3177 1339465126 3177 2158705194 3177 1223366134 3177
1243089844 3178 1339894364 3178 2159806916 3178 1223801276 3178
1243543942 3179 1340323602 3179 2160908638 3179 1224236418 3179
1243998040 3180 1340752840 3180 2162010360 3180 1224671560 3180
1244452138 3181 1341182078 3181 2163112082 3181 1225106702 3181
1244906236 3182 1341611316 3182 2164213804 3182 1225541844 3182
1245360334 3183 1342040554 3183 2165315526 3183 1225976986 3183
1245814432 3184 1342469792 3184 2166417248 3184 1226412128 3184
1246268530 3185 1342899030 3185 2167518970 3185 1226847270 3185
1246722628 3186 1343328268 3186 2168620692 3186 1227282412 3186
1247176726 3187 1343757506 3187 2169722414 3187 1227717554 3187
1247630824 3188 1344186744 3188 2170824136 3188 1228152696 3188
1248084922 3189 1344615982 3189 2171925858 3189 1228587838 3189
1248539020 3190 1345045220 3190 2173027580 3190 1229022980 3190
1248993118 3191 1345474458 3191 2174129302 3191 1229458122 3191
1249447216 3192 1345903696 3192 2175231024 3192 1229893264 3192
1249901314 3193 1346332934 3193 2176332746 3193 1230328406 3193
1250355412 3194 1346762172 3194 2177434468 3194 1230763548 3194
1250809510 3195 1347191410 3195 2178536190 3195 1231198690 3195
1251263608 3196 1347620648 3196 2179637912 3196 1231633832 3196
1251717706 3197 1348049886 3197 2180739634 3197 1232068974 3197
1252171804 3198 1348479124 3198 2181841356 3198 1232504116 3198
1252625902 3199 1348908362 3199 2182943078 3199 1232939258 3199
1253080000 3200 1349337600 3200 2184044800 3200 1233374400 3200
1253538146 3201 1349766838 3201 2185173774 3201 1233809542 3201
1253996292 3202 1350196076 3202 2186302748 3202 1234244684 3202
1254454438 3203 1350625314 3203 2187431722 3203 1234679826 3203
1254912584 3204 1351054552 3204 2188560696 3204 1235114968 3204
1255370730 3205 1351483790 3205 2189689670 3205 1235550110 3205
1255828876 3206 1351913028 3206 2190818644 3206 1235985252 3206
1256287022 3207 1352342266 3207 2191947618 3207 1236420394 3207
1256745168 3208 1352771504 3208 2193076592 3208 1236855536 3208
1257203314 3209 1353200742 3209 2194205566 3209 1237290678 3209
1257661460 3210 1353629980 3210 2195334540 3210 1237725820 3210
1258119606 3211 1354059218 3211 2196463514 3211 1238160962 3211
1258577752 3212 1354488456 3212 2197592488 3212 1238596104 3212
1259035898 3213 1354917694 3213 2198721462 3213 1239031246 3213
1259494044 3214 1355346932 3214 2199850436 3214 1239466388 3214
1259952190 3215 1355776170 3215 2200979410 3215 1239901530 3215
1260410336 3216 1356205408 3216 2202108384 3216 1240336672 3216
1260868482 3217 1356634646 3217 2203237358 3217 1240771814 3217
1261326628 3218 1357063884 3218 2204366332 3218 1241206956 3218
1261784774 3219 1357493122 3219 2205495306 3219 1241642098 3219
1262242920 3220 1357922360 3220 2206624280 3220 1242077240 3220
1262701066 3221 1358351598 3221 2207753254 3221 1242512382 3221
1263159212 3222 1358780836 3222 2208882228 3222 1242947524 3222
1263617358 3223 1359210074 3223 2210011202 3223 1243382666 3223
1264075504 3224 1359639312 3224 2211140176 3224 1243817808 3224
1264533650 3225 1360068550 3225 2212269150 3225 1244252950 3225
1264991796 3226 1360497788 3226 2213398124 3226 1244688092 3226
1265449942 3227 1360927026 3227 2214527098 3227 1245123234 3227
1265908088 3228 1361356264 3228 2215656072 3228 1245558376 3228
1266366234 3229 1361785502 3229 2216785046 3229 1245993518 3229
1266824380 3230 1362214740 3230 2217914020 3230 1246428660 3230
1267282526 3231 1362643978 3231 2219042994 3231 1246863802 3231
1267740672 3232 1363073216 3232 2220171968 3232 1247298944 3232
1268198818 3233 1363502454 3233 2221300942 3233 1247734086 3233
1268656964 3234 1363931692 3234 2222429916 3234 1248169228 3234
1269115110 3235 1364360930 3235 2223558890 3235 1248604370 3235
1269573256 3236 1364790168 3236 2224687864 3236 1249039512 3236
1270031402 3237 1365219406 3237 2225816838 3237 1249474654 3237
1270489548 3238 1365648644 3238 2226945812 3238 1249909796 3238
1270947694 3239 1366077882 3239 2228074786 3239 1250344938 3239
1271405840 3240 1366507120 3240 2229203760 3240 1250780080 3240
1271863986 3241 1366936358 3241 2230332734 3241 1251215222 3241
1272322132 3242 1367365596 3242 2231461708 3242 1251650364 3242
1272780278 3243 1367794834 3243 2232590682 3243 1252085506 3243
1273238424 3244 1368224072 3244 2233719656 3244 1252520648 3244
1273696570 3245 1368653310 3245 2234848630 3245 1252955790 3245
1274154716 3246 1369082548 3246 2235977604 3246 1253390932 3246
1274612862 3247 1369511786 3247 2237106578 3247 1253826074 3247
1275071008 3248 1369941024 3248 2238235552 3248 1254261216 3248
1275529154 3249 1370370262 3249 2239364526 3249 1254696358 3249
1275987300 3250 1370799500 3250 2240493500 3250 1255131500 3250
1276445446 3251 1371228738 3251 2241622474 3251 1255566642 3251
1276903592 3252 1371657976 3252 2242751448 3252 1256001784 3252
1277361738 3253 1372087214 3253 2243880422 3253 1256436926 3253
1277819884 3254 1372516452 3254 2245009396 3254 1256872068 3254
1278278030 3255 1372945690 3255 2246138370 3255 1257307210 3255
1278736176 3256 1373374928 3256 2247267344 3256 1257742352 3256
1279194322 3257 1373804166 3257 2248396318 3257 1258177494 3257
1279652468 3258 1374233404 3258 2249525292 3258 1258612636 3258
1280110614 3259 1374662642 3259 2250654266 3259 1259047778 3259
1280568760 3260 1375091880 3260 2251783240 3260 1259482920 3260
1281026906 3261 1375521118 3261 2252912214 3261 1259918062 3261
1281485052 3262 1375950356 3262 2254041188 3262 1260353204 3262
1281943198 3263 1376379594 3263 2255170162 3263 1260788346 3263
1282401344 3264 1376808832 3264 2256299136 3264 1261223488 3264
1282859490 3265 1377238070 3265 2257428110 3265 1261658630 3265
1283317636 3266 1377667308 3266 2258557084 3266 1262093772 3266
1283775782 3267 1378096546 3267 2259686058 3267 1262528914 3267
1284233928 3268 1378525784 3268 2260815032 3268 1262964056 3268
1284692074 3269 1378955022 3269 2261944006 3269 1263399198 3269
1285150220 3270 1379384260 3270 2263072980 3270 1263834340 3270
1285608366 3271 1379813498 3271 2264201954 3271 1264269482 3271
1286066512 3272 1380242736 3272 2265330928 3272 1264704624 3272
1286524658 3273 1380671974 3273 2266459902 3273 1265139766 3273
1286982804 3274 1381101212 3274 2267588876 3274 1265574908 3274
1287440950 3275 1381530450 3275 2268717850 3275 1266010050 3275
1287899096 3276 1381959688 3276 2269846824 3276 1266445192 3276
1288357242 3277 1382388926 3277 2270975798 3277 1266880334 3277
1288815388 3278 1382818164 3278 2272104772 3278 1267315476 3278
1289273534 3279 1383247402 3279 2273233746 3279 1267750618 3279
1289731680 3280 1383676640 3280 2274362720 3280 1268185760 3280
1290189826 3281 1384105878 3281 2275491694 3281 1268620902 3281
1290647972 3282 1384535116 3282 2276620668 3282 1269056044 3282
1291106118 3283 1384964354 3283 2277749642 3283 1269491186 3283
1291564264 3284 1385393592 3284 2278878616 3284 1269926328 3284
1292022410 3285 1385822830 3285 2280007590 3285 1270361470 3285
1292480556 3286 1386252068 3286 2281136564 3286 1270796612 3286
1292938702 3287 1386681306 3287 2282265538 3287 1271231754 3287
1293396848 3288 1387110544 3288 2283394512 3288 1271666896 3288
1293854994 3289 1387539782 3289 2284523486 3289 1272102038 3289
1294313140 3290 1387969020 3290 2285652460 3290 1272537180 3290
1294771286 3291 1388398258 3291 2286781434 3291 1272972322 3291
1295229432 3292 1388827496 3292 2287910408 3292 1273407464 3292
1295687578 3293 1389256734 3293 2289039382 3293 1273842606 3293
1296145724 3294 1389685972 3294 2290168356 3294 1274277748 3294
1296603870 3295 1390115210 3295 2291297330 3295 1274712890 3295
1297062016 3296 1390544448 3296 2292426304 3296 1275148032 3296
1297520162 3297 1390973686 3297 2293555278 3297 1275583174 3297
1297978308 3298 1391402924 3298 2294684252 3298 1276018316 3298
1298436454 3299 1391832162 3299 2295813226 3299 1276453458 3299
1298894600 3300 1392261400 3300 2296942200 3300 1276888600 3300
1299356798 3301 1392690638 3301 2298098438 3301 1277323742 3301
1299818996 3302 1393119876 3302 2299254676 3302 1277758884 3302
1300281194 3303 1393549114 3303 2300410914 3303 1278194026 3303
1300743392 3304 1393978352 3304 2301567152 3304 1278629168 3304
1301205590 3305 1394407590 3305 2302723390 3305 1279064310 3305
1301667788 3306 1394836828 3306 2303879628 3306 1279499452 3306
1302129986 3307 1395266066 3307 2305035866 3307 1279934594 3307
1302592184 3308 1395695304 3308 2306192104 3308 1280369736 3308
1303054382 3309 1396124542 3309 2307348342 3309 1280804878 3309
1303516580 3310 1396553780 3310 2308504580 3310 1281240020 3310
1303978778 3311 1396983018 3311 2309660818 3311 1281675162 3311
1304440976 3312 1397412256 3312 2310817056 3312 1282110304 3312
1304903174 3313 1397841494 3313 2311973294 3313 1282545446 3313
1305365372 3314 1398270732 3314 2313129532 3314 1282980588 3314
1305827570 3315 1398699970 3315 2314285770 3315 1283415730 3315
1306289768 3316 1399129208 3316 2315442008 3316 1283850872 3316
1306751966 3317 1399558446 3317 2316598246 3317 1284286014 3317
1307214164 3318 1399987684 3318 2317754484 3318 1284721156 3318
1307676362 3319 1400416922 3319 2318910722 3319 1285156298 3319
1308138560 3320 1400846160 3320 2320066960 3320 1285591440 3320
1308600758 3321 1401275398 3321 2321223198 3321 1286026582 3321
1309062956 3322 1401704636 3322 2322379436 3322 1286461724 3322
1309525154 3323 1402133874 3323 2323535674 3323 1286896866 3323
1309987352 3324 1402563112 3324 2324691912 3324 1287332008 3324
1310449550 3325 1402992350 3325 2325848150 3325 1287767150 3325
1310911748 3326 1403421588 3326 2327004388 3326 1288202292 3326
1311373946 3327 1403850826 3327 2328160626 3327 1288637434 3327
1311836144 3328 1404280064 3328 2329316864 3328 1289072576 3328
1312298342 3329 1404709302 3329 2330473102 3329 1289507718 3329
1312760540 3330 1405138540 3330 2331629340 3330 1289942860 3330
1313222738 3331 1405567778 3331 2332785578 3331 1290378002 3331
1313684936 3332 1405997016 3332 2333941816 3332 1290813144 3332
1314147134 3333 1406426254 3333 2335098054 3333 1291248286 3333
1314609332 3334 1406855492 3334 2336254292 3334 1291683428 3334
1315071530 3335 1407284730 3335 2337410530 3335 1292118570 3335
1315533728 3336 1407713968 3336 2338566768 3336 1292553712 3336
1315995926 3337 1408143206 3337 2339723006 3337 1292988854 3337
1316458124 3338 1408572444 3338 2340879244 3338 1293423996 3338
1316920322 3339 1409001682 3339 2342035482 3339 1293859138 3339
1317382520 3340 1409430920 3340 2343191720 3340 1294294280 3340
1317844718 3341 1409860158 3341 2344347958 3341 1294729422 3341
1318306916 3342 1410289396 3342 2345504196 3342 1295164564 3342
1318769114 3343 1410718634 3343 2346660434 3343 1295599706 3343
1319231312 3344 1411147872 3344 2347816672 3344 1296034848 3344
1319693510 3345 1411577110 3345 2348972910 3345 1296469990 3345
1320155708 3346 1412006348 3346 2350129148 3346 1296905132 3346
1320617906 3347 1412435586 3347 2351285386 3347 1297340274 3347
1321080104 3348 1412864824 3348 2352441624 3348 1297775416 3348
1321542302 3349 1413294062 3349 2353597862 3349 1298210558 3349
1322004500 3350 1413723300 3350 2354754100 3350 1298645700 3350
1322466698 3351 1414152538 3351 2355910338 3351 1299080842 3351
1322928896 3352 1414581776 3352 2357066576 3352 1299515984 3352
1323391094 3353 1415011014 3353 2358222814 3353 1299951126 3353
1323853292 3354 1415440252 3354 2359379052 3354 1300386268 3354
1324315490 3355 1415869490 3355 2360535290 3355 1300821410 3355
1324777688 3356 1416298728 3356 2361691528 3356 1301256552 3356
1325239886 3357 1416727966 3357 2362847766 3357 1301691694 3357
1325702084 3358 1417157204 3358 2364004004 3358 1302126836 3358
1326164282 3359 1417586442 3359 2365160242 3359 1302561978 3359
1326626480 3360 1418015680 3360 2366316480 3360 1302997120 3360
1327088678 3361 1418444918 3361 2367472718 3361 1303432262 3361
1327550876 3362 1418874156 3362 2368628956 3362 1303867404 3362
1328013074 3363 1419303394 3363 2369785194 3363 1304302546 3363
1328475272 3364 1419732632 3364 2370941432 3364 1304737688 3364
1328937470 3365 1420161870 3365 2372097670 3365 1305172830 3365
1329399668 3366 1420591108 3366 2373253908 3366 1305607972 3366
1329861866 3367 1421020346 3367 2374410146 3367 1306043114 3367
1330324064 3368 1421449584 3368 2375566384 3368 1306478256 3368
1330786262 3369 1421878822 3369 2376722622 3369 1306913398 3369
1331248460 3370 1422308060 3370 2377878860 3370 1307348540 3370
1331710658 3371 1422737298 3371 2379035098 3371 1307783682 3371
1332172856 3372 1423166536 3372 2380191336 3372 1308218824 3372
1332635054 3373 1423595774 3373 2381347574 3373 1308653966 3373
1333097252 3374 1424025012 3374 2382503812 3374 1309089108 3374
1333559450 3375 1424454250 3375 2383660050 3375 1309524250 3375
1334021648 3376 1424883488 3376 2384816288 3376 1309959392 3376
1334483846 3377 1425312726 3377 2385972526 3377 1310394534 3377
1334946044 3378 1425741964 3378 2387128764 3378 1310829676 3378
1335408242 3379 1426171202 3379 2388285002 3379 1311264818 3379
1335870440 3380 1426600440 3380 2389441240 3380 1311699960 3380
1336332638 3381 1427029678 3381 2390597478 3381 1312135102 3381
1336794836 3382 1427458916 3382 2391753716 3382 1312570244 3382
1337257034 3383 1427888154 3383 2392909954 3383 1313005386 3383
1337719232 3384 1428317392 3384 2394066192 3384 1313440528 3384
1338181430 3385 1428746630 3385 2395222430 3385 1313875670 3385
1338643628 3386 1429175868 3386 2396378668 3386 1314310812 3386
1339105826 3387 1429605106 3387 2397534906 3387 1314745954 3387
1339568024 3388 1430034344 3388 2398691144 3388 1315181096 3388
1340030222 3389 1430463582 3389 2399847382 3389 1315616238 3389
1340492420 3390 1430892820 3390 2401003620 3390 1316051380 3390
1340954618 3391 1431322058 3391 2402159858 3391 1316486522 3391
1341416816 3392 1431751296 3392 2403316096 3392 1316921664 3392
1341879014 3393 1432180534 3393 2404472334 3393 1317356806 3393
1342341212 3394 1432609772 3394 2405628572 3394 1317791948 3394
1342803410 3395 1433039010 3395 2406784810 3395 1318227090 3395
1343265608 3396 1433468248 3396 2407941048 3396 1318662232 3396
1343727806 3397 1433897486 3397 2409097286 3397 1319097374 3397
1344190004 3398 1434326724 3398 2410253524 3398 1319532516 3398
1344652202 3399 1434755962 3399 2411409762 3399 1319967658 3399
1345114400 3400 1435185200 3400 2412566000 3400 1320402800 3400
1345580650 3401 1435614438 3401 2413749358 3401 1320837942 3401
1346046900 3402 1436043676 3402 2414932716 3402 1321273084 3402
1346513150 3403 1436472914 3403 2416116074 3403 1321708226 3403
1346979400 3404 1436902152 3404 2417299432 3404 1322143368 3404
1347445650 3405 1437331390 3405 2418482790 3405 1322578510 3405
1347911900 3406 1437760628 3406 2419666148 3406 1323013652 3406
1348378150 3407 1438189866 3407 2420849506 3407 1323448794 3407
1348844400 3408 1438619104 3408 2422032864 3408 1323883936 3408
1349310650 3409 1439048342 3409 2423216222 3409 1324319078 3409
1349776900 3410 1439477580 3410 2424399580 3410 1324754220 3410
1350243150 3411 1439906818 3411 2425582938 3411 1325189362 3411
1350709400 3412 1440336056 3412 2426766296 3412 1325624504 3412
1351175650 3413 1440765294 3413 2427949654 3413 1326059646 3413
1351641900 3414 1441194532 3414 2429133012 3414 1326494788 3414
1352108150 3415 1441623770 3415 2430316370 3415 1326929930 3415
1352574400 3416 1442053008 3416 2431499728 3416 1327365072 3416
1353040650 3417 1442482246 3417 2432683086 3417 1327800214 3417
1353506900 3418 1442911484 3418 2433866444 3418 1328235356 3418
1353973150 3419 1443340722 3419 2435049802 3419 1328670498 3419
1354439400 3420 1443769960 3420 2436233160 3420 1329105640 3420
1354905650 3421 1444199198 3421 2437416518 3421 1329540782 3421
1355371900 3422 1444628436 3422 2438599876 3422 1329975924 3422
1355838150 3423 1445057674 3423 2439783234 3423 1330411066 3423
1356304400 3424 1445486912 3424 2440966592 3424 1330846208 3424
1356770650 3425 1445916150 3425 2442149950 3425 1331281350 3425
1357236900 3426 1446345388 3426 2443333308 3426 1331716492 3426
1357703150 3427 1446774626 3427 2444516666 3427 1332151634 3427
1358169400 3428 1447203864 3428 2445700024 3428 1332586776 3428
1358635650 3429 1447633102 3429 2446883382 3429 1333021918 3429
1359101900 3430 1448062340 3430 2448066740 3430 1333457060 3430
1359568150 3431 1448491578 3431 2449250098 3431 1333892202 3431
1360034400 3432 1448920816 3432 2450433456 3432 1334327344 3432
1360500650 3433 1449350054 3433 2451616814 3433 1334762486 3433
1360966900 3434 1449779292 3434 2452800172 3434 1335197628 3434
1361433150 3435 1450208530 3435 2453983530 3435 1335632770 3435
1361899400 3436 1450637768 3436 2455166888 3436 1336067912 3436
1362365650 3437 1451067006 3437 2456350246 3437 1336503054 3437
1362831900 3438 1451496244 3438 2457533604 3438 1336938196 3438
1363298150 3439 1451925482 3439 2458716962 3439 1337373338 3439
1363764400 3440 1452354720 3440 2459900320 3440 1337808480 3440
1364230650 3441 1452783958 3441 2461083678 3441 1338243622 3441
1364696900 3442 1453213196 3442 2462267036 3442 1338678764 3442
1365163150 3443 1453642434 3443 2463450394 3443 1339113906 3443
1365629400 3444 1454071672 3444 2464633752 3444 1339549048 3444
1366095650 3445 1454500910 3445 2465817110 3445 1339984190 3445
1366561900 3446 1454930148 3446 2467000468 3446 1340419332 3446
1367028150 3447 1455359386 3447 2468183826 3447 1340854474 3447
1367494400 3448 1455788624 3448 2469367184 3448 1341289616 3448
1367960650 3449 1456217862 3449 2470550542 3449 1341724758 3449
1368426900 3450 1456647100 3450 2471733900 3450 1342159900 3450
1368893150 3451 1457076338 3451 2472917258 3451 1342595042 3451
1369359400 3452 1457505576 3452 2474100616 3452 1343030184 3452
1369825650 3453 1457934814 3453 2475283974 3453 1343465326 3453
1370291900 3454 1458364052 3454 2476467332 3454 1343900468 3454
1370758150 3455 1458793290 3455 2477650690 3455 1344335610 3455
1371224400 3456 1459222528 3456 2478834048 3456 1344770752 3456
1371690650 3457 1459651766 3457 2480017406 3457 1345205894 3457
1372156900 3458 1460081004 3458 2481200764 3458 1345641036 3458
1372623150 3459 1460510242 3459 2482384122 3459 1346076178 3459
1373089400 3460 1460939480 3460 2483567480 3460 1346511320 3460
1373555650 3461 1461368718 3461 2484750838 3461 1346946462 3461
1374021900 3462 1461797956 3462 2485934196 3462 1347381604 3462
1374488150 3463 1462227194 3463 2487117554 3463 1347816746 3463
1374954400 3464 1462656432 3464 2488300912 3464 1348251888 3464
1375420650 3465 1463085670 3465 2489484270 3465 1348687030 3465
1375886900 3466 1463514908 3466 2490667628 3466 1349122172 3466
1376353150 3467 1463944146 3467 2491850986 3467 1349557314 3467
1376819400 3468 1464373384 3468 2493034344 3468 1349992456 3468
1377285650 3469 1464802622 3469 2494217702 3469 1350427598 3469
1377751900 3470 1465231860 3470 2495401060 3470 1350862740 3470
1378218150 3471 1465661098 3471 2496584418 3471 1351297882 3471
1378684400 3472 1466090336 3472 2497767776 3472 1351733024 3472
1379150650 3473 1466519574 3473 2498951134 3473 1352168166 3473
1379616900 3474 1466948812 3474 2500134492 3474 1352603308 3474
1380083150 3475 1467378050 3475 2501317850 3475 1353038450 3475
1380549400 3476 1467807288 3476 2502501208 3476 1353473592 3476
1381015650 3477 1468236526 3477 2503684566 3477 1353908734 3477
1381481900 3478 1468665764 3478 2504867924 3478 1354343876 3478
1381948150 3479 1469095002 3479 2506051282 3479 1354779018 3479
1382414400 3480 1469524240 3480 2507234640 3480 1355214160 3480
1382880650 3481 1469953478 3481 2508417998 3481 1355649302 3481
1383346900 3482 1470382716 3482 2509601356 3482 1356084444 3482
1383813150 3483 1470811954 3483 2510784714 3483 1356519586 3483
1384279400 3484 1471241192 3484 2511968072 3484 1356954728 3484
1384745650 3485 1471670430 3485 2513151430 3485 1357389870 3485
1385211900 3486 1472099668 3486 2514334788 3486 1357825012 3486
1385678150 3487 1472528906 3487 2515518146 3487 1358260154 3487
1386144400 3488 1472958144 3488 2516701504 3488 1358695296 3488
1386610650 3489 1473387382 3489 2517884862 3489 1359130438 3489
1387076900 3490 1473816620 3490 2519068220 3490 1359565580 3490
1387543150 3491 1474245858 3491 2520251578 3491 1360000722 3491
1388009400 3492 1474675096 3492 2521434936 3492 1360435864 3492
1388475650 3493 1475104334 3493 2522618294 3493 1360871006 3493
1388941900 3494 1475533572 3494 2523801652 3494 1361306148 3494
1389408150 3495 1475962810 3495 2524985010 3495 1361741290 3495
1389874400 3496 1476392048 3496 2526168368 3496 1362176432 3496
1390340650 3497 1476821286 3497 2527351726 3497 1362611574 3497
1390806900 3498 1477250524 3498 2528535084 3498 1363046716 3498
1391273150 3499 1477679762 3499 2529718442 3499 1363481858 3499
1391739400 3500 1478109000 3500 2530901800 3500 1363917000 3500
1392209702 3501 1478538238 3501 2532112442 3501 1364352142 3501
1392680004 3502 1478967476 3502 2533323084 3502 1364787284 3502
1393150306 3503 1479396714 3503 2534533726 3503 1365222426 3503
1393620608 3504 1479825952 3504 2535744368 3504 1365657568 3504
1394090910 3505 1480255190 3505 2536955010 3505 1366092710 3505
1394561212 3506 1480684428 3506 2538165652 3506 1366527852 3506
1395031514 3507 1481113666 3507 2539376294 3507 1366962994 3507
1395501816 3508 1481542904 3508 2540586936 3508 1367398136 3508
1395972118 3509 1481972142 3509 2541797578 3509 1367833278 3509
1396442420 3510 1482401380 3510 2543008220 3510 1368268420 3510
1396912722 3511 1482830618 3511 2544218862 3511 1368703562 3511
1397383024 3512 1483259856 3512 2545429504 3512 1369138704 3512
1397853326 3513 1483689094 3513 2546640146 3513 1369573846 3513
1398323628 3514 1484118332 3514 2547850788 3514 1370008988 3514
1398793930 3515 1484547570 3515 2549061430 3515 1370444130 3515
1399264232 3516 1484976808 3516 2550272072 3516 1370879272 3516
1399734534 3517 1485406046 3517 2551482714 3517 1371314414 3517
1400204836 3518 1485835284 3518 2552693356 3518 1371749556 3518
1400675138 3519 1486264522 3519 2553903998 3519 1372184698 3519
1401145440 3520 1486693760 3520 2555114640 3520 1372619840 3520
1401615742 3521 1487122998 3521 2556325282 3521 1373054982 3521
1402086044 3522 1487552236 3522 2557535924 3522 1373490124 3522
1402556346 3523 1487981474 3523 2558746566 3523 1373925266 3523
1403026648 3524 1488410712 3524 2559957208 3524 1374360408 3524
1403496950 3525 1488839950 3525 2561167850 3525 1374795550 3525
1403967252 3526 1489269188 3526 2562378492 3526 1375230692 3526
1404437554 3527 1489698426 3527 2563589134 3527 1375665834 3527
1404907856 3528 1490127664 3528 2564799776 3528 1376100976 3528
1405378158 3529 1490556902 3529 2566010418 3529 1376536118 3529
1405848460 3530 1490986140 3530 2567221060 3530 1376971260 3530
1406318762 3531 1491415378 3531 2568431702 3531 1377406402 3531
1406789064 3532 1491844616 3532 2569642344 3532 1377841544 3532
1407259366 3533 1492273854 3533 2570852986 3533 1378276686 3533
1407729668 3534 1492703092 3534 2572063628 3534 1378711828 3534
1408199970 3535 1493132330 3535 2573274270 3535 1379146970 3535
1408670272 3536 1493561568 3536 2574484912 3536 1379582112 3536
1409140574 3537 1493990806 3537 2575695554 3537 1380017254 3537
1409610876 3538 1494420044 3538 2576906196 3538 1380452396 3538
1410081178 3539 1494849282 3539 2578116838 3539 1380887538 3539
1410551480 3540 1495278520 3540 2579327480 3540 1381322680 3540
1411021782 3541 1495707758 3541 2580538122 3541 1381757822 3541
1411492084 3542 1496136996 3542 2581748764 3542 1382192964 3542
1411962386 3543 1496566234 3543 2582959406 3543 1382628106 3543
1412432688 3544 1496995472 3544 2584170048 3544 1383063248 3544
1412902990 3545 1497424710 3545 2585380690 3545 1383498390 3545
1413373292 3546 1497853948 3546 2586591332 3546 1383933532 3546
1413843594 3547 1498283186 3547 2587801974 3547 1384368674 3547
1414313896 3548 1498712424 3548 2589012616 3548 1384803816 3548
1414784198 3549 1499141662 3549 2590223258 3549 1385238958 3549
1415254500 3550 1499570900 3550 2591433900 3550 1385674100 3550
1415724802 3551 1500000138 3551 2592644542 3551 1386109242 3551
1416195104 3552 1500429376 3552 2593855184 3552 1386544384 3552
1416665406 3553 1500858614 3553 2595065826 3553 1386979526 3553
1417135708 3554 1501287852 3554 2596276468 3554 1387414668 3554
1417606010 3555 1501717090 3555 2597487110 3555 1387849810 3555
1418076312 3556 1502146328 3556 2598697752 3556 1388284952 3556
1418546614 3557 1502575566 3557 2599908394 3557 1388720094 3557
1419016916 3558 1503004804 3558 2601119036 3558 1389155236 3558
1419487218 3559 1503434042 3559 2602329678 3559 1389590378 3559
1419957520 3560 1503863280 3560 2603540320 3560 1390025520 3560
1420427822 3561 1504292518 3561 2604750962 3561 1390460662 3561
1420898124 3562 1504721756 3562 2605961604 3562 1390895804 3562
1421368426 3563 1505150994 3563 2607172246 3563 1391330946 3563
1421838728 3564 1505580232 3564 2608382888 3564 1391766088 3564
1422309030 3565 1506009470 3565 2609593530 3565 1392201230 3565
1422779332 3566 1506438708 3566 2610804172 3566 1392636372 3566
1423249634 3567 1506867946 3567 2612014814 3567 1393071514 3567
1423719936 3568 1507297184 3568 2613225456 3568 1393506656 3568
1424190238 3569 1507726422 3569 2614436098 3569 1393941798 3569
1424660540 3570 1508155660 3570 2615646740 3570 1394376940 3570
1425130842 3571 1508584898 3571 2616857382 3571 1394812082 3571
1425601144 3572 1509014136 3572 2618068024 3572 1395247224 3572
1426071446 3573 1509443374 3573 2619278666 3573 1395682366 3573
1426541748 3574 1509872612 3574 2620489308 3574 1396117508 3574
1427012050 3575 1510301850 3575 2621699950 3575 1396552650 3575
1427482352 3576 1510731088 3576 2622910592 3576 1396987792 3576
1427952654 3577 1511160326 3577 2624121234 3577 1397422934 3577
1428422956 3578 1511589564 3578 2625331876 3578 1397858076 3578
1428893258 3579 1512018802 3579 2626542518 3579 1398293218 3579
1429363560 3580 1512448040 3580 2627753160 3580 1398728360 3580
1429833862 3581 1512877278 3581 2628963802 3581 1399163502 3581
1430304164 3582 1513306516 3582 2630174444 3582 1399598644 3582
1430774466 3583 1513735754 3583 2631385086 3583 1400033786 3583
1431244768 3584 1514164992 3584 2632595728 3584 1400468928 3584
1431715070 3585 1514594230 3585 2633806370 3585 1400904070 3585
1432185372 3586 1515023468 3586 2635017012 3586 1401339212 3586
1432655674 3587 1515452706 3587 2636227654 3587 1401774354 3587
1433125976 3588 1515881944 3588 2637438296 3588 1402209496 3588
1433596278 3589 1516311182 3589 2638648938 3589 1402644638 3589
1434066580 3590 1516740420 3590 2639859580 3590 1403079780 3590
1434536882 3591 1517169658 3591 2641070222 3591 1403514922 3591
1435007184 3592 1517598896 3592 2642280864 3592 1403950064 3592
1435477486 3593 1518028134 3593 2643491506 3593 1404385206 3593
1435947788 3594 1518457372 3594 2644702148 3594 1404820348 3594
1436418090 3595 1518886610 3595 2645912790 3595 1405255490 3595
1436888392 3596 1519315848 3596 2647123432 3596 1405690632 3596
1437358694 3597 1519745086 3597 2648334074 3597 1406125774 3597
1437828996 3598 1520174324 3598 2649544716 3598 1406560916 3598
1438299298 3599 1520603562 3599 2650755358 3599 1406996058 3599
1438769600 3600 1521032800 3600 2651966000 3600 1407431200 3600
1439243958 3601 1521462038 3601 2653204542 3601 1407866342 3601
1439718316 3602 1521891276 3602 2654443084 3602 1408301484 3602
1440192674 3603 1522320514 3603 2655681626 3603 1408736626 3603
1440667032 3604 1522749752 3604 2656920168 3604 1409171768 3604
1441141390 3605 1523178990 3605 2658158710 3605 1409606910 3605
1441615748 3606 1523608228 3606 2659397252 3606 1410042052 3606
1442090106 3607 1524037466 3607 2660635794 3607 1410477194 3607
1442564464 3608 1524466704 3608 2661874336 3608 1410912336 3608
1443038822 3609 1524895942 3609 2663112878 3609 1411347478 3609
1443513180 3610 1525325180 3610 2664351420 3610 1411782620 3610
1443987538 3611 1525754418 3611 2665589962 3611 1412217762 3611
1444461896 3612 1526183656 3612 2666828504 3612 1412652904 3612
1444936254 3613 1526612894 3613 2668067046 3613 1413088046 3613
1445410612 3614 1527042132 3614 2669305588 3614 1413523188 3614
1445884970 3615 1527471370 3615 2670544130 3615 1413958330 3615
1446359328 3616 1527900608 3616 2671782672 3616 1414393472 3616
1446833686 3617 1528329846 3617 2673021214 3617 1414828614 3617
1447308044 3618 1528759084 3618 2674259756 3618 1415263756 3618
1447782402 3619 1529188322 3619 2675498298 3619 1415698898 3619
1448256760 3620 1529617560 3620 2676736840 3620 1416134040 3620
1448731118 3621 1530046798 3621 2677975382 3621 1416569182 3621
1449205476 3622 1530476036 3622 2679213924 3622 1417004324 3622
1449679834 3623 1530905274 3623 2680452466 3623 1417439466 3623
1450154192 3624 1531334512 3624 2681691008 3624 1417874608 3624
1450628550 3625 1531763750 3625 2682929550 3625 1418309750 3625
1451102908 3626 1532192988 3626 2684168092 3626 1418744892 3626
1451577266 3627 1532622226 3627 2685406634 3627 1419180034 3627
1452051624 3628 1533051464 3628 2686645176 3628 1419615176 3628
1452525982 3629 1533480702 3629 2687883718 3629 1420050318 3629
1453000340 3630 1533909940 3630 2689122260 3630 1420485460 3630
1453474698 3631 1534339178 3631 2690360802 3631 1420920602 3631
1453949056 3632 1534768416 3632 2691599344 3632 1421355744 3632
1454423414 3633 1535197654 3633 2692837886 3633 1421790886 3633
1454897772 3634 1535626892 3634 2694076428 3634 1422226028 3634
1455372130 3635 1536056130 3635 2695314970 3635 1422661170 3635
1455846488 3636 1536485368 3636 2696553512 3636 1423096312 3636
1456320846 3637 1536914606 3637 2697792054 3637 1423531454 3637
1456795204 3638 1537343844 3638 2699030596 3638 1423966596 3638
1457269562 3639 1537773082 3639 2700269138 3639 1424401738 3639
1457743920 3640 1538202320 3640 2701507680 3640 1424836880 3640
1458218278 3641 1538631558 3641 2702746222 3641 1425272022 3641
1458692636 3642 1539060796 3642 2703984764 3642 1425707164 3642
1459166994 3643 1539490034 3643 2705223306 3643 1426142306 3643
1459641352 3644 1539919272 3644 2706461848 3644 1426577448 3644
1460115710 3645 1540348510 3645 2707700390 3645 1427012590 3645
1460590068 3646 1540777748 3646 2708938932 3646 1427447732 3646
1461064426 3647 1541206986 3647 2710177474 3647 1427882874 3647
1461538784 3648 1541636224 3648 2711416016 3648 1428318016 3648
1462013142 3649 1542065462 3649 2712654558 3649 1428753158 3649
1462487500 3650 1542494700 3650 2713893100 3650 1429188300 3650
1462961858 3651 1542923938 3651 2715131642 3651 1429623442 3651
1463436216 3652 1543353176 3652 2716370184 3652 1430058584 3652
1463910574 3653 1543782414 3653 2717608726 3653 1430493726 3653
1464384932 3654 1544211652 3654 2718847268 3654 1430928868 3654
1464859290 3655 1544640890 3655 2720085810 3655 1431364010 3655
1465333648 3656 1545070128 3656 2721324352 3656 1431799152 3656
1465808006 3657 1545499366 3657 2722562894 3657 1432234294 3657
1466282364 3658 1545928604 3658 2723801436 3658 1432669436 3658
1466756722 3659 1546357842 3659 2725039978 3659 1433104578 3659
1467231080 3660 1546787080 3660 2726278520 3660 1433539720 3660
1467705438 3661 1547216318 3661 2727517062 3661 1433974862 3661
1468179796 3662 1547645556 3662 2728755604 3662 1434410004 3662
1468654154 3663 1548074794 3663 2729994146 3663 1434845146 3663
1469128512 3664 1548504032 3664 2731232688 3664 1435280288 3664
1469602870 3665 1548933270 3665 2732471230 3665 1435715430 3665
1470077228 3666 1549362508 3666 2733709772 3666 1436150572 3666
1470551586 3667 1549791746 3667 2734948314 3667 1436585714 3667
1471025944 3668 1550220984 3668 2736186856 3668 1437020856 3668
1471500302 3669 1550650222 3669 2737425398 3669 1437455998 3669
1471974660 3670 1551079460 3670 2738663940 3670 1437891140 3670
1472449018 3671 1551508698 3671 2739902482 3671 1438326282 3671
1472923376 3672 1551937936 3672 2741141024 3672 1438761424 3672
1473397734 3673 1552367174 3673 2742379566 3673 1439196566 3673
1473872092 3674 1552796412 3674 2743618108 3674 1439631708 3674
1474346450 3675 1553225650 3675 2744856650 3675 1440066850 3675
1474820808 3676 1553654888 3676 2746095192 3676 1440501992 3676
1475295166 3677 1554084126 3677 2747333734 3677 1440937134 3677
1475769524 3678 1554513364 3678 2748572276 3678 1441372276 3678
1476243882 3679 1554942602 3679 2749810818 3679 1441807418 3679
1476718240 3680 1555371840 3680 2751049360 3680 1442242560 3680
1477192598 3681 1555801078 3681 2752287902 3681 1442677702 3681
1477666956 3682 1556230316 3682 2753526444 3682 1443112844 3682
1478141314 3683 1556659554 3683 2754764986 3683 1443547986 3683
1478615672 3684 1557088792 3684 2756003528 3684 1443983128 3684
1479090030 3685 1557518030 3685 2757242070 3685 1444418270 3685
1479564388 3686 1557947268 3686 2758480612 3686 1444853412 3686
1480038746 3687 1558376506 3687 2759719154 3687 1445288554 3687
1480513104 3688 1558805744 3688 2760957696 3688 1445723696 3688
1480987462 3689 1559234982 3689 2762196238 3689 1446158838 3689
1481461820 3690 1559664220 3690 2763434780 3690 1446593980 3690
1481936178 3691 1560093458 3691 2764673322 3691 1447029122 3691
1482410536 3692 1560522696 3692 2765911864 3692 1447464264 3692
1482884894 3693 1560951934 3693 2767150406 3693 1447899406 3693
1483359252 3694 1561381172 3694 2768388948 3694 1448334548 3694
1483833610 3695 1561810410 3695 2769627490 3695 1448769690 3695
1484307968 3696 1562239648 3696 2770866032 3696 1449204832 3696
1484782326 3697 1562668886 3697 2772104574 3697 1449639974 3697
1485256684 3698 1563098124 3698 2773343116 3698 1450075116 3698
1485731042 3699 1563527362 3699 2774581658 3699 1450510258 3699
1486205400 3700 1563956600 3700 2775820200 3700 1450945400 3700
1486683814 3701 1564385838 3701 2777086042 3701 1451380542 3701
1487162228 3702 1564815076 3702 2778351884 3702 1451815684 3702
1487640642 3703 1565244314 3703 2779617726 3703 1452250826 3703
1488119056 3704 1565673552 3704 2780883568 3704 1452685968 3704
1488597470 3705 1566102790 3705 2782149410 3705 1453121110 3705
1489075884 3706 1566532028 3706 2783415252 3706 1453556252 3706
1489554298 3707 1566961266 3707 2784681094 3707 1453991394 3707
1490032712 3708 1567390504 3708 2785946936 3708 1454426536 3708
1490511126 3709 1567819742 3709 2787212778 3709 1454861678 3709
1490989540 3710 1568248980 3710 2788478620 3710 1455296820 3710
1491467954 3711 1568678218 3711 2789744462 3711 1455731962 3711
1491946368 3712 1569107456 3712 2791010304 3712 1456167104 3712
1492424782 3713 1569536694 3713 2792276146 3713 1456602246 3713
1492903196 3714 1569965932 3714 2793541988 3714 1457037388 3714
1493381610 3715 1570395170 3715 2794807830 3715 1457472530 3715
1493860024 3716 1570824408 3716 2796073672 3716 1457907672 3716
1494338438 3717 1571253646 3717 2797339514 3717 1458342814 3717
1494816852 3718 1571682884 3718 2798605356 3718 1458777956 3718
1495295266 3719 1572112122 3719 2799871198 3719 1459213098 3719
1495773680 3720 1572541360 3720 2801137040 3720 1459648240 3720
1496252094 3721 1572970598 3721 2802402882 3721 1460083382 3721
1496730508 3722 1573399836 3722 2803668724 3722 1460518524 3722
1497208922 3723 1573829074 3723 2804934566 3723 1460953666 3723
1497687336 3724 1574258312 3724 2806200408 3724 1461388808 3724
1498165750 3725 1574687550 3725 2807466250 3725 1461823950 3725
1498644164 3726 1575116788 3726 2808732092 3726 1462259092 3726
1499122578 3727 1575546026 3727 2809997934 3727 1462694234 3727
1499600992 3728 1575975264 3728 2811263776 3728 1463129376 3728
1500079406 3729 1576404502 3729 2812529618 3729 1463564518 3729
1500557820 3730 1576833740 3730 2813795460 3730 1463999660 3730
1501036234 3731 1577262978 3731 2815061302 3731 1464434802 3731
1501514648 3732 1577692216 3732 2816327144 3732 1464869944 3732
1501993062 3733 1578121454 3733 2817592986 3733 1465305086 3733
1502471476 3734 1578550692 3734 2818858828 3734 1465740228 3734
1502949890 3735 1578979930 3735 2820124670 3735 1466175370 3735
1503428304 3736 1579409168 3736 2821390512 3736 1466610512 3736
1503906718 3737 1579838406 3737 2822656354 3737 1467045654 3737
1504385132 3738 1580267644 3738 2823922196 3738 1467480796 3738
1504863546 3739 1580696882 3739 2825188038 3739 1467915938 3739
1505341960 3740 1581126120 3740 2826453880 3740 1468351080 3740
1505820374 3741 1581555358 3741 2827719722 3741 1468786222 3741
1506298788 3742 1581984596 3742 2828985564 3742 1469221364 3742
1506777202 3743 1582413834 3743 2830251406 3743 1469656506 3743
1507255616 3744 1582843072 3744 2831517248 3744 1470091648 3744
1507734030 3745 1583272310 3745 2832783090 3745 1470526790 3745
1508212444 3746 1583701548 3746 2834048932 3746 1470961932 3746
1508690858 3747 1584130786 3747 2835314774 3747 1471397074 3747
1509169272 3748 1584560024 3748 2836580616 3748 1471832216 3748
1509647686 3749 1584989262 3749 2837846458 3749 1472267358 3749
1510126100 3750 1585418500 3750 2839112300 3750 1472702500 3750
1510604514 3751 1585847738 3751 2840378142 3751 1473137642 3751
1511082928 3752 1586276976 3752 2841643984 3752 1473572784 3752
1511561342 3753 1586706214 3753 2842909826 3753 1474007926 3753
1512039756 3754 1587135452 3754 2844175668 3754 1474443068 3754
1512518170 3755 1587564690 3755 2845441510 3755 1474878210 3755
1512996584 3756 1587993928 3756 2846707352 3756 1475313352 3756
1513474998 3757 1588423166 3757 2847973194 3757 1475748494 3757
1513953412 3758 1588852404 3758 2849239036 3758 1476183636 3758
1514431826 3759 1589281642 3759 2850504878 3759 1476618778 3759
1514910240 3760 1589710880 3760 2851770720 3760 1477053920 3760
1515388654 3761 1590140118 3761 2853036562 3761 1477489062 3761
1515867068 3762 1590569356 3762 2854302404 3762 1477924204 3762
1516345482 3763 1590998594 3763 2855568246 3763 1478359346 3763
1516823896 3764 1591427832 3764 2856834088 3764 1478794488 3764
1517302310 3765 1591857070 3765 2858099930 3765 1479229630 3765
1517780724 3766 1592286308 3766 2859365772 3766 1479664772 3766
1518259138 3767 1592715546 3767 2860631614 3767 1480099914 3767
1518737552 3768 1593144784 3768 2861897456 3768 1480535056 3768
1519215966 3769 1593574022 3769 2863163298 3769 1480970198 3769
1519694380 3770 1594003260 3770 2864429140 3770 1481405340 3770
1520172794 3771 1594432498 3771 2865694982 3771 1481840482 3771
1520651208 3772 1594861736 3772 2866960824 3772 1482275624 3772
1521129622 3773 1595290974 3773 2868226666 3773 1482710766 3773
1521608036 3774 1595720212 3774 2869492508 3774 1483145908 3774
1522086450 3775 1596149450 3775 2870758350 3775 1483581050 3775
1522564864 3776 1596578688 3776 2872024192 3776 1484016192 3776
1523043278 3777 1597007926 3777 2873290034 3777 1484451334 3777
1523521692 3778 1597437164 3778 2874555876 3778 1484886476 3778
1524000106 3779 1597866402 3779 2875821718 3779 1485321618 3779
1524478520 3780 1598295640 3780 2877087560 3780 1485756760 3780
1524956934 3781 1598724878 3781 2878353402 3781 1486191902 3781
1525435348 3782 1599154116 3782 2879619244 3782 1486627044 3782
1525913762 3783 1599583354 3783 2880885086 3783 1487062186 3783
1526392176 3784 1600012592 3784 2882150928 3784 1487497328 3784
1526870590 3785 1600441830 3785 2883416770 3785 1487932470 3785
1527349004 3786 1600871068 3786 2884682612 3786 1488367612 3786
1527827418 3787 1601300306 3787 2885948454 3787 1488802754 3787
1528305832 3788 1601729544 3788 2887214296 3788 1489237896 3788
1528784246 3789 1602158782 3789 2888480138 3789 1489673038 3789
1529262660 3790 1602588020 3790 2889745980 3790 1490108180 3790
1529741074 3791 1603017258 3791 2891011822 3791 1490543322 3791
1530219488 3792 1603446496 3792 2892277664 3792 1490978464 3792
1530697902 3793 1603875734 3793 2893543506 3793 1491413606 3793
1531176316 3794 1604304972 3794 2894809348 3794 1491848748 3794
1531654730 3795 1604734210 3795 2896075190 3795 1492283890 3795
1532133144 3796 1605163448 3796 2897341032 3796 1492719032 3796
1532611558 3797 1605592686 3797 2898606874 3797 1493154174 3797
1533089972 3798 1606021924 3798 2899872716 3798 1493589316 3798
1533568386 3799 1606451162 3799 2901138558 3799 1494024458 3799
1534046800 3800 1606880400 3800 2902404400 3800 1494459600 3800
1534529270 3801 1607309638 3801 2903697550 3801 1494894742 3801
1535011740 3802 1607738876 3802 2904990700 3802 1495329884 3802
1535494210 3803 1608168114 3803 2906283850 3803 1495765026 3803
1535976680 3804 1608597352 3804 2907577000 3804 1496200168 3804
1536459150 3805 1609026590 3805 2908870150 3805 1496635310 3805
1536941620 3806 1609455828 3806 2910163300 3806 1497070452 3806
1537424090 3807 1609885066 3807 2911456450 3807 1497505594 3807
1537906560 3808 1610314304 3808 2912749600 3808 1497940736 3808
1538389030 3809 1610743542 3809 2914042750 3809 1498375878 3809
1538871500 3810 1611172780 3810 2915335900 3810 1498811020 3810
1539353970 3811 1611602018 3811 2916629050 3811 1499246162 3811
1539836440 3812 1612031256 3812 2917922200 3812 1499681304 3812
1540318910 3813 1612460494 3813 2919215350 3813 1500116446 3813
1540801380 3814 1612889732 3814 2920508500 3814 1500551588 3814
1541283850 3815 1613318970 3815 2921801650 3815 1500986730 3815
1541766320 3816 1613748208 3816 2923094800 3816 1501421872 3816
1542248790 3817 1614177446 3817 2924387950 3817 1501857014 3817
1542731260 3818 1614606684 3818 2925681100 3818 1502292156 3818
1543213730 3819 1615035922 3819 2926974250 3819 1502727298 3819
1543696200 3820 1615465160 3820 2928267400 3820 1503162440 3820
1544178670 3821 1615894398 3821 2929560550 3821 1503597582 3821
1544661140 3822 1616323636 3822 2930853700 3822 1504032724 3822
1545143610 3823 1616752874 3823 2932146850 3823 1504467866 3823
1545626080 3824 1617182112 3824 2933440000 3824 1504903008 3824
1546108550 3825 1617611350 3825 2934733150 3825 1505338150 3825
1546591020 3826 1618040588 3826 2936026300 3826 1505773292 3826
1547073490 3827 1618469826 3827 2937319450 3827 1506208434 3827
1547555960 3828 1618899064 3828 2938612600 3828 1506643576 3828
1548038430 3829 1619328302 3829 2939905750 3829 1507078718 3829
1548520900 3830 1619757540 3830 2941198900 3830 1507513860 3830
1549003370 3831 1620186778 3831 2942492050 3831 1507949002 3831
1549485840 3832 1620616016 3832 2943785200 3832 1508384144 3832
1549968310 3833 1621045254 3833 2945078350 3833 1508819286 3833
1550450780 3834 1621474492 3834 2946371500 3834 1509254428 3834
1550933250 3835 1621903730 3835 2947664650 3835 1509689570 3835
1551415720 3836 1622332968 3836 2948957800 3836 1510124712 3836
1551898190 3837 1622762206 3837 2950250950 3837 1510559854 3837
1552380660 3838 1623191444 3838 2951544100 3838 1510994996 3838
1552863130 3839 1623620682 3839 2952837250 3839 1511430138 3839
1553345600 3840 1624049920 3840 2954130400 3840 1511865280 3840
1553828070 3841 1624479158 3841 2955423550 3841 1512300422 3841
1554310540 3842 1624908396 3842 2956716700 3842 1512735564 3842
1554793010 3843 1625337634 3843 2958009850 3843 1513170706 3843
1555275480 3844 1625766872 3844 2959303000 3844 1513605848 3844
1555757950 3845 1626196110 3845 2960596150 3845 1514040990 3845
1556240420 3846 1626625348 3846 2961889300 3846 1514476132 3846
1556722890 3847 1627054586 3847 2963182450 3847 1514911274 3847
1557205360 3848 1627483824 3848 2964475600 3848 1515346416 3848
1557687830 3849 1627913062 3849 2965768750 3849 1515781558 3849
1558170300 3850 1628342300 3850 2967061900 3850 1516216700 3850
1558652770 3851 1628771538 3851 2968355050 3851 1516651842 3851
1559135240 3852 1629200776 3852 2969648200 3852 1517086984 3852
1559617710 3853 1629630014 3853 2970941350 3853 1517522126 3853
1560100180 3854 1630059252 3854 2972234500 3854 1517957268 3854
1560582650 3855 1630488490 3855 2973527650 3855 1518392410 3855
1561065120 3856 1630917728 3856 2974820800 3856 1518827552 3856
1561547590 3857 1631346966 3857 2976113950 3857 1519262694 3857
1562030060 3858 1631776204 3858 2977407100 3858 1519697836 3858
1562512530 3859 1632205442 3859 2978700250 3859 1520132978 3859
1562995000 3860 1632634680 3860 2979993400 3860 1520568120 3860
1563477470 3861 1633063918 3861 2981286550 3861 1521003262 3861
1563959940 3862 1633493156 3862 2982579700 3862 1521438404 3862
1564442410 3863 1633922394 3863 2983872850 3863 1521873546 3863
1564924880 3864 1634351632 3864 2985166000 3864 1522308688 3864
1565407350 3865 1634780870 3865 2986459150 3865 1522743830 3865
1565889820 3866 1635210108 3866 2987752300 3866 1523178972 3866
1566372290 3867 1635639346 3867 2989045450 3867 1523614114 3867
1566854760 3868 1636068584 3868 2990338600 3868 1524049256 3868
1567337230 3869 1636497822 3869 2991631750 3869 1524484398 3869
1567819700 3870 1636927060 3870 2992924900 3870 1524919540 3870
1568302170 3871 1637356298 3871 2994218050 3871 1525354682 3871
1568784640 3872 1637785536 3872 2995511200 3872 1525789824 3872
1569267110 3873 1638214774 3873 2996804350 3873 1526224966 3873
1569749580 3874 1638644012 3874 2998097500 3874 1526660108 3874
1570232050 3875 1639073250 3875 2999390650 3875 1527095250 3875
1570714520 3876 1639502488 3876 2999390650 3875 1527530392 3876
1571196990 3877 1639931726 3877 2999390650 3875 1527965534 3877
1571679460 3878 1640360964 3878 2999390650 3875 1528400676 3878
1572161930 3879 1640790202 3879 2999390650 3875 1528835818 3879
1572644400 3880 1641219440 3880 2999390650 3875 1529270960 3880
1573126870 3881 1641648678 3881 2999390650 3875 1529706102 3881
1573609340 3882 1642077916 3882 2999390650 3875 1530141244 3882
1574091810 3883 1642507154 3883 2999390650 3875 1530576386 3883
1574574280 3884 1642936392 3884 2999390650 3875 1531011528 3884
1575056750 3885 1643365630 3885 2999390650 3875 1531446670 3885
1575539220 3886 1643794868 3886 2999390650 3875 1531881812 3886
1576021690 3887 1644224106 3887 2999390650 3875 1532316954 3887
1576504160 3888 1644653344 3888 2999390650 3875 1532752096 3888
1576986630 3889 1645082582 3889 2999390650 3875 1533187238 3889
1577469100 3890 1645511820 3890 2999390650 3875 1533622380 3890
1577951570 3891 1645941058 3891 2999390650 3875 1534057522 3891
1578434040 3892 1646370296 3892 2999390650 3875 1534492664 3892
1578916510 3893 1646799534 3893 2999390650 3875 1534927806 3893
1579398980 3894 1647228772 3894 2999390650 3875 1535362948 3894
1579881450 3895 1647658010 3895 2999390650 3875 1535798090 3895
1580363920 3896 1648087248 3896 2999390650 3875 1536233232 3896
1580846390 3897 1648516486 3897 2999390650 3875 1536668374 3897
1581328860 3898 1648945724 3898 2999390650 3875 1537103516 3898
1581811330 3899 1649374962 3899 2999390650 3875 1537538658 3899
1582293800 3900 1649804200 3900 2999390650 3875 1537973800 3900
1582780326 3901 1650233438 3901 2999390650 3875 1538408942 3901
1583266852 3902 1650662676 3902 2999390650 3875 1538844084 3902
1583753378 3903 1651091914 3903 2999390650 3875 1539279226 3903
1584239904 3904 1651521152 3904 2999390650 3875 1539714368 3904
1584726430 3905 1651950390 3905 2999390650 3875 1540149510 3905
1585212956 3906 1652379628 3906 2999390650 3875 1540584652 3906
1585699482 3907 1652808866 3907 2999390650 3875 1541019794 3907
1586186008 3908 1653238104 3908 2999390650 3875 1541454936 3908
1586672534 3909 1653667342 3909 2999390650 3875 1541890078 3909
1587159060 3910 1654096580 3910 2999390650 3875 1542325220 3910
1587645586 3911 1654525818 3911 2999390650 3875 1542760362 3911
1588132112 3912 1654955056 3912 2999390650 3875 1543195504 3912
1588618638 3913 1655384294 3913 2999390650 3875 1543630646 3913
1589105164 3914 1655813532 3914 2999390650 3875 1544065788 3914
1589591690 3915 1656242770 3915 2999390650 3875 1544500930 3915
1590078216 3916 1656672008 3916 2999390650 3875 1544936072 3916
1590564742 3917 1657101246 3917 2999390650 3875 1545371214 3917
1591051268 3918 1657530484 3918 2999390650 3875 1545806356 3918
1591537794 3919 1657959722 3919 2999390650 3875 1546241498 3919
1592024320 3920 1658388960 3920 2999390650 3875 1546676640 3920
1592510846 3921 1658818198 3921 2999390650 3875 1547111782 3921
1592997372 3922 1659247436 3922 2999390650 3875 1547546924 3922
1593483898 3923 1659676674 3923 2999390650 3875 1547982066 3923
1593970424 3924 1660105912 3924 2999390650 3875 1548417208 3924
1594456950 3925 1660535150 3925 2999390650 3875 1548852350 3925
1594943476 3926 1660964388 3926 2999390650 3875 1549287492 3926
1595430002 3927 1661393626 3927 2999390650 3875 1549722634 3927
1595916528 3928 1661822864 3928 2999390650 3875 1550157776 3928
1596403054 3929 1662252102 3929 2999390650 3875 1550592918 3929
1596889580 3930 1662681340 3930 2999390650 3875 1551028060 3930
1597376106 3931 1663110578 3931 2999390650 3875 1551463202 3931
1597862632 3932 1663539816 3932 2999390650 3875 1551898344 3932
1598349158 3933 1663969054 3933 2999390650 3875 1552333486 3933
1598835684 3934 1664398292 3934 2999390650 3875 1552768628 3934
1599322210 3935 1664827530 3935 2999390650 3875 1553203770 3935
1599808736 3936 1665256768 3936 2999390650 3875 1553638912 3936
1600295262 3937 1665686006 3937 2999390650 3875 1554074054 3937
1600781788 3938 1666115244 3938 2999390650 3875 1554509196 3938
1601268314 3939 1666544482 3939 2999390650 3875 1554944338 3939
1601754840 3940 1666973720 3940 2999390650 3875 1555379480 3940
1602241366 3941 1667402958 3941 2999390650 3875 1555814622 3941
1602727892 3942 1667832196 3942 2999390650 3875 1556249764 3942
1603214418 3943 1668261434 3943 2999390650 3875 1556684906 3943
1603700944 3944 1668690672 3944 2999390650 3875 1557120048 3944
1604187470 3945 1669119910 3945 2999390650 3875 1557555190 3945
1604673996 3946 1669549148 3946 2999390650 3875 1557990332 3946
1605160522 3947 1669978386 3947 2999390650 3875 1558425474 3947
1605647048 3948 1670407624 3948 2999390650 3875 1558860616 3948
1606133574 3949 1670836862 3949 2999390650 3875 1559295758 3949
1606620100 3950 1671266100 3950 2999390650 3875 1559730900 3950
1607106626 3951 1671695338 3951 2999390650 3875 1560166042 3951
1607593152 3952 1672124576 3952 2999390650 3875 1560601184 3952
1608079678 3953 1672553814 3953 2999390650 3875 1561036326 3953
1608566204 3954 1672983052 3954 2999390650 3875 1561471468 3954
1609052730 3955 1673412290 3955 2999390650 3875 1561906610 3955
1609539256 3956 1673841528 3956 2999390650 3875 1562341752 3956
1610025782 3957 1674270766 3957 2999390650 3875 1562776894 3957
1610512308 3958 1674700004 3958 2999390650 3875 1563212036 3958
1610998834 3959 1675129242 3959 2999390650 3875 1563647178 3959
1611485360 3960 1675558480 3960 2999390650 3875 1564082320 3960
1611971886 3961 1675987718 3961 2999390650 3875 1564517462 3961
1612458412 3962 1676416956 3962 2999390650 3875 1564952604 3962
1612944938 3963 1676846194 3963 2999390650 3875 1565387746 3963
1613431464 3964 1677275432 3964 2999390650 3875 1565822888 3964
1613917990 3965 1677704670 3965 2999390650 3875 1566258030 3965
1614404516 3966 1678133908 3966 2999390650 3875 1566693172 3966
1614891042 3967 1678563146 3967 2999390650 3875 1567128314 3967
1615377568 3968 1678992384 3968 2999390650 3875 1567563456 3968
1615864094 3969 1679421622 3969 2999390650 3875 1567998598 3969
1616350620 3970 1679850860 3970 2999390650 3875 1568433740 3970
1616837146 3971 1680280098 3971 2999390650 3875 1568868882 3971
1617323672 3972 1680709336 3972 2999390650 3875 1569304024 3972
1617810198 3973 1681138574 3973 2999390650 3875 1569739166 3973
1618296724 3974 1681567812 3974 2999390650 3875 1570174308 3974
1618783250 3975 1681997050 3975 2999390650 3875 1570609450 3975
1619269776 3976 1682426288 3976 2999390650 3875 1571044592 3976
1619756302 3977 1682855526 3977 2999390650 3875 1571479734 3977
1620242828 3978 1683284764 3978 2999390650 3875 1571914876 3978
1620729354 3979 1683714002 3979 2999390650 3875 1572350018 3979
1621215880 3980 1684143240 3980 2999390650 3875 1572785160 3980
1621702406 3981 1684572478 3981 2999390650 3875 1573220302 3981
1622188932 3982 1685001716 3982 2999390650 3875 1573655444 3982
1622675458 3983 1685430954 3983 2999390650 3875 1574090586 3983
1623161984 3984 1685860192 3984 2999390650 3875 1574525728 3984
1623648510 3985 1686289430 3985 2999390650 3875 1574960870 3985
1624135036 3986 1686718668 3986 2999390650 3875 1575396012 3986
1624621562 3987 1687147906 3987 2999390650 3875 1575831154 3987
1625108088 3988 1687577144 3988 2999390650 3875 1576266296 3988
1625594614 3989 1688006382 3989 2999390650 3875 1576701438 3989
1626081140 3990 1688435620 3990 2999390650 3875 1577136580 3990
1626567666 3991 1688864858 3991 2999390650 3875 1577571722 3991
1627054192 3992 1689294096 3992 2999390650 3875 1578006864 3992
1627540718 3993 1689723334 3993 2999390650 3875 1578442006 3993
1628027244 3994 1690152572 3994 2999390650 3875 1578877148 3994
1628513770 3995 1690581810 3995 2999390650 3875 1579312290 3995
1629000296 3996 1691011048 3996 2999390650 3875 1579747432 3996
1629486822 3997 1691440286 3997 2999390650 3875 1580182574 3997
1629973348 3998 1691869524 3998 2999390650 3875 1580617716 3998
1630459874 3999 1692298762 3999 2999390650 3875 1581052858 3999
1630946400 4000 1692728000 4000 2999390650 3875 1581488000 4000
1631436986 4001 1693161282 4001 2999390650 3875 1581949766 4001
1631927572 4002 1693594564 4002 2999390650 3875 1582411532 4002
1632418158 4003 1694027846 4003 2999390650 3875 1582873298 4003
1632908744 4004 1694461128 4004 2999390650 3875 1583335064 4004
1633399330 4005 1694894410 4005 2999390650 3875 1583796830 4005
1633889916 4006 1695327692 4006 2999390650 3875 1584258596 4006
1634380502 4007 1695760974 4007 2999390650 3875 1584720362 4007
1634871088 4008 1696194256 4008 2999390650 3875 1585182128 4008
1635361674 4009 1696627538 4009 2999390650 3875 1585643894 4009
1635852260 4010 1697060820 4010 2999390650 3875 1586105660 4010
1636342846 4011 1697494102 4011 2999390650 3875 1586567426 4011
1636833432 4012 1697927384 4012 2999390650 3875 1587029192 4012
1637324018 4013 1698360666 4013 2999390650 3875 1587490958 4013
1637814604 4014 1698793948 4014 2999390650 3875 1587952724 4014
1638305190 4015 1699227230 4015 2999390650 3875 1588414490 4015
1638795776 4016 1699660512 4016 2999390650 3875 1588876256 4016
1639286362 4017 1700093794 4017 2999390650 3875 1589338022 4017
1639776948 4018 1700527076 4018 2999390650 3875 1589799788 4018
1640267534 4019 1700960358 4019 2999390650 3875 1590261554 4019
1640758120 4020 1701393640 4020 2999390650 3875 1590723320 4020
1641248706 4021 1701826922 4021 2999390650 3875 1591185086 4021
1641739292 4022 1702260204 4022 2999390650 3875 1591646852 4022
1642229878 4023 1702693486 4023 2999390650 3875 1592108618 4023
1642720464 4024 1703126768 4024 2999390650 3875 1592570384 4024
1643211050 4025 1703560050 4025 2999390650 3875 1593032150 4025
1643701636 4026 1703993332 4026 2999390650 3875 1593493916 4026
1644192222 4027 1704426614 4027 2999390650 3875 1593955682 4027
1644682808 4028 1704859896 4028 2999390650 3875 1594417448 4028
1645173394 4029 1705293178 4029 2999390650 3875 1594879214 4029
1645663980 4030 1705726460 4030 2999390650 3875 1595340980 4030
1646154566 4031 1706159742 4031 2999390650 3875 1595802746 4031
1646645152 4032 1706593024 4032 2999390650 3875 1596264512 4032
1647135738 4033 1707026306 4033 2999390650 3875 1596726278 4033
1647626324 4034 1707459588 4034 2999390650 3875 1597188044 4034
1648116910 4035 1707892870 4035 2999390650 3875 1597649810 4035
1648607496 4036 1708326152 4036 2999390650 3875 1598111576 4036
1649098082 4037 1708759434 4037 2999390650 3875 1598573342 4037
1649588668 4038 1709192716 4038 2999390650 3875 1599035108 4038
1650079254 4039 1709625998 4039 2999390650 3875 1599496874 4039
1650569840 4040 1710059280 4040 2999390650 3875 1599958640 4040
1651060426 4041 1710492562 4041 2999390650 3875 1600420406 4041
1651551012 4042 1710925844 4042 2999390650 3875 1600882172 4042
1652041598 4043 1711359126 4043 2999390650 3875 1601343938 4043
1652532184 4044 1711792408 4044 2999390650 3875 1601805704 4044
1653022770 4045 1712225690 4045 2999390650 3875 1602267470 4045
1653513356 4046 1712658972 4046 2999390650 3875 1602729236 4046
1654003942 4047 1713092254 4047 2999390650 3875 1603191002 4047
1654494528 4048 1713525536 4048 2999390650 3875 1603652768 4048
1654985114 4049 1713958818 4049 2999390650 3875 1604114534 4049
1655475700 4050 1714392100 4050 2999390650 3875 1604576300 4050
1655966286 4051 1714825382 4051 2999390650 3875 1605038066 4051
1656456872 4052 1715258664 4052 2999390650 3875 1605499832 4052
1656947458 4053 1715691946 4053 2999390650 3875 1605961598 4053
1657438044 4054 1716125228 4054 2999390650 3875 1606423364 4054
1657928630 4055 1716558510 4055 2999390650 3875 1606885130 4055
1658419216 4056 1716991792 4056 2999390650 3875 1607346896 4056
1658909802 4057 1717425074 4057 2999390650 3875 1607808662 4057
1659400388 4058 1717858356 4058 2999390650 3875 1608270428 4058
1659890974 4059 1718291638 4059 2999390650 3875 1608732194 4059
1660381560 4060 1718724920 4060 2999390650 3875 1609193960 4060
1660872146 4061 1719158202 4061 2999390650 3875 1609655726 4061
1661362732 4062 1719591484 4062 2999390650 3875 1610117492 4062
1661853318 4063 1720024766 4063 2999390650 3875 1610579258 4063
1662343904 4064 1720458048 4064 2999390650 3875 1611041024 4064
1662834490 4065 1720891330 4065 2999390650 3875 1611502790 4065
1663325076 4066 1721324612 4066 2999390650 3875 1611964556 4066
1663815662 4067 1721757894 4067 2999390650 3875 1612426322 4067
1664306248 4068 1722191176 4068 2999390650 3875 1612888088 4068
1664796834 4069 1722624458 4069 2999390650 3875 1613349854 4069
1665287420 4070 1723057740 4070 2999390650 3875 1613811620 4070
1665778006 4071 1723491022 4071 2999390650 3875 1614273386 4071
1666268592 4072 1723924304 4072 2999390650 3875 1614735152 4072
1666759178 4073 1724357586 4073 2999390650 3875 1615196918 4073
1667249764 4074 1724790868 4074 2999390650 3875 1615658684 4074
1667740350 4075 1725224150 4075 2999390650 3875 1616120450 4075
1668230936 4076 1725657432 4076 2999390650 3875 1616582216 4076
1668721522 4077 1726090714 4077 2999390650 3875 1617043982 4077
1669212108 4078 1726523996 4078 2999390650 3875 1617505748 4078
1669702694 4079 1726957278 4079 2999390650 3875 1617967514 4079
1670193280 4080 1727390560 4080 2999390650 3875 1618429280 4080
1670683866 4081 1727823842 4081 2999390650 3875 1618891046 4081
1671174452 4082 1728257124 4082 2999390650 3875 1619352812 4082
1671665038 4083 1728690406 4083 2999390650 3875 1619814578 4083
1672155624 4084 1729123688 4084 2999390650 3875 1620276344 4084
1672646210 4085 1729556970 4085 2999390650 3875 1620738110 4085
1673136796 4086 1729990252 4086 2999390650 3875 1621199876 4086
1673627382 4087 1730423534 4087 2999390650 3875 1621661642 4087
1674117968 4088 1730856816 4088 2999390650 3875 1622123408 4088
1674608554 4089 1731290098 4089 2999390650 3875 1622585174 4089
1675099140 4090 1731723380 4090 2999390650 3875 1623046940 4090
1675589726 4091 1732156662 4091 2999390650 3875 1623508706 4091
1676080312 4092 1732589944 4092 2999390650 3875 1623970472 4092
1676570898 4093 1733023226 4093 2999390650 3875 1624432238 4093
1677061484 4094 1733456508 4094 2999390650 3875 1624894004 4094
1677552070 4095 1733889790 4095 2999390650 3875 1625355770 4095
1678042656 4096 1734323072 4096 2999390650 3875 1625817536 4096
1678533242 4097 1734756354 4097 2999390650 3875 1626279302 4097
1679023828 4098 1735189636 4098 2999390650 3875 1626741068 4098
1679514414 4099 1735622918 4099 2999390650 3875 1627202834 4099
1680005000 4100 1736056200 4100 2999390650 3875 1627664600 4100
1680499646 4101 1736489482 4101 2999390650 3875 1628126366 4101
1680994292 4102 1736922764 4102 2999390650 3875 1628588132 4102
1681488938 4103 1737356046 4103 2999390650 3875 1629049898 4103
1681983584 4104 1737789328 4104 2999390650 3875 1629511664 4104
1682478230 4105 1738222610 4105 2999390650 3875 1629973430 4105
1682972876 4106 1738655892 4106 2999390650 3875 1630435196 4106
1683467522 4107 1739089174 4107 2999390650 3875 1630896962 4107
1683962168 4108 1739522456 4108 2999390650 3875 1631358728 4108
1684456814 4109 1739955738 4109 2999390650 3875 1631820494 4109
1684951460 4110 1740389020 4110 2999390650 3875 1632282260 4110
1685446106 4111 1740822302 4111 2999390650 3875 1632744026 4111
1685940752 4112 1741255584 4112 2999390650 3875 1633205792 4112
1686435398 4113 1741688866 4113 2999390650 3875 1633667558 4113
1686930044 4114 1742122148 4114 2999390650 3875 1634129324 4114
1687424690 4115 1742555430 4115 2999390650 3875 1634591090 4115
1687919336 4116 1742988712 4116 2999390650 3875 1635052856 4116
1688413982 4117 1743421994 4117 2999390650 3875 1635514622 4117
1688908628 4118 1743855276 4118 2999390650 3875 1635976388 4118
1689403274 4119 1744288558 4119 2999390650 3875 1636438154 4119
1689897920 4120 1744721840 4120 2999390650 3875 1636899920 4120
1690392566 4121 1745155122 4121 2999390650 3875 1637361686 4121
1690887212 4122 1745588404 4122 2999390650 3875 1637823452 4122
1691381858 4123 1746021686 4123 2999390650 3875 1638285218 4123
1691876504 4124 1746454968 4124 2999390650 3875 1638746984 4124
1692371150 4125 1746888250 4125 2999390650 3875 1639208750 4125
1692865796 4126 1747321532 4126 2999390650 3875 1639670516 4126
1693360442 4127 1747754814 4127 2999390650 3875 1640132282 4127
1693855088 4128 1748188096 4128 2999390650 3875 1640594048 4128
1694349734 4129 1748621378 4129 2999390650 3875 1641055814 4129
1694844380 4130 1749054660 4130 2999390650 3875 1641517580 4130
1695339026 4131 1749487942 4131 2999390650 3875 1641979346 4131
1695833672 4132 1749921224 4132 2999390650 3875 1642441112 4132
1696328318 4133 1750354506 4133 2999390650 3875 1642902878 4133
1696822964 4134 1750787788 4134 2999390650 3875 1643364644 4134
1697317610 4135 1751221070 4135 2999390650 3875 1643826410 4135
1697812256 4136 1751654352 4136 2999390650 3875 1644288176 4136
1698306902 4137 1752087634 4137 2999390650 3875 1644749942 4137
1698801548 4138 1752520916 4138 2999390650 3875 1645211708 4138
1699296194 4139 1752954198 4139 2999390650 3875 1645673474 4139
1699790840 4140 1753387480 4140 2999390650 3875 1646135240 4140
1700285486 4141 1753820762 4141 2999390650 3875 1646597006 4141
1700780132 4142 1754254044 4142 2999390650 3875 1647058772 4142
1701274778 4143 1754687326 4143 2999390650 3875 1647520538 4143
1701769424 4144 1755120608 4144 2999390650 3875 1647982304 4144
1702264070 4145 1755553890 4145 2999390650 3875 1648444070 4145
1702758716 4146 1755987172 4146 2999390650 3875 1648905836 4146
1703253362 4147 1756420454 4147 2999390650 3875 1649367602 4147
1703748008 4148 1756853736 4148 2999390650 3875 1649829368 4148
1704242654 4149 1757287018 4149 2999390650 3875 1650291134 4149
1704737300 4150 1757720300 4150 2999390650 3875 1650752900 4150
1705231946 4151 1758153582 4151 2999390650 3875 1651214666 4151
1705726592 4152 1758586864 4152 2999390650 3875 1651676432 4152
1706221238 4153 1759020146 4153 2999390650 3875 1652138198 4153
1706715884 4154 1759453428 4154 2999390650 3875 1652599964 4154
1707210530 4155 1759886710 4155 2999390650 3875 1653061730 4155
1707705176 4156 1760319992 4156 2999390650 3875 1653523496 4156
1708199822 4157 1760753274 4157 2999390650 3875 1653985262 4157
1708694468 4158 1761186556 4158 2999390650 3875 1654447028 4158
1709189114 4159 1761619838 4159 2999390650 3875 1654908794 4159
1709683760 4160 1762053120 4160 2999390650 3875 1655370560 4160
1710178406 4161 1762486402 4161 2999390650 3875 1655832326 4161
1710673052 4162 1762919684 4162 2999390650 3875 1656294092 4162
1711167698 4163 1763352966 4163 2999390650 3875 1656755858 4163
1711662344 4164 1763786248 4164 2999390650 3875 1657217624 4164
1712156990 4165 1764219530 4165 2999390650 3875 1657679390 4165
1712651636 4166 1764652812 4166 2999390650 3875 1658141156 4166
1713146282 4167 1765086094 4167 2999390650 3875 1658602922 4167
1713640928 4168 1765519376 4168 2999390650 3875 1659064688 4168
1714135574 4169 1765952658 4169 2999390650 3875 1659526454 4169
1714630220 4170 1766385940 4170 2999390650 3875 1659988220 4170
1715124866 4171 1766819222 4171 2999390650 3875 1660449986 4171
1715619512 4172 1767252504 4172 2999390650 3875 1660911752 4172
1716114158 4173 1767685786 4173 2999390650 3875 1661373518 4173
1716608804 4174 1768119068 4174 2999390650 3875 1661835284 4174
1717103450 4175 1768552350 4175 2999390650 3875 1662297050 4175
1717598096 4176 1768985632 4176 2999390650 3875 1662758816 4176
1718092742 4177 1769418914 4177 2999390650 3875 1663220582 4177
1718587388 4178 1769852196 4178 2999390650 3875 1663682348 4178
1719082034 4179 1770285478 4179 2999390650 3875 1664144114 4179
1719576680 4180 1770718760 4180 2999390650 3875 1664605880 4180
1720071326 4181 1771152042 4181 2999390650 3875 1665067646 4181
1720565972 4182 1771585324 4182 2999390650 3875 1665529412 4182
1721060618 4183 1772018606 4183 2999390650 3875 1665991178 4183
1721555264 4184 1772451888 4184 2999390650 3875 1666452944 4184
1722049910 4185 1772885170 4185 2999390650 3875 1666914710 4185
1722544556 4186 1773318452 4186 2999390650 3875 1667376476 4186
1723039202 4187 1773751734 4187 2999390650 3875 1667838242 4187
1723533848 4188 1774185016 4188 2999390650 3875 1668300008 4188
1724028494 4189 1774618298 4189 2999390650 3875 1668761774 4189
1724523140 4190 1775051580 4190 2999390650 3875 1669223540 4190
1725017786 4191 1775484862 4191 2999390650 3875 1669685306 4191
1725512432 4192 1775918144 4192 2999390650 3875 1670147072 4192
1726007078 4193 1776351426 4193 2999390650 3875 1670608838 4193
1726501724 4194 1776784708 4194 2999390650 3875 1671070604 4194
1726996370 4195 1777217990 4195 2999390650 3875 1671532370 4195
1727491016 4196 1777651272 4196 2999390650 3875 1671994136 4196
1727985662 4197 1778084554 4197 2999390650 3875 1672455902 4197
1728480308 4198 1778517836 4198 2999390650 3875 1672917668 4198
1728974954 4199 1778951118 4199 2999390650 3875 1673379434 4199
1729469600 4200 1779384400 4200 2999390650 3875 1673841200 4200
1729968310 4201 1779817682 4201 2999390650 3875 1674302966 4201
1730467020 4202 1780250964 4202 2999390650 3875 1674764732 4202
1730965730 4203 1780684246 4203 2999390650 3875 1675226498 4203
1731464440 4204 1781117528 4204 2999390650 3875 1675688264 4204
1731963150 4205 1781550810 4205 2999390650 3875 1676150030 4205
1732461860 4206 1781984092 4206 2999390650 3875 1676611796 4206
1732960570 4207 1782417374 4207 2999390650 3875 1677073562 4207
1733459280 4208 1782850656 4208 2999390650 3875 1677535328 4208
1733957990 4209 1783283938 4209 2999390650 3875 1677997094 4209
1734456700 4210 1783717220 4210 2999390650 3875 1678458860 4210
1734955410 4211 1784150502 4211 2999390650 3875 1678920626 4211
1735454120 4212 1784583784 4212 2999390650 3875 1679382392 4212
1735952830 4213 1785017066 4213 2999390650 3875 1679844158 4213
1736451540 4214 1785450348 4214 2999390650 3875 1680305924 4214
1736950250 4215 1785883630 4215 2999390650 3875 1680767690 4215
1737448960 4216 1786316912 4216 2999390650 3875 1681229456 4216
1737947670 4217 1786750194 4217 2999390650 3875 1681691222 4217
1738446380 4218 1787183476 4218 2999390650 3875 1682152988 4218
1738945090 4219 1787616758 4219 2999390650 3875 1682614754 4219
1739443800 4220 1788050040 4220 2999390650 3875 1683076520 4220
1739942510 4221 1788483322 4221 2999390650 3875 1683538286 4221
1740441220 4222 1788916604 4222 2999390650 3875 1684000052 4222
1740939930 4223 1789349886 4223 2999390650 3875 1684461818 4223
1741438640 4224 1789783168 4224 2999390650 3875 1684923584 4224
1741937350 4225 1790216450 4225 2999390650 3875 1685385350 4225
1742436060 4226 1790649732 4226 2999390650 3875 1685847116 4226
1742934770 4227 1791083014 4227 2999390650 3875 1686308882 4227
1743433480 4228 1791516296 4228 2999390650 3875 1686770648 4228
1743932190 4229 1791949578 4229 2999390650 3875 1687232414 4229
1744430900 4230 1792382860 4230 2999390650 3875 1687694180 4230
1744929610 4231 1792816142 4231 2999390650 3875 1688155946 4231
1745428320 4232 1793249424 4232 2999390650 3875 1688617712 4232
1745927030 4233 1793682706 4233 2999390650 3875 1689079478 4233
1746425740 4234 1794115988 4234 2999390650 3875 1689541244 4234
1746924450 4235 1794549270 4235 2999390650 3875 1690003010 4235
1747423160 4236 1794982552 4236 2999390650 3875 1690464776 4236
1747921870 4237 1795415834 4237 2999390650 3875 1690926542 4237
1748420580 4238 1795849116 4238 2999390650 3875 1691388308 4238
1748919290 4239 1796282398 4239 2999390650 3875 1691850074 4239
1749418000 4240 1796715680 4240 2999390650 3875 1692311840 4240
1749916710 4241 1797148962 4241 2999390650 3875 1692773606 4241
1750415420 4242 1797582244 4242 2999390650 3875 1693235372 4242
1750914130 4243 1798015526 4243 2999390650 3875 1693697138 4243
1751412840 4244 1798448808 4244 2999390650 3875 1694158904 4244
1751911550 4245 1798882090 4245 2999390650 3875 1694620670 4245
1752410260 4246 1799315372 4246 2999390650 3875 1695082436 4246
1752908970 4247 1799748654 4247 2999390650 3875 1695544202 4247
1753407680 4248 1800181936 4248 2999390650 3875 1696005968 4248
1753906390 4249 1800615218 4249 2999390650 3875 1696467734 4249
1754405100 4250 1801048500 4250 2999390650 3875 1696929500 4250
1754903810 4251 1801481782 4251 2999390650 3875 1697391266 4251
1755402520 4252 1801915064 4252 2999390650 3875 1697853032 4252
1755901230 4253 1802348346 4253 2999390650 3875 1698314798 4253
1756399940 4254 1802781628 4254 2999390650 3875 1698776564 4254
1756898650 4255 1803214910 4255 2999390650 3875 1699238330 4255
1757397360 4256 1803648192 4256 2999390650 3875 1699700096 4256
1757896070 4257 1804081474 4257 2999390650 3875 1700161862 4257
1758394780 4258 1804514756 4258 2999390650 3875 1700623628 4258
1758893490 4259 1804948038 4259 2999390650 3875 1701085394 4259
1759392200 4260 1805381320 4260 2999390650 3875 1701547160 4260
1759890910 4261 1805814602 4261 2999390650 3875 1702008926 4261
1760389620 4262 1806247884 4262 2999390650 3875 1702470692 4262
1760888330 4263 1806681166 4263 2999390650 3875 1702932458 4263
1761387040 4264 1807114448 4264 2999390650 3875 1703394224 4264
1761885750 4265 1807547730 4265 2999390650 3875 1703855990 4265
1762384460 4266 1807981012 4266 2999390650 3875 1704317756 4266
1762883170 4267 1808414294 4267 2999390650 3875 1704779522 4267
1763381880 4268 1808847576 4268 2999390650 3875 1705241288 4268
1763880590 4269 1809280858 4269 2999390650 3875 1705703054 4269
1764379300 4270 1809714140 4270 2999390650 3875 1706164820 4270
1764878010 4271 1810147422 4271 2999390650 3875 1706626586 4271
1765376720 4272 1810580704 4272 2999390650 3875 1707088352 4272
1765875430 4273 1811013986 4273 2999390650 3875 1707550118 4273
1766374140 4274 1811447268 4274 2999390650 3875 1708011884 4274
1766872850 4275 1811880550 4275 2999390650 3875 1708473650 4275
1767371560 4276 1812313832 4276 2999390650 3875 1708935416 4276
1767870270 4277 1812747114 4277 2999390650 3875 1709397182 4277
1768368980 4278 1813180396 4278 2999390650 3875 1709858948 4278
1768867690 4279 1813613678 4279 2999390650 3875 1710320714 4279
1769366400 4280 1814046960 4280 2999390650 3875 1710782480 4280
1769865110 4281 1814480242 4281 2999390650 3875 1711244246 4281
1770363820 4282 1814913524 4282 2999390650 3875 1711706012 4282
1770862530 4283 1815346806 4283 2999390650 3875 1712167778 4283
1771361240 4284 1815780088 4284 2999390650 3875 1712629544 4284
1771859950 4285 1816213370 4285 2999390650 3875 1713091310 4285
1772358660 4286 1816646652 4286 2999390650 3875 1713553076 4286
1772857370 4287 1817079934 4287 2999390650 3875 1714014842 4287
1773356080 4288 1817513216 4288 2999390650 3875 1714476608 4288
1773854790 4289 1817946498 4289 2999390650 3875 1714938374 4289
1774353500 4290 1818379780 4290 2999390650 3875 1715400140 4290
1774852210 4291 1818813062 4291 2999390650 3875 1715861906 4291
1775350920 4292 1819246344 4292 2999390650 3875 1716323672 4292
1775849630 4293 1819679626 4293 2999390650 3875 1716785438 4293
1776348340 4294 1820112908 4294 2999390650 3875 1717247204 4294
1776847050 4295 1820546190 4295 2999390650 3875 1717708970 4295
1777345760 4296 1820979472 4296 2999390650 3875 1718170736 4296
1777844470 4297 1821412754 4297 2999390650 3875 1718632502 4297
1778343180 4298 1821846036 4298 2999390650 3875 1719094268 4298
1778841890 4299 1822279318 4299 2999390650 3875 1719556034 4299
1779340600 4300 1822712600 4300 2999390650 3875 1720017800 4300
1779843374 4301 1823145882 4301 2999390650 3875 1720479566 4301
1780346148 4302 1823579164 4302 2999390650 3875 1720941332 4302
1780848922 4303 1824012446 4303 2999390650 3875 1721403098 4303
1781351696 4304 1824445728 4304 2999390650 3875 1721864864 4304
1781854470 4305 1824879010 4305 2999390650 3875 1722326630 4305
1782357244 4306 1825312292 4306 2999390650 3875 1722788396 4306
1782860018 4307 1825745574 4307 2999390650 3875 1723250162 4307
1783362792 4308 1826178856 4308 2999390650 3875 1723711928 4308
1783865566 4309 1826612138 4309 2999390650 3875 1724173694 4309
1784368340 4310 1827045420 4310 2999390650 3875 1724635460 4310
1784871114 4311 1827478702 4311 2999390650 3875 1725097226 4311
1785373888 4312 1827911984 4312 2999390650 3875 1725558992 4312
1785876662 4313 1828345266 4313 2999390650 3875 1726020758 4313
1786379436 4314 1828778548 4314 2999390650 3875 1726482524 4314
1786882210 4315 1829211830 4315 2999390650 3875 1726944290 4315
1787384984 4316 1829645112 4316 2999390650 3875 1727406056 4316
1787887758 4317 1830078394 4317 2999390650 3875 1727867822 4317
1788390532 4318 1830511676 4318 2999390650 3875 1728329588 4318
1788893306 4319 1830944958 4319 2999390650 3875 1728791354 4319
1789396080 4320 1831378240 4320 2999390650 3875 1729253120 4320
1789898854 4321 1831811522 4321 2999390650 3875 1729714886 4321
1790401628 4322 1832244804 4322 2999390650 3875 1730176652 4322
1790904402 4323 1832678086 4323 2999390650 3875 1730638418 4323
1791407176 4324 1833111368 4324 2999390650 3875 1731100184 4324
1791909950 4325 1833544650 4325 2999390650 3875 1731561950 4325
1792412724 4326 1833977932 4326 2999390650 3875 1732023716 4326
1792915498 4327 1834411214 4327 2999390650 3875 1732485482 4327
1793418272 4328 1834844496 4328 2999390650 3875 1732947248 4328
1793921046 4329 1835277778 4329 2999390650 3875 1733409014 4329
1794423820 4330 1835711060 4330 2999390650 3875 1733870780 4330
1794926594 4331 1836144342 4331 2999390650 3875 1734332546 4331
1795429368 4332 1836577624 4332 2999390650 3875 1734794312 4332
1795932142 4333 1837010906 4333 2999390650 3875 1735256078 4333
1796434916 4334 1837444188 4334 2999390650 3875 1735717844 4334
1796937690 4335 1837877470 4335 2999390650 3875 1736179610 4335
1797440464 4336 1838310752 4336 2999390650 3875 1736641376 4336
1797943238 4337 1838744034 4337 2999390650 3875 1737103142 4337
1798446012 4338 1839177316 4338 2999390650 3875 1737564908 4338
1798948786 4339 1839610598 4339 2999390650 3875 1738026674 4339
1799451560 4340 1840043880 4340 2999390650 3875 1738488440 4340
1799954334 4341 1840477162 4341 2999390650 3875 1738950206 4341
1800457108 4342 1840910444 4342 2999390650 3875 1739411972 4342
1800959882 4343 1841343726 4343 2999390650 3875 1739873738 4343
1801462656 4344 1841777008 4344 2999390650 3875 1740335504 4344
1801965430 4345 1842210290 4345 2999390650 3875 1740797270 4345
1802468204 4346 1842643572 4346 2999390650 3875 1741259036 4346
1802970978 4347 1843076854 4347 2999390650 3875 1741720802 4347
1803473752 4348 1843510136 4348 2999390650 3875 1742182568 4348
1803976526 4349 1843943418 4349 2999390650 3875 1742644334 4349
1804479300 4350 1844376700 4350 2999390650 3875 1743106100 4350
1804982074 4351 1844809982 4351 2999390650 3875 1743567866 4351
1805484848 4352 1845243264 4352 2999390650 3875 1744029632 4352
1805987622 4353 1845676546 4353 2999390650 3875 1744491398 4353
1806490396 4354 1846109828 4354 2999390650 3875 1744953164 4354
1806993170 4355 1846543110 4355 2999390650 3875 1745414930 4355
1807495944 4356 1846976392 4356 2999390650 3875 1745876696 4356
1807998718 4357 1847409674 4357 2999390650 3875 1746338462 4357
1808501492 4358 1847842956 4358 2999390650 3875 1746800228 4358
1809004266 4359 1848276238 4359 2999390650 3875 1747261994 4359
1809507040 4360 1848709520 4360 2999390650 3875 1747723760 4360
1810009814 4361 1849142802 4361 2999390650 3875 1748185526 4361
1810512588 4362 1849576084 4362 2999390650 3875 1748647292 4362
1811015362 4363 1850009366 4363 2999390650 3875 1749109058 4363
1811518136 4364 1850442648 4364 2999390650 3875 1749570824 4364
1812020910 4365 1850875930 4365 2999390650 3875 1750032590 4365
1812523684 4366 1851309212 4366 2999390650 3875 1750494356 4366
1813026458 4367 1851742494 4367 2999390650 3875 1750956122 4367
1813529232 4368 1852175776 4368 2999390650 3875 1751417888 4368
1814032006 4369 1852609058 4369 2999390650 3875 1751879654 4369
1814534780 4370 1853042340 4370 2999390650 3875 1752341420 4370
1815037554 4371 1853475622 4371 2999390650 3875 1752803186 4371
1815540328 4372 1853908904 4372 2999390650 3875 1753264952 4372
1816043102 4373 1854342186 4373 2999390650 3875 1753726718 4373
1816545876 4374 1854775468 4374 2999390650 3875 1754188484 4374
1817048650 4375 1855208750 4375 2999390650 3875 1754650250 4375
1817551424 4376 1855642032 4376 2999390650 3875 1755112016 4376
1818054198 4377 1856075314 4377 2999390650 3875 1755573782 4377
1818556972 4378 1856508596 4378 2999390650 3875 1756035548 4378
1819059746 4379 1856941878 4379 2999390650 3875 1756497314 4379
1819562520 4380 1857375160 4380 2999390650 3875 1756959080 4380
1820065294 4381 1857808442 4381 2999390650 3875 1757420846 4381
1820568068 4382 1858241724 4382 2999390650 3875 1757882612 4382
1821070842 4383 1858675006 4383 2999390650 3875 1758344378 4383
1821573616 4384 1859108288 4384 2999390650 3875 1758806144 4384
1822076390 4385 1859541570 4385 2999390650 3875 1759267910 4385
1822579164 4386 1859974852 4386 2999390650 3875 1759729676 4386
1823081938 4387 1860408134 4387 2999390650 3875 1760191442 4387
1823584712 4388 1860841416 4388 2999390650 3875 1760653208 4388
1824087486 4389 1861274698 4389 2999390650 3875 1761114974 4389
1824590260 4390 1861707980 4390 2999390650 3875 1761576740 4390
1825093034 4391 1862141262 4391 2999390650 3875 1762038506 4391
1825595808 4392 1862574544 4392 2999390650 3875 1762500272 4392
1826098582 4393 1863007826 4393 2999390650 3875 1762962038 4393
1826601356 4394 1863441108 4394 2999390650 3875 1763423804 4394
1827104130 4395 1863874390 4395 2999390650 3875 1763885570 4395
1827606904 4396 1864307672 4396 2999390650 3875 1764347336 4396
1828109678 4397 1864740954 4397 2999390650 3875 1764809102 4397
1828612452 4398 1865174236 4398 2999390650 3875 1765270868 4398
1829115226 4399 1865607518 4399 2999390650 3875 1765732634 4399
1829618000 4400 1866040800 4400 2999390650 3875 1766194400 4400
1830124838 4401 1866474082 4401 2999390650 3875 1766656166 4401
1830631676 4402 1866907364 4402 2999390650 3875 1767117932 4402
1831138514 4403 1867340646 4403 2999390650 3875 1767579698 4403
1831645352 4404 1867773928 4404 2999390650 3875 1768041464 4404
1832152190 4405 1868207210 4405 2999390650 3875 1768503230 4405
1832659028 4406 1868640492 4406 2999390650 3875 1768964996 4406
1833165866 4407 1869073774 4407 2999390650 3875 1769426762 4407
1833672704 4408 1869507056 4408 2999390650 3875 1769888528 4408
1834179542 4409 1869940338 4409 2999390650 3875 1770350294 4409
1834686380 4410 1870373620 4410 2999390650 3875 1770812060 4410
1835193218 4411 1870806902 4411 2999390650 3875 1771273826 4411
1835700056 4412 1871240184 4412 2999390650 3875 1771735592 4412
1836206894 4413 1871673466 4413 2999390650 3875 1772197358 4413
1836713732 4414 1872106748 4414 2999390650 3875 1772659124 4414
1837220570 4415 1872540030 4415 2999390650 3875 1773120890 4415
1837727408 4416 1872973312 4416 2999390650 3875 1773582656 4416
1838234246 4417 1873406594 4417 2999390650 3875 1774044422 4417
1838741084 4418 1873839876 4418 2999390650 3875 1774506188 4418
1839247922 4419 1874273158 4419 2999390650 3875 1774967954 4419
1839754760 4420 1874706440 4420 2999390650 3875 1775429720 4420
1840261598 4421 1875139722 4421 2999390650 3875 1775891486 4421
1840768436 4422 1875573004 4422 2999390650 3875 1776353252 4422
1841275274 4423 1876006286 4423 2999390650 3875 1776815018 4423
1841782112 4424 1876439568 4424 2999390650 3875 1777276784 4424
1842288950 4425 1876872850 4425 2999390650 3875 1777738550 4425
1842795788 4426 1877306132 4426 2999390650 3875 1778200316 4426
1843302626 4427 1877739414 4427 2999390650 3875 1778662082 4427
1843809464 4428 1878172696 4428 2999390650 3875 1779123848 4428
1844316302 4429 1878605978 4429 2999390650 3875 1779585614 4429
1844823140 4430 1879039260 4430 2999390650 3875 1780047380 4430
1845329978 4431 1879472542 4431 2999390650 3875 1780509146 4431
1845836816 4432 1879905824 4432 2999390650 3875 1780970912 4432
1846343654 4433 1880339106 4433 2999390650 3875 1781432678 4433
1846850492 4434 1880772388 4434 2999390650 3875 1781894444 4434
1847357330 4435 1881205670 4435 2999390650 3875 1782356210 4435
1847864168 4436 1881638952 4436 2999390650 3875 1782817976 4436
1848371006 4437 1882072234 4437 2999390650 3875 1783279742 4437
1848877844 4438 1882505516 4438 2999390650 3875 1783741508 4438
1849384682 4439 1882938798 4439 2999390650 3875 1784203274 4439
1849891520 4440 1883372080 4440 2999390650 3875 1784665040 4440
1850398358 4441 1883805362 4441 2999390650 3875 1785126806 4441
1850905196 4442 1884238644 4442 2999390650 3875 1785588572 4442
1851412034 4443 1884671926 4443 2999390650 3875 1786050338 4443
1851918872 4444 1885105208 4444 2999390650 3875 1786512104 4444
1852425710 4445 1885538490 4445 2999390650 3875 1786973870 4445
1852932548 4446 1885971772 4446 2999390650 3875 1787435636 4446
1853439386 4447 1886405054 4447 2999390650 3875 1787897402 4447
1853946224 4448 1886838336 4448 2999390650 3875 1788359168 4448
1854453062 4449 1887271618 4449 2999390650 3875 1788820934 4449
1854959900 4450 1887704900 4450 2999390650 3875 1789282700 4450
1855466738 4451 1888138182 4451 2999390650 3875 1789744466 4451
1855973576 4452 1888571464 4452 2999390650 3875 1790206232 4452
1856480414 4453 1889004746 4453 2999390650 3875 1790667998 4453
1856987252 4454 1889438028 4454 2999390650 3875 1791129764 4454
1857494090 4455 1889871310 4455 2999390650 3875 1791591530 4455
1858000928 4456 1890304592 4456 2999390650 3875 1792053296 4456
1858507766 4457 1890737874 4457 2999390650 3875 1792515062 4457
1859014604 4458 1891171156 4458 2999390650 3875 1792976828 4458
1859521442 4459 1891604438 4459 2999390650 3875 1793438594 4459
1860028280 4460 1892037720 4460 2999390650 3875 1793900360 4460
1860535118 4461 1892471002 4461 2999390650 3875 1794362126 4461
1861041956 4462 1892904284 4462 2999390650 3875 1794823892 4462
1861548794 4463 1893337566 4463 2999390650 3875 1795285658 4463
1862055632 4464 1893770848 4464 2999390650 3875 1795747424 4464
1862562470 4465 1894204130 4465 2999390650 3875 1796209190 4465
1863069308 4466 1894637412 4466 2999390650 3875 1796670956 4466
1863576146 4467 1895070694 4467 2999390650 3875 1797132722 4467
1864082984 4468 1895503976 4468 2999390650 3875 1797594488 4468
1864589822 4469 1895937258 4469 2999390650 3875 1798056254 4469
1865096660 4470 1896370540 4470 2999390650 3875 1798518020 4470
1865603498 4471 1896803822 4471 2999390650 3875 1798979786 4471
1866110336 4472 1897237104 4472 2999390650 3875 1799441552 4472
1866617174 4473 1897670386 4473 2999390650 3875 1799903318 4473
1867124012 4474 1898103668 4474 2999390650 3875 1800365084 4474
1867630850 4475 1898536950 4475 2999390650 3875 1800826850 4475
1868137688 4476 1898970232 4476 2999390650 3875 1801288616 4476
1868644526 4477 1899403514 4477 2999390650 3875 1801750382 4477
1869151364 4478 1899836796 4478 2999390650 3875 1802212148 4478
1869658202 4479 1900270078 4479 2999390650 3875 1802673914 4479
1870165040 4480 1900703360 4480 2999390650 3875 1803135680 4480
1870671878 4481 1901136642 4481 2999390650 3875 1803597446 4481
1871178716 4482 1901569924 4482 2999390650 3875 1804059212 4482
1871685554 4483 1902003206 4483 2999390650 3875 1804520978 4483
1872192392 4484 1902436488 4484 2999390650 3875 1804982744 4484
1872699230 4485 1902869770 4485 2999390650 3875 1805444510 4485
1873206068 4486 1903303052 4486 2999390650 3875 1805906276 4486
1873712906 4487 1903736334 4487 2999390650 3875 1806368042 4487
1874219744 4488 1904169616 4488 2999390650 3875 1806829808 4488
1874726582 4489 1904602898 4489 2999390650 3875 1807291574 4489
1875233420 4490 1905036180 4490 2999390650 3875 1807753340 4490
1875740258 4491 1905469462 4491 2999390650 3875 1808215106 4491
1876247096 4492 1905902744 4492 2999390650 3875 1808676872 4492
1876753934 4493 1906336026 4493 2999390650 3875 1809138638 4493
1877260772 4494 1906769308 4494 2999390650 3875 1809600404 4494
1877767610 4495 1907202590 4495 2999390650 3875 1810062170 4495
1878274448 4496 1907635872 4496 2999390650 3875 1810523936 4496
1878781286 4497 1908069154 4497 2999390650 3875 1810985702 4497
1879288124 4498 1908502436 4498 2999390650 3875 1811447468 4498
1879794962 4499 1908935718 4499 2999390650 3875 1811909234 4499
1880301800 4500 1909369000 4500 2999390650 3875 1812371000 4500
1880812702 4501 1909802282 4501 2999390650 3875 1812832766 4501
1881323604 4502 1910235564 4502 2999390650 3875 1813294532 4502
1881834506 4503 1910668846 4503 2999390650 3875 1813756298 4503
1882345408 4504 1911102128 4504 2999390650 3875 1814218064 4504
1882856310 4505 1911535410 4505 2999390650 3875 1814679830 4505
1883367212 4506 1911968692 4506 2999390650 3875 1815141596 4506
1883878114 4507 1912401974 4507 2999390650 3875 1815603362 4507
1884389016 4508 1912835256 4508 2999390650 3875 1816065128 4508
1884899918 4509 1913268538 4509 2999390650 3875 1816526894 4509
1885410820 4510 1913701820 4510 2999390650 3875 1816988660 4510
1885921722 4511 1914135102 4511 2999390650 3875 1817450426 4511
1886432624 4512 1914568384 4512 2999390650 3875 1817912192 4512
1886943526 4513 1915001666 4513 2999390650 3875 1818373958 4513
1887454428 4514 1915434948 4514 2999390650 3875 1818835724 4514
1887965330 4515 1915868230 4515 2999390650 3875 1819297490 4515
1888476232 4516 1916301512 4516 2999390650 3875 1819759256 4516
1888987134 4517 1916734794 4517 2999390650 3875 1820221022 4517
1889498036 4518 1917168076 4518 2999390650 3875 1820682788 4518
1890008938 4519 1917601358 4519 2999390650 3875 1821144554 4519
1890519840 4520 1918034640 4520 2999390650 3875 1821606320 4520
1891030742 4521 1918467922 4521 2999390650 3875 1822068086 4521
1891541644 4522 1918901204 4522 2999390650 3875 1822529852 4522
1892052546 4523 1919334486 4523 2999390650 3875 1822991618 4523
1892563448 4524 1919767768 4524 2999390650 3875 1823453384 4524
1893074350 4525 1920201050 4525 2999390650 3875 1823915150 4525
1893585252 4526 1920634332 4526 2999390650 3875 1824376916 4526
1894096154 4527 1921067614 4527 2999390650 3875 1824838682 4527
1894607056 4528 1921500896 4528 2999390650 3875 1825300448 4528
1895117958 4529 1921934178 4529 2999390650 3875 1825762214 4529
1895628860 4530 1922367460 4530 2999390650 3875 1826223980 4530
1896139762 4531 1922800742 4531 2999390650 3875 1826685746 4531
1896650664 4532 1923234024 4532 2999390650 3875 1827147512 4532
1897161566 4533 1923667306 4533 2999390650 3875 1827609278 4533
1897672468 4534 1924100588 4534 2999390650 3875 1828071044 4534
1898183370 4535 1924533870 4535 2999390650 3875 1828532810 4535
1898694272 4536 1924967152 4536 2999390650 3875 1828994576 4536
1899205174 4537 1925400434 4537 2999390650 3875 1829456342 4537
1899716076 4538 1925833716 4538 2999390650 3875 1829918108 4538
1900226978 4539 1926266998 4539 2999390650 3875 1830379874 4539
1900737880 4540 1926700280 4540 2999390650 3875 1830841640 4540
1901248782 4541 1927133562 4541 2999390650 3875 1831303406 4541
1901759684 4542 1927566844 4542 2999390650 3875 1831765172 4542
1902270586 4543 1928000126 4543 2999390650 3875 1832226938 4543
1902781488 4544 1928433408 4544 2999390650 3875 1832688704 4544
1903292390 4545 1928866690 4545 2999390650 3875 1833150470 4545
1903803292 4546 1929299972 4546 2999390650 3875 1833612236 4546
1904314194 4547 1929733254 4547 2999390650 3875 1834074002 4547
1904825096 4548 1930166536 4548 2999390650 3875 1834535768 4548
1905335998 4549 1930599818 4549 2999390650 3875 1834997534 4549
1905846900 4550 1931033100 4550 2999390650 3875 1835459300 4550
1906357802 4551 1931466382 4551 2999390650 3875 1835921066 4551
1906868704 4552 1931899664 4552 2999390650 3875 1836382832 4552
1907379606 4553 1932332946 4553 2999390650 3875 1836844598 4553
1907890508 4554 1932766228 4554 2999390650 3875 1837306364 4554
1908401410 4555 1933199510 4555 2999390650 3875 1837768130 4555
1908912312 4556 1933632792 4556 2999390650 3875 1838229896 4556
1909423214 4557 1934066074 4557 2999390650 3875 1838691662 4557
1909934116 4558 1934499356 4558 2999390650 3875 1839153428 4558
1910445018 4559 1934932638 4559 2999390650 3875 1839615194 4559
1910955920 4560 1935365920 4560 2999390650 3875 1840076960 4560
1911466822 4561 1935799202 4561 2999390650 3875 1840538726 4561
1911977724 4562 1936232484 4562 2999390650 3875 1841000492 4562
1912488626 4563 1936665766 4563 2999390650 3875 1841462258 4563
1912999528 4564 1937099048 4564 2999390650 3875 1841924024 4564
1913510430 4565 1937532330 4565 2999390650 3875 1842385790 4565
1914021332 4566 1937965612 4566 2999390650 3875 1842847556 4566
1914532234 4567 1938398894 4567 2999390650 3875 1843309322 4567
1915043136 4568 1938832176 4568 2999390650 3875 1843771088 4568
1915554038 4569 1939265458 4569 2999390650 3875 1844232854 4569
1916064940 4570 1939698740 4570 2999390650 3875 1844694620 4570
1916575842 4571 1940132022 4571 2999390650 3875 1845156386 4571
1917086744 4572 1940565304 4572 2999390650 3875 1845618152 4572
1917597646 4573 1940998586 4573 2999390650 3875 1846079918 4573
1918108548 4574 1941431868 4574 2999390650 3875 1846541684 4574
1918619450 4575 1941865150 4575 2999390650 3875 1847003450 4575
1919130352 4576 1942298432 4576 2999390650 3875 1847465216 4576
1919641254 4577 1942731714 4577 2999390650 3875 1847926982 4577
1920152156 4578 1943164996 4578 2999390650 3875 1848388748 4578
1920663058 4579 1943598278 4579 2999390650 3875 1848850514 4579
1921173960 4580 1944031560 4580 2999390650 3875 1849312280 4580
1921684862 4581 1944464842 4581 2999390650 3875 1849774046 4581
1922195764 4582 1944898124 4582 2999390650 3875 1850235812 4582
1922706666 4583 1945331406 4583 2999390650 3875 1850697578 4583
1923217568 4584 1945764688 4584 2999390650 3875 1851159344 4584
1923728470 4585 1946197970 4585 2999390650 3875 1851621110 4585
1924239372 4586 1946631252 4586 2999390650 3875 1852082876 4586
1924750274 4587 1947064534 4587 2999390650 3875 1852544642 4587
1925261176 4588 1947497816 4588 2999390650 3875 1853006408 4588
1925772078 4589 1947931098 4589 2999390650 3875 1853468174 4589
1926282980 4590 1948364380 4590 2999390650 3875 1853929940 4590
1926793882 4591 1948797662 4591 2999390650 3875 1854391706 4591
1927304784 4592 1949230944 4592 2999390650 3875 1854853472 4592
1927815686 4593 1949664226 4593 2999390650 3875 1855315238 4593
1928326588 4594 1950097508 4594 2999390650 3875 1855777004 4594
1928837490 4595 1950530790 4595 2999390650 3875 1856238770 4595
1929348392 4596 1950964072 4596 2999390650 3875 1856700536 4596
1929859294 4597 1951397354 4597 2999390650 3875 1857162302 4597
1930370196 4598 1951830636 4598 2999390650 3875 1857624068 4598
1930881098 4599 1952263918 4599 2999390650 3875 1858085834 4599
1931392000 4600 1952697200 4600 2999390650 3875 1858547600 4600
1931906966 4601 1953130482 4601 2999390650 3875 1859009366 4601
1932421932 4602 1953563764 4602 2999390650 3875 1859471132 4602
1932936898 4603 1953997046 4603 2999390650 3875 1859932898 4603
1933451864 4604 1954430328 4604 2999390650 3875 1860394664 4604
1933966830 4605 1954863610 4605 2999390650 3875 1860856430 4605
1934481796 4606 1955296892 4606 2999390650 3875 1861318196 4606
1934996762 4607 1955730174 4607 2999390650 3875 1861779962 4607
1935511728 4608 1956163456 4608 2999390650 3875 1862241728 4608
1936026694 4609 1956596738 4609 2999390650 3875 1862703494 4609
1936541660 4610 1957030020 4610 2999390650 3875 1863165260 4610
1937056626 4611 1957463302 4611 2999390650 3875 1863627026 4611
1937571592 4612 1957896584 4612 2999390650 3875 1864088792 4612
1938086558 4613 1958329866 4613 2999390650 3875 1864550558 4613
1938601524 4614 1958763148 4614 2999390650 3875 1865012324 4614
1939116490 4615 1959196430 4615 2999390650 3875 1865474090 4615
1939631456 4616 1959629712 4616 2999390650 3875 1865935856 4616
1940146422 4617 1960062994 4617 2999390650 3875 1866397622 4617
1940661388 4618 1960496276 4618 2999390650 3875 1866859388 4618
1941176354 4619 1960929558 4619 2999390650 3875 1867321154 4619
1941691320 4620 1961362840 4620 2999390650 3875 1867782920 4620
1942206286 4621 1961796122 4621 2999390650 3875 1868244686 4621
1942721252 4622 1962229404 4622 2999390650 3875 1868706452 4622
1943236218 4623 1962662686 4623 2999390650 3875 1869168218 4623
1943751184 4624 1963095968 4624 2999390650 3875 1869629984 4624
1944266150 4625 1963529250 4625 2999390650 3875 1870091750 4625
1944781116 4626 1963962532 4626 2999390650 3875 1870553516 4626
1945296082 4627 1964395814 4627 2999390650 3875 1871015282 4627
1945811048 4628 1964829096 4628 2999390650 3875 1871477048 4628
1946326014 4629 1965262378 4629 2999390650 3875 1871938814 4629
1946840980 4630 1965695660 4630 2999390650 3875 1872400580 4630
1947355946 4631 1966128942 4631 2999390650 3875 1872862346 4631
1947870912 4632 1966562224 4632 2999390650 3875 1873324112 4632
1948385878 4633 1966995506 4633 2999390650 3875 1873785878 4633
1948900844 4634 1967428788 4634 2999390650 3875 1874247644 4634
1949415810 4635 1967862070 4635 2999390650 3875 1874709410 4635
1949930776 4636 1968295352 4636 2999390650 3875 1875171176 4636
1950445742 4637 1968728634 4637 2999390650 3875 1875632942 4637
1950960708 4638 1969161916 4638 2999390650 3875 1876094708 4638
1951475674 4639 1969595198 4639 2999390650 3875 1876556474 4639
1951990640 4640 1970028480 4640 2999390650 3875 1877018240 4640
1952505606 4641 1970461762 4641 2999390650 3875 1877480006 4641
1953020572 4642 1970895044 4642 2999390650 3875 1877941772 4642
1953535538 4643 1971328326 4643 2999390650 3875 1878403538 4643
1954050504 4644 1971761608 4644 2999390650 3875 1878865304 4644
1954565470 4645 1972194890 4645 2999390650 3875 1879327070 4645
1955080436 4646 1972628172 4646 2999390650 3875 1879788836 4646
1955595402 4647 1973061454 4647 2999390650 3875 1880250602 4647
1956110368 4648 1973494736 4648 2999390650 3875 1880712368 4648
1956625334 4649 1973928018 4649 2999390650 3875 1881174134 4649
1957140300 4650 1974361300 4650 2999390650 3875 1881635900 4650
1957655266 4651 1974794582 4651 2999390650 3875 1882097666 4651
1958170232 4652 1975227864 4652 2999390650 3875 1882559432 4652
1958685198 4653 1975661146 4653 2999390650 3875 1883021198 4653
1959200164 4654 1976094428 4654 2999390650 3875 1883482964 4654
1959715130 4655 1976527710 4655 2999390650 3875 1883944730 4655
1960230096 4656 1976960992 4656 2999390650 3875 1884406496 4656
1960745062 4657 1977394274 4657 2999390650 3875 1884868262 4657
1961260028 4658 1977827556 4658 2999390650 3875 1885330028 4658
1961774994 4659 1978260838 4659 2999390650 3875 1885791794 4659
1962289960 4660 1978694120 4660 2999390650 3875 1886253560 4660
1962804926 4661 1979127402 4661 2999390650 3875 1886715326 4661
1963319892 4662 1979560684 4662 2999390650 3875 1887177092 4662
1963834858 4663 1979993966 4663 2999390650 3875 1887638858 4663
1964349824 4664 1980427248 4664 2999390650 3875 1888100624 4664
1964864790 4665 1980860530 4665 2999390650 3875 1888562390 4665
1965379756 4666 1981293812 4666 2999390650 3875 1889024156 4666
1965894722 4667 1981727094 4667 2999390650 3875 1889485922 4667
1966409688 4668 1982160376 4668 2999390650 3875 1889947688 4668
1966924654 4669 1982593658 4669 2999390650 3875 1890409454 4669
1967439620 4670 1983026940 4670 2999390650 3875 1890871220 4670
1967954586 4671 1983460222 4671 2999390650 3875 1891332986 4671
1968469552 4672 1983893504 4672 2999390650 3875 1891794752 4672
1968984518 4673 1984326786 4673 2999390650 3875 1892256518 4673
1969499484 4674 1984760068 4674 2999390650 3875 1892718284 4674
1970014450 4675 1985193350 4675 2999390650 3875 1893180050 4675
1970529416 4676 1985626632 4676 2999390650 3875 1893641816 4676
1971044382 4677 1986059914 4677 2999390650 3875 1894103582 4677
1971559348 4678 1986493196 4678 2999390650 3875 1894565348 4678
1972074314 4679 1986926478 4679 2999390650 3875 1895027114 4679
1972589280 4680 1987359760 4680 2999390650 3875 1895488880 4680
1973104246 4681 1987793042 4681 2999390650 3875 1895950646 4681
1973619212 4682 1988226324 4682 2999390650 3875 1896412412 4682
1974134178 4683 1988659606 4683 2999390650 3875 1896874178 4683
1974649144 4684 1989092888 4684 2999390650 3875 1897335944 4684
1975164110 4685 1989526170 4685 2999390650 3875 1897797710 4685
1975679076 4686 1989959452 4686 2999390650 3875 1898259476 4686
1976194042 4687 1990392734 4687 2999390650 3875 1898721242 4687
1976709008 4688 1990826016 4688 2999390650 3875 1899183008 4688
1977223974 4689 1991259298 4689 2999390650 3875 1899644774 4689
1977738940 4690 1991692580 4690 2999390650 3875 1900106540 4690
1978253906 4691 1992125862 4691 2999390650 3875 1900568306 4691
1978768872 4692 1992559144 4692 2999390650 3875 1901030072 4692
1979283838 4693 1992992426 4693 2999390650 3875 1901491838 4693
1979798804 4694 1993425708 4694 2999390650 3875 1901953604 4694
1980313770 4695 1993858990 4695 2999390650 3875 1902415370 4695
1980828736 4696 1994292272 4696 2999390650 3875 1902877136 4696
1981343702 4697 1994725554 4697 2999390650 3875 1903338902 4697
1981858668 4698 1995158836 4698 2999390650 3875 1903800668 4698
1982373634 4699 1995592118 4699 2999390650 3875 1904262434 4699
1982888600 4700 1996025400 4700 2999390650 3875 1904724200 4700
1983407634 4701 1996458682 4701 2999390650 3875 1905185966 4701
1983926668 4702 1996891964 4702 2999390650 3875 1905647732 4702
1984445702 4703 1997325246 4703 2999390650 3875 1906109498 4703
1984964736 4704 1997758528 4704 2999390650 3875 1906571264 4704
1985483770 4705 1998191810 4705 2999390650 3875 1907033030 4705
1986002804 4706 1998625092 4706 2999390650 3875 1907494796 4706
1986521838 4707 1999058374 4707 2999390650 3875 1907956562 4707
1987040872 4708 1999491656 4708 2999390650 3875 1908418328 4708
1987559906 4709 1999924938 4709 2999390650 3875 1908880094 4709
1988078940 4710 2000358220 4710 2999390650 3875 1909341860 4710
1988597974 4711 2000791502 4711 2999390650 3875 1909803626 4711
1989117008 4712 2001224784 4712 2999390650 3875 1910265392 4712
1989636042 4713 2001658066 4713 2999390650 3875 1910727158 4713
1990155076 4714 2002091348 4714 2999390650 3875 1911188924 4714
1990674110 4715 2002524630 4715 2999390650 3875 1911650690 4715
1991193144 4716 2002957912 4716 2999390650 3875 1912112456 4716
1991712178 4717 2003391194 4717 2999390650 3875 1912574222 4717
1992231212 4718 2003824476 4718 2999390650 3875 1913035988 4718
1992750246 4719 2004257758 4719 2999390650 3875 1913497754 4719
1993269280 4720 2004691040 4720 2999390650 3875 1913959520 4720
1993788314 4721 2005124322 4721 2999390650 3875 1914421286 4721
1994307348 4722 2005557604 4722 2999390650 3875 1914883052 4722
1994826382 4723 2005990886 4723 2999390650 3875 1915344818 4723
1995345416 4724 2006424168 4724 2999390650 3875 1915806584 4724
1995864450 4725 2006857450 4725 2999390650 3875 1916268350 4725
1996383484 4726 2007290732 4726 2999390650 3875 1916730116 4726
1996902518 4727 2007724014 4727 2999390650 3875 1917191882 4727
1997421552 4728 2008157296 4728 2999390650 3875 1917653648 4728
1997940586 4729 2008590578 4729 2999390650 3875 1918115414 4729
1998459620 4730 2009023860 4730 2999390650 3875 1918577180 4730
1998978654 4731 2009457142 4731 2999390650 3875 1919038946 4731
1999497688 4732 2009890424 4732 2999390650 3875 1919500712 4732
2000016722 4733 2010323706 4733 2999390650 3875 1919962478 4733
2000535756 4734 2010756988 4734 2999390650 3875 1920424244 4734
2001054790 4735 2011190270 4735 2999390650 3875 1920886010 4735
2001573824 4736 2011623552 4736 2999390650 3875 1921347776 4736
2002092858 4737 2012056834 4737 2999390650 3875 1921809542 4737
2002611892 4738 2012490116 4738 2999390650 3875 1922271308 4738
2003130926 4739 2012923398 4739 2999390650 3875 1922733074 4739
2003649960 4740 2013356680 4740 2999390650 3875 1923194840 4740
2004168994 4741 2013789962 4741 2999390650 3875 1923656606 4741
2004688028 4742 2014223244 4742 2999390650 3875 1924118372 4742
2005207062 4743 2014656526 4743 2999390650 3875 1924580138 4743
2005726096 4744 2015089808 4744 2999390650 3875 1925041904 4744
2006245130 4745 2015523090 4745 2999390650 3875 1925503670 4745
2006764164 4746 2015956372 4746 2999390650 3875 1925965436 4746
2007283198 4747 2016389654 4747 2999390650 3875 1926427202 4747
2007802232 4748 2016822936 4748 2999390650 3875 1926888968 4748
2008321266 4749 2017256218 4749 2999390650 3875 1927350734 4749
2008840300 4750 2017689500 4750 2999390650 3875 1927812500 4750
2009359334 4751 2018122782 4751 2999390650 3875 1928274266 4751
2009878368 4752 2018556064 4752 2999390650 3875 1928736032 4752
2010397402 4753 2018989346 4753 2999390650 3875 1929197798 4753
2010916436 4754 2019422628 4754 2999390650 3875 1929659564 4754
2011435470 4755 2019855910 4755 2999390650 3875 1930121330 4755
2011954504 4756 2020289192 4756 2999390650 3875 1930583096 4756
2012473538 4757 2020722474 4757 2999390650 3875 1931044862 4757
2012992572 4758 2021155756 4758 2999390650 3875 1931506628 4758
2013511606 4759 2021589038 4759 2999390650 3875 1931968394 4759
2014030640 4760 2022022320 4760 2999390650 3875 1932430160 4760
2014549674 4761 2022455602 4761 2999390650 3875 1932891926 4761
2015068708 4762 2022888884 4762 2999390650 3875 1933353692 4762
2015587742 4763 2023322166 4763 2999390650 3875 1933815458 4763
2016106776 4764 2023755448 4764 2999390650 3875 1934277224 4764
2016625810 4765 2024188730 4765 2999390650 3875 1934738990 4765
2017144844 4766 2024622012 4766 2999390650 3875 1935200756 4766
2017663878 4767 2025055294 4767 2999390650 3875 1935662522 4767
2018182912 4768 2025488576 4768 2999390650 3875 1936124288 4768
2018701946 4769 2025921858 4769 2999390650 3875 1936586054 4769
2019220980 4770 2026355140 4770 2999390650 3875 1937047820 4770
2019740014 4771 2026788422 4771 2999390650 3875 1937509586 4771
2020259048 4772 2027221704 4772 2999390650 3875 1937971352 4772
2020778082 4773 2027654986 4773 2999390650 3875 1938433118 4773
2021297116 4774 2028088268 4774 2999390650 3875 1938894884 4774
2021816150 4775 2028521550 4775 2999390650 3875 1939356650 4775
2022335184 4776 2028954832 4776 2999390650 3875 1939818416 4776
2022854218 4777 2029388114 4777 2999390650 3875 1940280182 4777
2023373252 4778 2029821396 4778 2999390650 3875 1940741948 4778
2023892286 4779 2030254678 4779 2999390650 3875 1941203714 4779
2024411320 4780 2030687960 4780 2999390650 3875 1941665480 4780
2024930354 4781 2031121242 4781 2999390650 3875 1942127246 4781
2025449388 4782 2031554524 4782 2999390650 3875 1942589012 4782
2025968422 4783 2031987806 4783 2999390650 3875 1943050778 4783
2026487456 4784 2032421088 4784 2999390650 3875 1943512544 4784
2027006490 4785 2032854370 4785 2999390650 3875 1943974310 4785
2027525524 4786 2033287652 4786 2999390650 3875 1944436076 4786
2028044558 4787 2033720934 4787 2999390650 3875 1944897842 4787
2028563592 4788 2034154216 4788 2999390650 3875 1945359608 4788
2029082626 4789 2034587498 4789 2999390650 3875 1945821374 4789
2029601660 4790 2035020780 4790 2999390650 3875 1946283140 4790
2030120694 4791 2035454062 4791 2999390650 3875 1946744906 4791
2030639728 4792 2035887344 4792 2999390650 3875 1947206672 4792
2031158762 4793 2036320626 4793 2999390650 3875 1947668438 4793
2031677796 4794 2036753908 4794 2999390650 3875 1948130204 4794
2032196830 4795 2037187190 4795 2999390650 3875 1948591970 4795
2032715864 4796 2037620472 4796 2999390650 3875 1949053736 4796
2033234898 4797 2038053754 4797 2999390650 3875 1949515502 4797
2033753932 4798 2038487036 4798 2999390650 3875 1949977268 4798
2034272966 4799 2038920318 4799 2999390650 3875 1950439034 4799
2034792000 4800 2039353600 4800 2999390650 3875 1950900800 4800
2035315102 4801 2039786882 4801 2999390650 3875 1951362566 4801
2035838204 4802 2040220164 4802 2999390650 3875 1951824332 4802
2036361306 4803 2040653446 4803 2999390650 3875 1952286098 4803
2036884408 4804 2041086728 4804 2999390650 3875 1952747864 4804
2037407510 4805 2041520010 4805 2999390650 3875 1953209630 4805
2037930612 4806 2041953292 4806 2999390650 3875 1953671396 4806
2038453714 4807 2042386574 4807 2999390650 3875 1954133162 4807
2038976816 4808 2042819856 4808 2999390650 3875 1954594928 4808
2039499918 4809 2043253138 4809 2999390650 3875 1955056694 4809
2040023020 4810 2043686420 4810 2999390650 3875 1955518460 4810
2040546122 4811 2044119702 4811 2999390650 3875 1955980226 4811
2041069224 4812 2044552984 4812 2999390650 3875 1956441992 4812
2041592326 4813 2044986266 4813 2999390650 3875 1956903758 4813
2042115428 4814 2045419548 4814 2999390650 3875 1957365524 4814
2042638530 4815 2045852830 4815 2999390650 3875 1957827290 4815
2043161632 4816 2046286112 4816 2999390650 3875 1958289056 4816
2043684734 4817 2046719394 4817 2999390650 3875 1958750822 4817
2044207836 4818 2047152676 4818 2999390650 3875 1959212588 4818
2044730938 4819 2047585958 4819 2999390650 3875 1959674354 4819
2045254040 4820 2048019240 4820 2999390650 3875 1960136120 4820
2045777142 4821 2048452522 4821 2999390650 3875 1960597886 4821
2046300244 4822 2048885804 4822 2999390650 3875 1961059652 4822
2046823346 4823 2049319086 4823 2999390650 3875 1961521418 4823
2047346448 4824 2049752368 4824 2999390650 3875 1961983184 4824
2047869550 4825 2050185650 4825 2999390650 3875 1962444950 4825
2048392652 4826 2050618932 4826 2999390650 3875 1962906716 4826
2048915754 4827 2051052214 4827 2999390650 3875 1963368482 4827
2049438856 4828 2051485496 4828 2999390650 3875 1963830248 4828
2049961958 4829 2051918778 4829 2999390650 3875 1964292014 4829
2050485060 4830 2052352060 4830 2999390650 3875 1964753780 4830
2051008162 4831 2052785342 4831 2999390650 3875 1965215546 4831
2051531264 4832 2053218624 4832 2999390650 3875 1965677312 4832
2052054366 4833 2053651906 4833 2999390650 3875 1966139078 4833
2052577468 4834 2054085188 4834 2999390650 3875 1966600844 4834
2053100570 4835 2054518470 4835 2999390650 3875 1967062610 4835
2053623672 4836 2054951752 4836 2999390650 3875 1967524376 4836
2054146774 4837 2055385034 4837 2999390650 3875 1967986142 4837
2054669876 4838 2055818316 4838 2999390650 3875 1968447908 4838
2055192978 4839 2056251598 4839 2999390650 3875 1968909674 4839
2055716080 4840 2056684880 4840 2999390650 3875 1969371440 4840
2056239182 4841 2057118162 4841 2999390650 3875 1969833206 4841
2056762284 4842 2057551444 4842 2999390650 3875 1970294972 4842
2057285386 4843 2057984726 4843 2999390650 3875 1970756738 4843
2057808488 4844 2058418008 4844 2999390650 3875 1971218504 4844
2058331590 4845 2058851290 4845 2999390650 3875 1971680270 4845
2058854692 4846 2059284572 4846 2999390650 3875 1972142036 4846
2059377794 4847 2059717854 4847 2999390650 3875 1972603802 4847
2059900896 4848 2060151136 4848 2999390650 3875 1973065568 4848
2060423998 4849 2060584418 4849 2999390650 3875 1973527334 4849
2060947100 4850 2061017700 4850 2999390650 3875 1973989100 4850
2061470202 4851 2061450982 4851 2999390650 3875 1974450866 4851
2061993304 4852 2061884264 4852 2999390650 3875 1974912632 4852
2062516406 4853 2062317546 4853 2999390650 3875 1975374398 4853
2063039508 4854 2062750828 4854 2999390650 3875 1975836164 4854
2063562610 4855 2063184110 4855 2999390650 3875 1976297930 4855
2064085712 4856 2063617392 4856 2999390650 3875 1976759696 4856
2064608814 4857 2064050674 4857 2999390650 3875 1977221462 4857
2065131916 4858 2064483956 4858 2999390650 3875 1977683228 4858
2065655018 4859 2064917238 4859 2999390650 3875 1978144994 4859
2066178120 4860 2065350520 4860 2999390650 3875 1978606760 4860
2066701222 4861 2065783802 4861 2999390650 3875 1979068526 4861
2067224324 4862 2066217084 4862 2999390650 3875 1979530292 4862
2067747426 4863 2066650366 4863 2999390650 3875 1979992058 4863
2068270528 4864 2067083648 4864 2999390650 3875 1980453824 4864
2068793630 4865 2067516930 4865 2999390650 3875 1980915590 4865
2069316732 4866 2067950212 4866 2999390650 3875 1981377356 4866
2069839834 4867 2068383494 4867 2999390650 3875 1981839122 4867
2070362936 4868 2068816776 4868 2999390650 3875 1982300888 4868
2070886038 4869 2069250058 4869 2999390650 3875 1982762654 4869
2071409140 4870 2069683340 4870 2999390650 3875 1983224420 4870
2071932242 4871 2070116622 4871 2999390650 3875 1983686186 4871
2072455344 4872 2070549904 4872 2999390650 3875 1984147952 4872
2072978446 4873 2070983186 4873 2999390650 3875 1984609718 4873
2073501548 4874 2071416468 4874 2999390650 3875 1985071484 4874
2074024650 4875 2071849750 4875 2999390650 3875 1985533250 4875
2074547752 4876 2072283032 4876 2999390650 3875 1985995016 4876
2075070854 4877 2072716314 4877 2999390650 3875 1986456782 4877
2075593956 4878 2073149596 4878 2999390650 3875 1986918548 4878
2076117058 4879 2073582878 4879 2999390650 3875 1987380314 4879
2076640160 4880 2074016160 4880 2999390650 3875 1987842080 4880
2077163262 4881 2074449442 4881 2999390650 3875 1988303846 4881
2077686364 4882 2074882724 4882 2999390650 3875 1988765612 4882
2078209466 4883 2075316006 4883 2999390650 3875 1989227378 4883
2078732568 4884 2075749288 4884 2999390650 3875 1989689144 4884
2079255670 4885 2076182570 4885 2999390650 3875 1990150910 4885
2079778772 4886 2076615852 4886 2999390650 3875 1990612676 4886
2080301874 4887 2077049134 4887 2999390650 3875 1991074442 4887
2080824976 4888 2077482416 4888 2999390650 3875 1991536208 4888
2081348078 4889 2077915698 4889 2999390650 3875 1991997974 4889
2081871180 4890 2078348980 4890 2999390650 3875 1992459740 4890
2082394282 4891 2078782262 4891 2999390650 3875 1992921506 4891
2082917384 4892 2079215544 4892 2999390650 3875 1993383272 4892
2083440486 4893 2079648826 4893 2999390650 3875 1993845038 4893
2083963588 4894 2080082108 4894 2999390650 3875 1994306804 4894
2084486690 4895 2080515390 4895 2999390650 3875 1994768570 4895
2085009792 4896 2080948672 4896 2999390650 3875 1995230336 4896
2085532894 4897 2081381954 4897 2999390650 3875 1995692102 4897
2086055996 4898 2081815236 4898 2999390650 3875 1996153868 4898
2086579098 4899 2082248518 4899 2999390650 3875 1996615634 4899
2087102200 4900 2082681800 4900 2999390650 3875 1997077400 4900
2087629370 4901 2083115082 4901 2999390650 3875 1997539166 4901
2088156540 4902 2083548364 4902 2999390650 3875 1998000932 4902
2088683710 4903 2083981646 4903 2999390650 3875 1998462698 4903
2089210880 4904 2084414928 4904 2999390650 3875 1998924464 4904
2089738050 4905 2084848210 4905 2999390650 3875 1999386230 4905
2090265220 4906 2085281492 4906 2999390650 3875 1999847996 4906
2090792390 4907 2085714774 4907 2999390650 3875 2000309762 4907
2091319560 4908 2086148056 4908 2999390650 3875 2000771528 4908
2091846730 4909 2086581338 4909 2999390650 3875 2001233294 4909
2092373900 4910 2087014620 4910 2999390650 3875 2001695060 4910
2092901070 4911 2087447902 4911 2999390650 3875 2002156826 4911
2093428240 4912 2087881184 4912 2999390650 3875 2002618592 4912
2093955410 4913 2088314466 4913 2999390650 3875 2003080358 4913
2094482580 4914 2088747748 4914 2999390650 3875 2003542124 4914
2095009750 4915 2089181030 4915 2999390650 3875 2004003890 4915
2095536920 4916 2089614312 4916 2999390650 3875 2004465656 4916
2096064090 4917 2090047594 4917 2999390650 3875 2004927422 4917
2096591260 4918 2090480876 4918 2999390650 3875 2005389188 4918
2097118430 4919 2090914158 4919 2999390650 3875 2005850954 4919
2097645600 4920 2091347440 4920 2999390650 3875 2006312720 4920
2098172770 4921 2091780722 4921 2999390650 3875 2006774486 4921
2098699940 4922 2092214004 4922 2999390650 3875 2007236252 4922
2099227110 4923 2092647286 4923 2999390650 3875 2007698018 4923
2099754280 4924 2093080568 4924 2999390650 3875 2008159784 4924
2100281450 4925 2093513850 4925 2999390650 3875 2008621550 4925
2100808620 4926 2093947132 4926 2999390650 3875 2009083316 4926
2101335790 4927 2094380414 4927 2999390650 3875 2009545082 4927
2101862960 4928 2094813696 4928 2999390650 3875 2010006848 4928
2102390130 4929 2095246978 4929 2999390650 3875 2010468614 4929
2102917300 4930 2095680260 4930 2999390650 3875 2010930380 4930
2103444470 4931 2096113542 4931 2999390650 3875 2011392146 4931
2103971640 4932 2096546824 4932 2999390650 3875 2011853912 4932
2104498810 4933 2096980106 4933 2999390650 3875 2012315678 4933
2105025980 4934 2097413388 4934 2999390650 3875 2012777444 4934
2105553150 4935 2097846670 4935 2999390650 3875 2013239210 4935
2106080320 4936 2098279952 4936 2999390650 3875 2013700976 4936
2106607490 4937 2098713234 4937 2999390650 3875 2014162742 4937
2107134660 4938 2099146516 4938 2999390650 3875 2014624508 4938
2107661830 4939 2099579798 4939 2999390650 3875 2015086274 4939
2108189000 4940 2100013080 4940 2999390650 3875 2015548040 4940
2108716170 4941 2100446362 4941 2999390650 3875 2016009806 4941
2109243340 4942 2100879644 4942 2999390650 3875 2016471572 4942
2109770510 4943 2101312926 4943 2999390650 3875 2016933338 4943
2110297680 4944 2101746208 4944 2999390650 3875 2017395104 4944
2110824850 4945 2102179490 4945 2999390650 3875 2017856870 4945
2111352020 4946 2102612772 4946 2999390650 3875 2018318636 4946
2111879190 4947 2103046054 4947 2999390650 3875 2018780402 4947
2112406360 4948 2103479336 4948 2999390650 3875 2019242168 4948
2112933530 4949 2103912618 4949 2999390650 3875 2019703934 4949
2113460700 4950 2104345900 4950 2999390650 3875 2020165700 4950
2113987870 4951 2104779182 4951 2999390650 3875 2020627466 4951
2114515040 4952 2105212464 4952 2999390650 3875 2021089232 4952
2115042210 4953 2105645746 4953 2999390650 3875 2021550998 4953
2115569380 4954 2106079028 4954 2999390650 3875 2022012764 4954
2116096550 4955 2106512310 4955 2999390650 3875 2022474530 4955
2116623720 4956 2106945592 4956 2999390650 3875 2022936296 4956
2117150890 4957 2107378874 4957 2999390650 3875 2023398062 4957
2117678060 4958 2107812156 4958 2999390650 3875 2023859828 4958
2118205230 4959 2108245438 4959 2999390650 3875 2024321594 4959
2118732400 4960 2108678720 4960 2999390650 3875 2024783360 4960
2119259570 4961 2109112002 4961 2999390650 3875 2025245126 4961
2119786740 4962 2109545284 4962 2999390650 3875 2025706892 4962
2120313910 4963 2109978566 4963 2999390650 3875 2026168658 4963
2120841080 4964 2110411848 4964 2999390650 3875 2026630424 4964
2121368250 4965 2110845130 4965 2999390650 3875 2027092190 4965
2121895420 4966 2111278412 4966 2999390650 3875 2027553956 4966
2122422590 4967 2111711694 4967 2999390650 3875 2028015722 4967
2122949760 4968 2112144976 4968 2999390650 3875 2028477488 4968
2123476930 4969 2112578258 4969 2999390650 3875 2028939254 4969
2124004100 4970 2113011540 4970 2999390650 3875 2029401020 4970
2124531270 4971 2113444822 4971 2999390650 3875 2029862786 4971
2125058440 4972 2113878104 4972 2999390650 3875 2030324552 4972
2125585610 4973 2114311386 4973 2999390650 3875 2030786318 4973
2126112780 4974 2114744668 4974 2999390650 3875 2031248084 4974
2126639950 4975 2115177950 4975 2999390650 3875 2031709850 4975
2127167120 4976 2115611232 4976 2999390650 3875 2032171616 4976
2127694290 4977 2116044514 4977 2999390650 3875 2032633382 4977
2128221460 4978 2116477796 4978 2999390650 3875 2033095148 4978
2128748630 4979 2116911078 4979 2999390650 3875 2033556914 4979
2129275800 4980 2117344360 4980 2999390650 3875 2034018680 4980
2129802970 4981 2117777642 4981 2999390650 3875 2034480446 4981
2130330140 4982 2118210924 4982 2999390650 3875 2034942212 4982
2130857310 4983 2118644206 4983 2999390650 3875 2035403978 4983
2131384480 4984 2119077488 4984 2999390650 3875 2035865744 4984
2131911650 4985 2119510770 4985 2999390650 3875 2036327510 4985
2132438820 4986 2119944052 4986 2999390650 3875 2036789276 4986
2132965990 4987 2120377334 4987 2999390650 3875 2037251042 4987
2133493160 4988 2120810616 4988 2999390650 3875 2037712808 4988
2134020330 4989 2121243898 4989 2999390650 3875 2038174574 4989
2134547500 4990 2121677180 4990 2999390650 3875 2038636340 4990
2135074670 4991 2122110462 4991 2999390650 3875 2039098106 4991
2135601840 4992 2122543744 4992 2999390650 3875 2039559872 4992
2136129010 4993 2122977026 4993 2999390650 3875 2040021638 4993
2136656180 4994 2123410308 4994 2999390650 3875 2040483404 4994
2137183350 4995 2123843590 4995 2999390650 3875 2040945170 4995
2137710520 4996 2124276872 4996 2999390650 3875 2041406936 4996
2138237690 4997 2124710154 4997 2999390650 3875 2041868702 4997
2138764860 4998 2125143436 4998 2999390650 3875 2042330468 4998
2139292030 4999 2125576718 4999 2999390650 3875 2042792234 4999
2139819200 5000 2126010000 5000 2999390650 3875 2043254000 5000
2140350442 5001 2126447322 5001 2999390650 3875 2043742446 5001
2140881684 5002 2126884644 5002 2999390650 3875 2044230892 5002
2141412926 5003 2127321966 5003 2999390650 3875 2044719338 5003
2141944168 5004 2127759288 5004 2999390650 3875 2045207784 5004
2142475410 5005 2128196610 5005 2999390650 3875 2045696230 5005
2143006652 5006 2128633932 5006 2999390650 3875 2046184676 5006
2143537894 5007 2129071254 5007 2999390650 3875 2046673122 5007
2144069136 5008 2129508576 5008 2999390650 3875 2047161568 5008
2144600378 5009 2129945898 5009 2999390650 3875 2047650014 5009
2145131620 5010 2130383220 5010 2999390650 3875 2048138460 5010
2145662862 5011 2130820542 5011 2999390650 3875 2048626906 5011
2146194104 5012 2131257864 5012 2999390650 3875 2049115352 5012
2146725346 5013 2131695186 5013 2999390650 3875 2049603798 5013
2147256588 5014 2132132508 5014 2999390650 3875 2050092244 5014
2147787830 5015 2132569830 5015 2999390650 3875 2050580690 5015
2148319072 5016 2133007152 5016 2999390650 3875 2051069136 5016
2148850314 5017 2133444474 5017 2999390650 3875 2051557582 5017
2149381556 5018 2133881796 5018 2999390650 3875 2052046028 5018
2149912798 5019 2134319118 5019 2999390650 3875 2052534474 5019
2150444040 5020 2134756440 5020 2999390650 3875 2053022920 5020
2150975282 5021 2135193762 5021 2999390650 3875 2053511366 5021
2151506524 5022 2135631084 5022 2999390650 3875 2053999812 5022
2152037766 5023 2136068406 5023 2999390650 3875 2054488258 5023
2152569008 5024 2136505728 5024 2999390650 3875 2054976704 5024
2153100250 5025 2136943050 5025 2999390650 3875 2055465150 5025
2153631492 5026 2137380372 5026 2999390650 3875 2055953596 5026
2154162734 5027 2137817694 5027 2999390650 3875 2056442042 5027
2154693976 5028 2138255016 5028 2999390650 3875 2056930488 5028
2155225218 5029 2138692338 5029 2999390650 3875 2057418934 5029
2155756460 5030 2139129660 5030 2999390650 3875 2057907380 5030
2156287702 5031 2139566982 5031 2999390650 3875 2058395826 5031
2156818944 5032 2140004304 5032 2999390650 3875 2058884272 5032
2157350186 5033 2140441626 5033 2999390650 3875 2059372718 5033
2157881428 5034 2140878948 5034 2999390650 3875 2059861164 5034
2158412670 5035 2141316270 5035 2999390650 3875 2060349610 5035
2158943912 5036 2141753592 5036 2999390650 3875 2060838056 5036
2159475154 5037 2142190914 5037 2999390650 3875 2061326502 5037
2160006396 5038 2142628236 5038 2999390650 3875 2061814948 5038
2160537638 5039 2143065558 5039 2999390650 3875 2062303394 5039
2161068880 5040 2143502880 5040 2999390650 3875 2062791840 5040
2161600122 5041 2143940202 5041 2999390650 3875 2063280286 5041
2162131364 5042 2144377524 5042 2999390650 3875 2063768732 5042
2162662606 5043 2144814846 5043 2999390650 3875 2064257178 5043
2163193848 5044 2145252168 5044 2999390650 3875 2064745624 5044
2163725090 5045 2145689490 5045 2999390650 3875 2065234070 5045
2164256332 5046 2146126812 5046 2999390650 3875 2065722516 5046
2164787574 5047 2146564134 5047 2999390650 3875 2066210962 5047
2165318816 5048 2147001456 5048 2999390650 3875 2066699408 5048
2165850058 5049 2147438778 5049 2999390650 3875 2067187854 5049
2166381300 5050 2147876100 5050 2999390650 3875 2067676300 5050
2166912542 5051 2148313422 5051 2999390650 3875 2068164746 5051
2167443784 5052 2148750744 5052 2999390650 3875 2068653192 5052
2167975026 5053 2149188066 5053 2999390650 3875 2069141638 5053
2168506268 5054 2149625388 5054 2999390650 3875 2069630084 5054
2169037510 5055 2150062710 5055 2999390650 3875 2070118530 5055
2169568752 5056 2150500032 5056 2999390650 3875 2070606976 5056
2170099994 5057 2150937354 5057 2999390650 3875 2071095422 5057
2170631236 5058 2151374676 5058 2999390650 3875 2071583868 5058
2171162478 5059 2151811998 5059 2999390650 3875 2072072314 5059
2171693720 5060 2152249320 5060 2999390650 3875 2072560760 5060
2172224962 5061 2152686642 5061 2999390650 3875 2073049206 5061
2172756204 5062 2153123964 5062 2999390650 3875 2073537652 5062
2173287446 5063 2153561286 5063 2999390650 3875 2074026098 5063
2173818688 5064 2153998608 5064 2999390650 3875 2074514544 5064
2174349930 5065 2154435930 5065 2999390650 3875 2075002990 5065
2174881172 5066 2154873252 5066 2999390650 3875 2075491436 5066
2175412414 5067 2155310574 5067 2999390650 3875 2075979882 5067
2175943656 5068 2155747896 5068 2999390650 3875 2076468328 5068
2176474898 5069 2156185218 5069 2999390650 3875 2076956774 5069
2177006140 5070 2156622540 5070 2999390650 3875 2077445220 5070
2177537382 5071 2157059862 5071 2999390650 3875 2077933666 5071
2178068624 5072 2157497184 5072 2999390650 3875 2078422112 5072
2178599866 5073 2157934506 5073 2999390650 3875 2078910558 5073
2179131108 5074 2158371828 5074 2999390650 3875 2079399004 5074
2179662350 5075 2158809150 5075 2999390650 3875 2079887450 5075
2180193592 5076 2159246472 5076 2999390650 3875 2080375896 5076
2180724834 5077 2159683794 5077 2999390650 3875 2080864342 5077
2181256076 5078 2160121116 5078 2999390650 3875 2081352788 5078
2181787318 5079 2160558438 5079 2999390650 3875 2081841234 5079
2182318560 5080 2160995760 5080 2999390650 3875 2082329680 5080
2182849802 5081 2161433082 5081 2999390650 3875 2082818126 5081
2183381044 5082 2161870404 5082 2999390650 3875 2083306572 5082
2183912286 5083 2162307726 5083 2999390650 3875 2083795018 5083
2184443528 5084 2162745048 5084 2999390650 3875 2084283464 5084
2184974770 5085 2163182370 5085 2999390650 3875 2084771910 5085
2185506012 5086 2163619692 5086 2999390650 3875 2085260356 5086
2186037254 5087 2164057014 5087 2999390650 3875 2085748802 5087
2186568496 5088 2164494336 5088 2999390650 3875 2086237248 5088
2187099738 5089 2164931658 5089 2999390650 3875 2086725694 5089
2187630980 5090 2165368980 5090 2999390650 3875 2087214140 5090
2188162222 5091 2165806302 5091 2999390650 3875 2087702586 5091
2188693464 5092 2166243624 5092 2999390650 3875 2088191032 5092
2189224706 5093 2166680946 5093 2999390650 3875 2088679478 5093
2189755948 5094 2167118268 5094 2999390650 3875 2089167924 5094
2190287190 5095 2167555590 5095 2999390650 3875 2089656370 5095
2190818432 5096 2167992912 5096 2999390650 3875 2090144816 5096
2191349674 5097 2168430234 5097 2999390650 3875 2090633262 5097
2191880916 5098 2168867556 5098 2999390650 3875 2091121708 5098
2192412158 5099 2169304878 5099 2999390650 3875 2091610154 5099
2192943400 5100 2169742200 5100 2999390650 3875 2092098600 5100
2193478714 5101 2170179522 5101 2999390650 3875 2092587046 5101
2194014028 5102 2170616844 5102 2999390650 3875 2093075492 5102
2194549342 5103 2171054166 5103 2999390650 3875 2093563938 5103
2195084656 5104 2171491488 5104 2999390650 3875 2094052384 5104
2195619970 5105 2171928810 5105 2999390650 3875 2094540830 5105
2196155284 5106 2172366132 5106 2999390650 3875 2095029276 5106
2196690598 5107 2172803454 5107 2999390650 3875 2095517722 5107
2197225912 5108 2173240776 5108 2999390650 3875 2096006168 5108
2197761226 5109 2173678098 5109 2999390650 3875 2096494614 5109
2198296540 5110 2174115420 5110 2999390650 3875 2096983060 5110
2198831854 5111 2174552742 5111 2999390650 3875 2097471506 5111
2199367168 5112 2174990064 5112 2999390650 3875 2097959952 5112
2199902482 5113 2175427386 5113 2999390650 3875 2098448398 5113
2200437796 5114 2175864708 5114 2999390650 3875 2098936844 5114
2200973110 5115 2176302030 5115 2999390650 3875 2099425290 5115
2201508424 5116 2176739352 5116 2999390650 3875 2099913736 5116
2202043738 5117 2177176674 5117 2999390650 3875 2100402182 5117
2202579052 5118 2177613996 5118 2999390650 3875 2100890628 5118
2203114366 5119 2178051318 5119 2999390650 3875 2101379074 5119
2203649680 5120 2178488640 5120 2999390650 3875 2101867520 5120
2204184994 5121 2178925962 5121 2999390650 3875 2102355966 5121
2204720308 5122 2179363284 5122 2999390650 3875 2102844412 5122
2205255622 5123 2179800606 5123 2999390650 3875 2103332858 5123
2205790936 5124 2180237928 5124 2999390650 3875 2103821304 5124
2206326250 5125 2180675250 5125 2999390650 3875 2104309750 5125
2206861564 5126 2181112572 5126 2999390650 3875 2104798196 5126
2207396878 5127 2181549894 5127 2999390650 3875 2105286642 5127
2207932192 5128 2181987216 5128 2999390650 3875 2105775088 5128
2208467506 5129 2182424538 5129 2999390650 3875 2106263534 5129
2209002820 5130 2182861860 5130 2999390650 3875 2106751980 5130
2209538134 5131 2183299182 5131 2999390650 3875 2107240426 5131
2210073448 5132 2183736504 5132 2999390650 3875 2107728872 5132
2210608762 5133 2184173826 5133 2999390650 3875 2108217318 5133
2211144076 5134 2184611148 5134 2999390650 3875 2108705764 5134
2211679390 5135 2185048470 5135 2999390650 3875 2109194210 5135
2212214704 5136 2185485792 5136 2999390650 3875 2109682656 5136
2212750018 5137 2185923114 5137 2999390650 3875 2110171102 5137
2213285332 5138 2186360436 5138 2999390650 3875 2110659548 5138
2213820646 5139 2186797758 5139 2999390650 3875 2111147994 5139
2214355960 5140 2187235080 5140 2999390650 3875 2111636440 5140
2214891274 5141 2187672402 5141 2999390650 3875 2112124886 5141
2215426588 5142 2188109724 5142 2999390650 3875 2112613332 5142
2215961902 5143 2188547046 5143 2999390650 3875 2113101778 5143
2216497216 5144 2188984368 5144 2999390650 3875 2113590224 5144
2217032530 5145 2189421690 5145 2999390650 3875 2114078670 5145
2217567844 5146 2189859012 5146 2999390650 3875 2114567116 5146
2218103158 5147 2190296334 5147 2999390650 3875 2115055562 5147
2218638472 5148 2190733656 5148 2999390650 3875 2115544008 5148
2219173786 5149 2191170978 5149 2999390650 3875 2116032454 5149
2219709100 5150 2191608300 5150 2999390650 3875 2116520900 5150
2220244414 5151 2192045622 5151 2999390650 3875 2117009346 5151
2220779728 5152 2192482944 5152 2999390650 3875 2117497792 5152
2221315042 5153 2192920266 5153 2999390650 3875 2117986238 5153
2221850356 5154 2193357588 5154 2999390650 3875 2118474684 5154
2222385670 5155 2193794910 5155 2999390650 3875 2118963130 5155
2222920984 5156 2194232232 5156 2999390650 3875 2119451576 5156
2223456298 5157 2194669554 5157 2999390650 3875 2119940022 5157
2223991612 5158 2195106876 5158 2999390650 3875 2120428468 5158
2224526926 5159 2195544198 5159 2999390650 3875 2120916914 5159
2225062240 5160 2195981520 5160 2999390650 3875 2121405360 5160
2225597554 5161 2196418842 5161 2999390650 3875 2121893806 5161
2226132868 5162 2196856164 5162 2999390650 3875 2122382252 5162
2226668182 5163 2197293486 5163 2999390650 3875 2122870698 5163
2227203496 5164 2197730808 5164 2999390650 3875 2123359144 5164
2227738810 5165 2198168130 5165 2999390650 3875 2123847590 5165
2228274124 5166 2198605452 5166 2999390650 3875 2124336036 5166
2228809438 5167 2199042774 5167 2999390650 3875 2124824482 5167
2229344752 5168 2199480096 5168 2999390650 3875 2125312928 5168
2229880066 5169 2199917418 5169 2999390650 3875 2125801374 5169
2230415380 5170 2200354740 5170 2999390650 3875 2126289820 5170
2230950694 5171 2200792062 5171 2999390650 3875 2126778266 5171
2231486008 5172 2201229384 5172 2999390650 3875 2127266712 5172
2232021322 5173 2201666706 5173 2999390650 3875 2127755158 5173
2232556636 5174 2202104028 5174 2999390650 3875 2128243604 5174
2233091950 5175 2202541350 5175 2999390650 3875 2128732050 5175
2233627264 5176 2202978672 5176 2999390650 3875 2129220496 5176
2234162578 5177 2203415994 5177 2999390650 3875 2129708942 5177
2234697892 5178 2203853316 5178 2999390650 3875 2130197388 5178
2235233206 5179 2204290638 5179 2999390650 3875 2130685834 5179
2235768520 5180 2204727960 5180 2999390650 3875 2131174280 5180
2236303834 5181 2205165282 5181 2999390650 3875 2131662726 5181
2236839148 5182 2205602604 5182 2999390650 3875 2132151172 5182
2237374462 5183 2206039926 5183 2999390650 3875 2132639618 5183
2237909776 5184 2206477248 5184 2999390650 3875 2133128064 5184
2238445090 5185 2206914570 5185 2999390650 3875 2133616510 5185
2238980404 5186 2207351892 5186 2999390650 3875 2134104956 5186
2239515718 5187 2207789214 5187 2999390650 3875 2134593402 5187
2240051032 5188 2208226536 5188 2999390650 3875 2135081848 5188
2240586346 5189 2208663858 5189 2999390650 3875 2135570294 5189
2241121660 5190 2209101180 5190 2999390650 3875 2136058740 5190
2241656974 5191 2209538502 5191 2999390650 3875 2136547186 5191
2242192288 5192 2209975824 5192 2999390650 3875 2137035632 5192
2242727602 5193 2210413146 5193 2999390650 3875 2137524078 5193
2243262916 5194 2210850468 5194 2999390650 3875 2138012524 5194
2243798230 5195 2211287790 5195 2999390650 3875 2138500970 5195
2244333544 5196 2211725112 5196 2999390650 3875 2138989416 5196
2244868858 5197 2212162434 5197 2999390650 3875 2139477862 5197
2245404172 5198 2212599756 5198 2999390650 3875 2139966308 5198
2245939486 5199 2213037078 5199 2999390650 3875 2140454754 5199
2246474800 5200 2213474400 5200 2999390650 3875 2140943200 5200
2247014186 5201 2213911722 5201 2999390650 3875 2141431646 5201
2247553572 5202 2214349044 5202 2999390650 3875 2141920092 5202
2248092958 5203 2214786366 5203 2999390650 3875 2142408538 5203
2248632344 5204 2215223688 5204 2999390650 3875 2142896984 5204
2249171730 5205 2215661010 5205 2999390650 3875 2143385430 5205
2249711116 5206 2216098332 5206 2999390650 3875 2143873876 5206
2250250502 5207 2216535654 5207 2999390650 3875 2144362322 5207
2250789888 5208 2216972976 5208 2999390650 3875 2144850768 5208
2251329274 5209 2217410298 5209 2999390650 3875 2145339214 5209
2251868660 5210 2217847620 5210 2999390650 3875 2145827660 5210
2252408046 5211 2218284942 5211 2999390650 3875 2146316106 5211
2252947432 5212 2218722264 5212 2999390650 3875 2146804552 5212
2253486818 5213 2219159586 5213 2999390650 3875 2147292998 5213
2254026204 5214 2219596908 5214 2999390650 3875 2147781444 5214
2254565590 5215 2220034230 5215 2999390650 3875 2148269890 5215
2255104976 5216 2220471552 5216 2999390650 3875 2148758336 5216
2255644362 5217 2220908874 5217 2999390650 3875 2149246782 5217
2256183748 5218 2221346196 5218 2999390650 3875 2149735228 5218
2256723134 5219 2221783518 5219 2999390650 3875 2150223674 5219
2257262520 5220 2222220840 5220 2999390650 3875 2150712120 5220
2257801906 5221 2222658162 5221 2999390650 3875 2151200566 5221
2258341292 5222 2223095484 5222 2999390650 3875 2151689012 5222
2258880678 5223 2223532806 5223 2999390650 3875 2152177458 5223
2259420064 5224 2223970128 5224 2999390650 3875 2152665904 5224
2259959450 5225 2224407450 5225 2999390650 3875 2153154350 5225
2260498836 5226 2224844772 5226 2999390650 3875 2153642796 5226
2261038222 5227 2225282094 5227 2999390650 3875 2154131242 5227
2261577608 5228 2225719416 5228 2999390650 3875 2154619688 5228
2262116994 5229 2226156738 5229 2999390650 3875 2155108134 5229
2262656380 5230 2226594060 5230 2999390650 3875 2155596580 5230
2263195766 5231 2227031382 5231 2999390650 3875 2156085026 5231
2263735152 5232 2227468704 5232 2999390650 3875 2156573472 5232
2264274538 5233 2227906026 5233 2999390650 3875 2157061918 5233
2264813924 5234 2228343348 5234 2999390650 3875 2157550364 5234
2265353310 5235 2228780670 5235 2999390650 3875 2158038810 5235
2265892696 5236 2229217992 5236 2999390650 3875 2158527256 5236
2266432082 5237 2229655314 5237 2999390650 3875 2159015702 5237
2266971468 5238 2230092636 5238 2999390650 3875 2159504148 5238
2267510854 5239 2230529958 5239 2999390650 3875 2159992594 5239
2268050240 5240 2230967280 5240 2999390650 3875 2160481040 5240
2268589626 5241 2231404602 5241 2999390650 3875 2160969486 5241
2269129012 5242 2231841924 5242 2999390650 3875 2161457932 5242
2269668398 5243 2232279246 5243 2999390650 3875 2161946378 5243
2270207784 5244 2232716568 5244 2999390650 3875 2162434824 5244
2270747170 5245 2233153890 5245 2999390650 3875 2162923270 5245
2271286556 5246 2233591212 5246 2999390650 3875 2163411716 5246
2271825942 5247 2234028534 5247 2999390650 3875 2163900162 5247
2272365328 5248 2234465856 5248 2999390650 3875 2164388608 5248
2272904714 5249 2234903178 5249 2999390650 3875 2164877054 5249
2273444100 5250 2235340500 5250 2999390650 3875 2165365500 5250
2273983486 5251 2235777822 5251 2999390650 3875 2165853946 5251
2274522872 5252 2236215144 5252 2999390650 3875 2166342392 5252
2275062258 5253 2236652466 5253 2999390650 3875 2166830838 5253
2275601644 5254 2237089788 5254 2999390650 3875 2167319284 5254
2276141030 5255 2237527110 5255 2999390650 3875 2167807730 5255
2276680416 5256 2237964432 5256 2999390650 3875 2168296176 5256
2277219802 5257 2238401754 5257 2999390650 3875 2168784622 5257
2277759188 5258 2238839076 5258 2999390650 3875 2169273068 5258
2278298574 5259 2239276398 5259 2999390650 3875 2169761514 5259
2278837960 5260 2239713720 5260 2999390650 3875 2170249960 5260
2279377346 5261 2240151042 5261 2999390650 3875 2170738406 5261
2279916732 5262 2240588364 5262 2999390650 3875 2171226852 5262
2280456118 5263 2241025686 5263 2999390650 3875 2171715298 5263
2280995504 5264 2241463008 5264 2999390650 3875 2172203744 5264
2281534890 5265 2241900330 5265 2999390650 3875 2172692190 5265
2282074276 5266 2242337652 5266 2999390650 3875 2173180636 5266
2282613662 5267 2242774974 5267 2999390650 3875 2173669082 5267
2283153048 5268 2243212296 5268 2999390650 3875 2174157528 5268
2283692434 5269 2243649618 5269 2999390650 3875 2174645974 5269
2284231820 5270 2244086940 5270 2999390650 3875 2175134420 5270
2284771206 5271 2244524262 5271 2999390650 3875 2175622866 5271
2285310592 5272 2244961584 5272 2999390650 3875 2176111312 5272
2285849978 5273 2245398906 5273 2999390650 3875 2176599758 5273
2286389364 5274 2245836228 5274 2999390650 3875 2177088204 5274
2286928750 5275 2246273550 5275 2999390650 3875 2177576650 5275
2287468136 5276 2246710872 5276 2999390650 3875 2178065096 5276
2288007522 5277 2247148194 5277 2999390650 3875 2178553542 5277
2288546908 5278 2247585516 5278 2999390650 3875 2179041988 5278
2289086294 5279 2248022838 5279 2999390650 3875 2179530434 5279
2289625680 5280 2248460160 5280 2999390650 3875 2180018880 5280
2290165066 5281 2248897482 5281 2999390650 3875 2180507326 5281
2290704452 5282 2249334804 5282 2999390650 3875 2180995772 5282
2291243838 5283 2249772126 5283 2999390650 3875 2181484218 5283
2291783224 5284 2250209448 5284 2999390650 3875 2181972664 5284
2292322610 5285 2250646770 5285 2999390650 3875 2182461110 5285
2292861996 5286 2251084092 5286 2999390650 3875 2182949556 5286
2293401382 5287 2251521414 5287 2999390650 3875 2183438002 5287
2293940768 5288 2251958736 5288 2999390650 3875 2183926448 5288
2294480154 5289 2252396058 5289 2999390650 3875 2184414894 5289
2295019540 5290 2252833380 5290 2999390650 3875 2184903340 5290
2295558926 5291 2253270702 5291 2999390650 3875 2185391786 5291
2296098312 5292 2253708024 5292 2999390650 3875 2185880232 5292
2296637698 5293 2254145346 5293 2999390650 3875 2186368678 5293
2297177084 5294 2254582668 5294 2999390650 3875 2186857124 5294
2297716470 5295 2255019990 5295 2999390650 3875 2187345570 5295
2298255856 5296 2255457312 5296 2999390650 3875 2187834016 5296
2298795242 5297 2255894634 5297 2999390650 3875 2188322462 5297
2299334628 5298 2256331956 5298 2999390650 3875 2188810908 5298
2299874014 5299 2256769278 5299 2999390650 3875 2189299354 5299
2300413400 5300 2257206600 5300 2999390650 3875 2189787800 5300
2300956858 5301 2257643922 5301 2999390650 3875 2190276246 5301
2301500316 5302 2258081244 5302 2999390650 3875 2190764692 5302
2302043774 5303 2258518566 5303 2999390650 3875 2191253138 5303
2302587232 5304 2258955888 5304 2999390650 3875 2191741584 5304
2303130690 5305 2259393210 5305 2999390650 3875 2192230030 5305
2303674148 5306 2259830532 5306 2999390650 3875 2192718476 5306
2304217606 5307 2260267854 5307 2999390650 3875 2193206922 5307
2304761064 5308 2260705176 5308 2999390650 3875 2193695368 5308
2305304522 5309 2261142498 5309 2999390650 3875 2194183814 5309
2305847980 5310 2261579820 5310 2999390650 3875 2194672260 5310
2306391438 5311 2262017142 5311 2999390650 3875 2195160706 5311
2306934896 5312 2262454464 5312 2999390650 3875 2195649152 5312
2307478354 5313 2262891786 5313 2999390650 3875 2196137598 5313
2308021812 5314 2263329108 5314 2999390650 3875 2196626044 5314
2308565270 5315 2263766430 5315 2999390650 3875 2197114490 5315
2309108728 5316 2264203752 5316 2999390650 3875 2197602936 5316
2309652186 5317 2264641074 5317 2999390650 3875 2198091382 5317
2310195644 5318 2265078396 5318 2999390650 3875 2198579828 5318
2310739102 5319 2265515718 5319 2999390650 3875 2199068274 5319
2311282560 5320 2265953040 5320 2999390650 3875 2199556720 5320
2311826018 5321 2266390362 5321 2999390650 3875 2200045166 5321
2312369476 5322 2266827684 5322 2999390650 3875 2200533612 5322
2312912934 5323 2267265006 5323 2999390650 3875 2201022058 5323
2313456392 5324 2267702328 5324 2999390650 3875 2201510504 5324
2313999850 5325 2268139650 5325 2999390650 3875 2201998950 5325
2314543308 5326 2268576972 5326 2999390650 3875 2202487396 5326
2315086766 5327 2269014294 5327 2999390650 3875 2202975842 5327
2315630224 5328 2269451616 5328 2999390650 3875 2203464288 5328
2316173682 5329 2269888938 5329 2999390650 3875 2203952734 5329
2316717140 5330 2270326260 5330 2999390650 3875 2204441180 5330
2317260598 5331 2270763582 5331 2999390650 3875 2204929626 5331
2317804056 5332 2271200904 5332 2999390650 3875 2205418072 5332
2318347514 5333 2271638226 5333 2999390650 3875 2205906518 5333
2318890972 5334 2272075548 5334 2999390650 3875 2206394964 5334
2319434430 5335 2272512870 5335 2999390650 3875 2206883410 5335
2319977888 5336 2272950192 5336 2999390650 3875 2207371856 5336
2320521346 5337 2273387514 5337 2999390650 3875 2207860302 5337
2321064804 5338 2273824836 5338 2999390650 3875 2208348748 5338
2321608262 5339 2274262158 5339 2999390650 3875 2208837194 5339
2322151720 5340 2274699480 5340 2999390650 3875 2209325640 5340
2322695178 5341 2275136802 5341 2999390650 3875 2209814086 5341
2323238636 5342 2275574124 5342 2999390650 3875 2210302532 5342
2323782094 5343 2276011446 5343 2999390650 3875 2210790978 5343
2324325552 5344 2276448768 5344 2999390650 3875 2211279424 5344
2324869010 5345 2276886090 5345 2999390650 3875 2211767870 5345
2325412468 5346 2277323412 5346 2999390650 3875 2212256316 5346
2325955926 5347 2277760734 5347 2999390650 3875 2212744762 5347
2326499384 5348 2278198056 5348 2999390650 3875 2213233208 5348
2327042842 5349 2278635378 5349 2999390650 3875 2213721654 5349
2327586300 5350 2279072700 5350 2999390650 3875 2214210100 5350
2328129758 5351 2279510022 5351 2999390650 3875 2214698546 5351
2328673216 5352 2279947344 5352 2999390650 3875 2215186992 5352
2329216674 5353 2280384666 5353 2999390650 3875 2215675438 5353
2329760132 5354 2280821988 5354 2999390650 3875 2216163884 5354
2330303590 5355 2281259310 5355 2999390650 3875 2216652330 5355
2330847048 5356 2281696632 5356 2999390650 3875 2217140776 5356
2331390506 5357 2282133954 5357 2999390650 3875 2217629222 5357
2331933964 5358 2282571276 5358 2999390650 3875 2218117668 5358
2332477422 5359 2283008598 5359 2999390650 3875 2218606114 5359
2333020880 5360 2283445920 5360 2999390650 3875 2219094560 5360
2333564338 5361 2283883242 5361 2999390650 3875 2219583006 5361
2334107796 5362 2284320564 5362 2999390650 3875 2220071452 5362
2334651254 5363 2284757886 5363 2999390650 3875 2220559898 5363
2335194712 5364 2285195208 5364 2999390650 3875 2221048344 5364
2335738170 5365 2285632530 5365 2999390650 3875 2221536790 5365
2336281628 5366 2286069852 5366 2999390650 3875 2222025236 5366
2336825086 5367 2286507174 5367 2999390650 3875 2222513682 5367
2337368544 5368 2286944496 5368 2999390650 3875 2223002128 5368
2337912002 5369 2287381818 5369 2999390650 3875 2223490574 5369
2338455460 5370 2287819140 5370 2999390650 3875 2223979020 5370
2338998918 5371 2288256462 5371 2999390650 3875 2224467466 5371
2339542376 5372 2288693784 5372 2999390650 3875 2224955912 5372
2340085834 5373 2289131106 5373 2999390650 3875 2225444358 5373
2340629292 5374 2289568428 5374 2999390650 3875 2225932804 5374
2341172750 5375 2290005750 5375 2999390650 3875 2226421250 5375
2341716208 5376 2290443072 5376 2999390650 3875 2226909696 5376
2342259666 5377 2290880394 5377 2999390650 3875 2227398142 5377
2342803124 5378 2291317716 5378 2999390650 3875 2227886588 5378
2343346582 5379 2291755038 5379 2999390650 3875 2228375034 5379
2343890040 5380 2292192360 5380 2999390650 3875 2228863480 5380
2344433498 5381 2292629682 5381 2999390650 3875 2229351926 5381
2344976956 5382 2293067004 5382 2999390650 3875 2229840372 5382
2345520414 5383 2293504326 5383 2999390650 3875 2230328818 5383
2346063872 5384 2293941648 5384 2999390650 3875 2230817264 5384
2346607330 5385 2294378970 5385 2999390650 3875 2231305710 5385
2347150788 5386 2294816292 5386 2999390650 3875 2231794156 5386
2347694246 5387 2295253614 5387 2999390650 3875 2232282602 5387
2348237704 5388 2295690936 5388 2999390650 3875 2232771048 5388
2348781162 5389 2296128258 5389 2999390650 3875 2233259494 5389
2349324620 5390 2296565580 5390 2999390650 3875 2233747940 5390
2349868078 5391 2297002902 5391 2999390650 3875 2234236386 5391
2350411536 5392 2297440224 5392 2999390650 3875 2234724832 5392
2350954994 5393 2297877546 5393 2999390650 3875 2235213278 5393
2351498452 5394 2298314868 5394 2999390650 3875 2235701724 5394
2352041910 5395 2298752190 5395 2999390650 3875 2236190170 5395
2352585368 5396 2299189512 5396 2999390650 3875 2236678616 5396
2353128826 5397 2299626834 5397 2999390650 3875 2237167062 5397
2353672284 5398 2300064156 5398 2999390650 3875 2237655508 5398
2354215742 5399 2300501478 5399 2999390650 3875 2238143954 5399
2354759200 5400 2300938800 5400 2999390650 3875 2238632400 5400
2355306734 5401 2301376122 5401 2999390650 3875 2239120846 5401
2355854268 5402 2301813444 5402 2999390650 3875 2239609292 5402
2356401802 5403 2302250766 5403 2999390650 3875 2240097738 5403
2356949336 5404 2302688088 5404 2999390650 3875 2240586184 5404
2357496870 5405 2303125410 5405 2999390650 3875 2241074630 5405
2358044404 5406 2303562732 5406 2999390650 3875 2241563076 5406
2358591938 5407 2304000054 5407 2999390650 3875 2242051522 5407
2359139472 5408 2304437376 5408 2999390650 3875 2242539968 5408
2359687006 5409 2304874698 5409 2999390650 3875 2243028414 5409
2360234540 5410 2305312020 5410 2999390650 3875 2243516860 5410
2360782074 5411 2305749342 5411 2999390650 3875 2244005306 5411
2361329608 5412 2306186664 5412 2999390650 3875 2244493752 5412
2361877142 5413 2306623986 5413 2999390650 3875 2244982198 5413
2362424676 5414 2307061308 5414 2999390650 3875 2245470644 5414
2362972210 5415 2307498630 5415 2999390650 3875 2245959090 5415
2363519744 5416 2307935952 5416 2999390650 3875 2246447536 5416
2364067278 5417 2308373274 5417 2999390650 3875 2246935982 5417
2364614812 5418 2308810596 5418 2999390650 3875 2247424428 5418
2365162346 5419 2309247918 5419 2999390650 3875 2247912874 5419
2365709880 5420 2309685240 5420 2999390650 3875 2248401320 5420
2366257414 5421 2310122562 5421 2999390650 3875 2248889766 5421
2366804948 5422 2310559884 5422 2999390650 3875 2249378212 5422
2367352482 5423 2310997206 5423 2999390650 3875 2249866658 5423
2367900016 5424 2311434528 5424 2999390650 3875 2250355104 5424
2368447550 5425 2311871850 5425 2999390650 3875 2250843550 5425
2368995084 5426 2312309172 5426 2999390650 3875 2251331996 5426
2369542618 5427 2312746494 5427 2999390650 3875 2251820442 5427
2370090152 5428 2313183816 5428 2999390650 3875 2252308888 5428
2370637686 5429 2313621138 5429 2999390650 3875 2252797334 5429
2371185220 5430 2314058460 5430 2999390650 3875 2253285780 5430
2371732754 5431 2314495782 5431 2999390650 3875 2253774226 5431
2372280288 5432 2314933104 5432 2999390650 3875 2254262672 5432
2372827822 5433 2315370426 5433 2999390650 3875 2254751118 5433
2373375356 5434 2315807748 5434 2999390650 3875 2255239564 5434
2373922890 5435 2316245070 5435 2999390650 3875 2255728010 5435
2374470424 5436 2316682392 5436 2999390650 3875 2256216456 5436
2375017958 5437 2317119714 5437 2999390650 3875 2256704902 5437
2375565492 5438 2317557036 5438 2999390650 3875 2257193348 5438
2376113026 5439 2317994358 5439 2999390650 3875 2257681794 5439
2376660560 5440 2318431680 5440 2999390650 3875 2258170240 5440
2377208094 5441 2318869002 5441 2999390650 3875 2258658686 5441
2377755628 5442 2319306324 5442 2999390650 3875 2259147132 5442
2378303162 5443 2319743646 5443 2999390650 3875 2259635578 5443
2378850696 5444 2320180968 5444 2999390650 3875 2260124024 5444
2379398230 5445 2320618290 5445 2999390650 3875 2260612470 5445
2379945764 5446 2321055612 5446 2999390650 3875 2261100916 5446
2380493298 5447 2321492934 5447 2999390650 3875 2261589362 5447
2381040832 5448 2321930256 5448 2999390650 3875 2262077808 5448
2381588366 5449 2322367578 5449 2999390650 3875 2262566254 5449
2382135900 5450 2322804900 5450 2999390650 3875 2263054700 5450
2382683434 5451 2323242222 5451 2999390650 3875 2263543146 5451
2383230968 5452 2323679544 5452 2999390650 3875 2264031592 5452
2383778502 5453 2324116866 5453 2999390650 3875 2264520038 5453
2384326036 5454 2324554188 5454 2999390650 3875 2265008484 5454
2384873570 5455 2324991510 5455 2999390650 3875 2265496930 5455
2385421104 5456 2325428832 5456 2999390650 3875 2265985376 5456
2385968638 5457 2325866154 5457 2999390650 3875 2266473822 5457
2386516172 5458 2326303476 5458 2999390650 3875 2266962268 5458
2387063706 5459 2326740798 5459 2999390650 3875 2267450714 5459
2387611240 5460 2327178120 5460 2999390650 3875 2267939160 5460
2388158774 5461 2327615442 5461 2999390650 3875 2268427606 5461
2388706308 5462 2328052764 5462 2999390650 3875 2268916052 5462
2389253842 5463 2328490086 5463 2999390650 3875 2269404498 5463
2389801376 5464 2328927408 5464 2999390650 3875 2269892944 5464
2390348910 5465 2329364730 5465 2999390650 3875 2270381390 5465
2390896444 5466 2329802052 5466 2999390650 3875 2270869836 5466
2391443978 5467 2330239374 5467 2999390650 3875 2271358282 5467
2391991512 5468 2330676696 5468 2999390650 3875 2271846728 5468
2392539046 5469 2331114018 5469 2999390650 3875 2272335174 5469
2393086580 5470 2331551340 5470 2999390650 3875 2272823620 5470
2393634114 5471 2331988662 5471 2999390650 3875 2273312066 5471
2394181648 5472 2332425984 5472 2999390650 3875 2273800512 5472
2394729182 5473 2332863306 5473 2999390650 3875 2274288958 5473
2395276716 5474 2333300628 5474 2999390650 3875 2274777404 5474
2395824250 5475 2333737950 5475 2999390650 3875 2275265850 5475
2396371784 5476 2334175272 5476 2999390650 3875 2275754296 5476
2396919318 5477 2334612594 5477 2999390650 3875 2276242742 5477
2397466852 5478 2335049916 5478 2999390650 3875 2276731188 5478
2398014386 5479 2335487238 5479 2999390650 3875 2277219634 5479
2398561920 5480 2335924560 5480 2999390650 3875 2277708080 5480
2399109454 5481 2336361882 5481 2999390650 3875 2278196526 5481
2399656988 5482 2336799204 5482 2999390650 3875 2278684972 5482
2400204522 5483 2337236526 5483 2999390650 3875 2279173418 5483
2400752056 5484 2337673848 5484 2999390650 3875 2279661864 5484
2401299590 5485 2338111170 5485 2999390650 3875 2280150310 5485
2401847124 5486 2338548492 5486 2999390650 3875 2280638756 5486
2402394658 5487 2338985814 5487 2999390650 3875 2281127202 5487
2402942192 5488 2339423136 5488 2999390650 3875 2281615648 5488
2403489726 5489 2339860458 5489 2999390650 3875 2282104094 5489
2404037260 5490 2340297780 5490 2999390650 3875 2282592540 5490
2404584794 5491 2340735102 5491 2999390650 3875 2283080986 5491
2405132328 5492 2341172424 5492 2999390650 3875 2283569432 5492
2405679862 5493 2341609746 5493 2999390650 3875 2284057878 5493
2406227396 5494 2342047068 5494 2999390650 3875 2284546324 5494
2406774930 5495 2342484390 5495 2999390650 3875 2285034770 5495
2407322464 5496 2342921712 5496 2999390650 3875 2285523216 5496
2407869998 5497 2343359034 5497 2999390650 3875 2286011662 5497
2408417532 5498 2343796356 5498 2999390650 3875 2286500108 5498
2408965066 5499 2344233678 5499 2999390650 3875 2286988554 5499
2409512600 5500 2344671000 5500 2999390650 3875 2287477000 5500
2410064206 5501 2345108322 5501 2999390650 3875 2287965446 5501
2410615812 5502 2345545644 5502 2999390650 3875 2288453892 5502
2411167418 5503 2345982966 5503 2999390650 3875 2288942338 5503
2411719024 5504 2346420288 5504 2999390650 3875 2289430784 5504
2412270630 5505 2346857610 5505 2999390650 3875 2289919230 5505
2412822236 5506 2347294932 5506 2999390650 3875 2290407676 5506
2413373842 5507 2347732254 5507 2999390650 3875 2290896122 5507
2413925448 5508 2348169576 5508 2999390650 3875 2291384568 5508
2414477054 5509 2348606898 5509 2999390650 3875 2291873014 5509
2415028660 5510 2349044220 5510 2999390650 3875 2292361460 5510
2415580266 5511 2349481542 5511 2999390650 3875 2292849906 5511
2416131872 5512 2349918864 5512 2999390650 3875 2293338352 5512
2416683478 5513 2350356186 5513 2999390650 3875 2293826798 5513
2417235084 5514 2350793508 5514 2999390650 3875 2294315244 5514
2417786690 5515 2351230830 5515 2999390650 3875 2294803690 5515
2418338296 5516 2351668152 5516 2999390650 3875 2295292136 5516
2418889902 5517 2352105474 5517 2999390650 3875 2295780582 5517
2419441508 5518 2352542796 5518 2999390650 3875 2296269028 5518
2419993114 5519 2352980118 5519 2999390650 3875 2296757474 5519
2420544720 5520 2353417440 5520 2999390650 3875 2297245920 5520
2421096326 5521 2353854762 5521 2999390650 3875 2297734366 5521
2421647932 5522 2354292084 5522 2999390650 3875 2298222812 5522
2422199538 5523 2354729406 5523 2999390650 3875 2298711258 5523
2422751144 5524 2355166728 5524 2999390650 3875 2299199704 5524
2423302750 5525 2355604050 5525 2999390650 3875 2299688150 5525
2423854356 5526 2356041372 5526 2999390650 3875 2300176596 5526
2424405962 5527 2356478694 5527 2999390650 3875 2300665042 5527
2424957568 5528 2356916016 5528 2999390650 3875 2301153488 5528
2425509174 5529 2357353338 5529 2999390650 3875 2301641934 5529
2426060780 5530 2357790660 5530 2999390650 3875 2302130380 5530
2426612386 5531 2358227982 5531 2999390650 3875 2302618826 5531
2427163992 5532 2358665304 5532 2999390650 3875 2303107272 5532
2427715598 5533 2359102626 5533 2999390650 3875 2303595718 5533
2428267204 5534 2359539948 5534 2999390650 3875 2304084164 5534
2428818810 5535 2359977270 5535 2999390650 3875 2304572610 5535
2429370416 5536 2360414592 5536 2999390650 3875 2305061056 5536
2429922022 5537 2360851914 5537 2999390650 3875 2305549502 5537
2430473628 5538 2361289236 5538 2999390650 3875 2306037948 5538
2431025234 5539 2361726558 5539 2999390650 3875 2306526394 5539
2431576840 5540 2362163880 5540 2999390650 3875 2307014840 5540
2432128446 5541 2362601202 5541 2999390650 3875 2307503286 5541
2432680052 5542 2363038524 5542 2999390650 3875 2307991732 5542
2433231658 5543 2363475846 5543 2999390650 3875 2308480178 5543
2433783264 5544 2363913168 5544 2999390650 3875 2308968624 5544
2434334870 5545 2364350490 5545 2999390650 3875 2309457070 5545
2434886476 5546 2364787812 5546 2999390650 3875 2309945516 5546
2435438082 5547 2365225134 5547 2999390650 3875 2310433962 5547
2435989688 5548 2365662456 5548 2999390650 3875 2310922408 5548
2436541294 5549 2366099778 5549 2999390650 3875 2311410854 5549
2437092900 5550 2366537100 5550 2999390650 3875 2311899300 5550
2437644506 5551 2366974422 5551 2999390650 3875 2312387746 5551
2438196112 5552 2367411744 5552 2999390650 3875 2312876192 5552
2438747718 5553 2367849066 5553 2999390650 3875 2313364638 5553
2439299324 5554 2368286388 5554 2999390650 3875 2313853084 5554
2439850930 5555 2368723710 5555 2999390650 3875 2314341530 5555
2440402536 5556 2369161032 5556 2999390650 3875 2314829976 5556
2440954142 5557 2369598354 5557 2999390650 3875 2315318422 5557
2441505748 5558 2370035676 5558 2999390650 3875 2315806868 5558
2442057354 5559 2370472998 5559 2999390650 3875 2316295314 5559
2442608960 5560 2370910320 5560 2999390650 3875 2316783760 5560
2443160566 5561 2371347642 5561 2999390650 3875 2317272206 5561
2443712172 5562 2371784964 5562 2999390650 3875 2317760652 5562
2444263778 5563 2372222286 5563 2999390650 3875 2318249098 5563
2444815384 5564 2372659608 5564 2999390650 3875 2318737544 5564
2445366990 5565 2373096930 5565 2999390650 3875 2319225990 5565
2445918596 5566 2373534252 5566 2999390650 3875 2319714436 5566
2446470202 5567 2373971574 5567 2999390650 3875 2320202882 5567
2447021808 5568 2374408896 5568 2999390650 3875 2320691328 5568
2447573414 5569 2374846218 5569 2999390650 3875 2321179774 5569
2448125020 5570 2375283540 5570 2999390650 3875 2321668220 5570
2448676626 5571 2375720862 5571 2999390650 3875 2322156666 5571
2449228232 5572 2376158184 5572 2999390650 3875 2322645112 5572
2449779838 5573 2376595506 5573 2999390650 3875 2323133558 5573
2450331444 5574 2377032828 5574 2999390650 3875 2323622004 5574
2450883050 5575 2377470150 5575 2999390650 3875 2324110450 5575
2451434656 5576 2377907472 5576 2999390650 3875 2324598896 5576
2451986262 5577 2378344794 5577 2999390650 3875 2325087342 5577
2452537868 5578 2378782116 5578 2999390650 3875 2325575788 5578
2453089474 5579 2379219438 5579 2999390650 3875 2326064234 5579
2453641080 5580 2379656760 5580 2999390650 3875 2326552680 5580
2454192686 5581 2380094082 5581 2999390650 3875 2327041126 5581
2454744292 5582 2380531404 5582 2999390650 3875 2327529572 5582
2455295898 5583 2380968726 5583 2999390650 3875 2328018018 5583
2455847504 5584 2381406048 5584 2999390650 3875 2328506464 5584
2456399110 5585 2381843370 5585 2999390650 3875 2328994910 5585
2456950716 5586 2382280692 5586 2999390650 3875 2329483356 5586
2457502322 5587 2382718014 5587 2999390650 3875 2329971802 5587
2458053928 5588 2383155336 5588 2999390650 3875 2330460248 5588
2458605534 5589 2383592658 5589 2999390650 3875 2330948694 5589
2459157140 5590 2384029980 5590 2999390650 3875 2331437140 5590
2459708746 5591 2384467302 5591 2999390650 3875 2331925586 5591
2460260352 5592 2384904624 5592 2999390650 3875 2332414032 5592
2460811958 5593 2385341946 5593 2999390650 3875 2332902478 5593
2461363564 5594 2385779268 5594 2999390650 3875 2333390924 5594
2461915170 5595 2386216590 5595 2999390650 3875 2333879370 5595
2462466776 5596 2386653912 5596 2999390650 3875 2334367816 5596
2463018382 5597 2387091234 5597 2999390650 3875 2334856262 5597
2463569988 5598 2387528556 5598 2999390650 3875 2335344708 5598
2464121594 5599 2387965878 5599 2999390650 3875 2335833154 5599
2464673200 5600 2388403200 5600 2999390650 3875 2336321600 5600
2465228882 5601 2388840522 5601 2999390650 3875 2336810046 5601
2465784564 5602 2389277844 5602 2999390650 3875 2337298492 5602
2466340246 5603 2389715166 5603 2999390650 3875 2337786938 5603
2466895928 5604 2390152488 5604 2999390650 3875 2338275384 5604
2467451610 5605 2390589810 5605 2999390650 3875 2338763830 5605
2468007292 5606 2391027132 5606 2999390650 3875 2339252276 5606
2468562974 5607 2391464454 5607 2999390650 3875 2339740722 5607
2469118656 5608 2391901776 5608 2999390650 3875 2340229168 5608
2469674338 5609 2392339098 5609 2999390650 3875 2340717614 5609
2470230020 5610 2392776420 5610 2999390650 3875 2341206060 5610
2470785702 5611 2393213742 5611 2999390650 3875 2341694506 5611
2471341384 5612 2393651064 5612 2999390650 3875 2342182952 5612
2471897066 5613 2394088386 5613 2999390650 3875 2342671398 5613
2472452748 5614 2394525708 5614 2999390650 3875 2343159844 5614
2473008430 5615 2394963030 5615 2999390650 3875 2343648290 5615
2473564112 5616 2395400352 5616 2999390650 3875 2344136736 5616
2474119794 5617 2395837674 5617 2999390650 3875 2344625182 5617
2474675476 5618 2396274996 5618 2999390650 3875 2345113628 5618
2475231158 5619 2396712318 5619 2999390650 3875 2345602074 5619
2475786840 5620 2397149640 5620 2999390650 3875 2346090520 5620
2476342522 5621 2397586962 5621 2999390650 3875 2346578966 5621
2476898204 5622 2398024284 5622 2999390650 3875 2347067412 5622
2477453886 5623 2398461606 5623 2999390650 3875 2347555858 5623
2478009568 5624 2398898928 5624 2999390650 3875 2348044304 5624
2478565250 5625 2399336250 5625 2999390650 3875 2348532750 5625
2479120932 5626 2399773572 5626 2999390650 3875 2349021196 5626
2479676614 5627 2400210894 5627 2999390650 3875 2349509642 5627
2480232296 5628 2400648216 5628 2999390650 3875 2349998088 5628
2480787978 5629 2401085538 5629 2999390650 3875 2350486534 5629
2481343660 5630 2401522860 5630 2999390650 3875 2350974980 5630
2481899342 5631 2401960182 5631 2999390650 3875 2351463426 5631
2482455024 5632 2402397504 5632 2999390650 3875 2351951872 5632
2483010706 5633 2402834826 5633 2999390650 3875 2352440318 5633
2483566388 5634 2403272148 5634 2999390650 3875 2352928764 5634
2484122070 5635 2403709470 5635 2999390650 3875 2353417210 5635
2484677752 5636 2404146792 5636 2999390650 3875 2353905656 5636
2485233434 5637 2404584114 5637 2999390650 3875 2354394102 5637
2485789116 5638 2405021436 5638 2999390650 3875 2354882548 5638
2486344798 5639 2405458758 5639 2999390650 3875 2355370994 5639
2486900480 5640 2405896080 5640 2999390650 3875 2355859440 5640
2487456162 5641 2406333402 5641 2999390650 3875 2356347886 5641
2488011844 5642 2406770724 5642 2999390650 3875 2356836332 5642
2488567526 5643 2407208046 5643 2999390650 3875 2357324778 5643
2489123208 5644 2407645368 5644 2999390650 3875 2357813224 5644
2489678890 5645 2408082690 5645 2999390650 3875 2358301670 5645
2490234572 5646 2408520012 5646 2999390650 3875 2358790116 5646
2490790254 5647 2408957334 5647 2999390650 3875 2359278562 5647
2491345936 5648 2409394656 5648 2999390650 3875 2359767008 5648
2491901618 5649 2409831978 5649 2999390650 3875 2360255454 5649
2492457300 5650 2410269300 5650 2999390650 3875 2360743900 5650
2493012982 5651 2410706622 5651 2999390650 3875 2361232346 5651
2493568664 5652 2411143944 5652 2999390650 3875 2361720792 5652
2494124346 5653 2411581266 5653 2999390650 3875 2362209238 5653
2494680028 5654 2412018588 5654 2999390650 3875 2362697684 5654
2495235710 5655 2412455910 5655 2999390650 3875 2363186130 5655
2495791392 5656 2412893232 5656 2999390650 3875 2363674576 5656
2496347074 5657 2413330554 5657 2999390650 3875 2364163022 5657
2496902756 5658 2413767876 5658 2999390650 3875 2364651468 5658
2497458438 5659 2414205198 5659 2999390650 3875 2365139914 5659
2498014120 5660 2414642520 5660 2999390650 3875 2365628360 5660
2498569802 5661 2415079842 5661 2999390650 3875 2366116806 5661
2499125484 5662 2415517164 5662 2999390650 3875 2366605252 5662
2499681166 5663 2415954486 5663 2999390650 3875 2367093698 5663
2500236848 5664 2416391808 5664 2999390650 3875 2367582144 5664
2500792530 5665 2416829130 5665 2999390650 3875 2368070590 5665
2501348212 5666 2417266452 5666 2999390650 3875 2368559036 5666
2501903894 5667 2417703774 5667 2999390650 3875 2369047482 5667
2502459576 5668 2418141096 5668 2999390650 3875 2369535928 5668
2503015258 5669 2418578418 5669 2999390650 3875 2370024374 5669
2503570940 5670 2419015740 5670 2999390650 3875 2370512820 5670
2504126622 5671 2419453062 5671 2999390650 3875 2371001266 5671
2504682304 5672 2419890384 5672 2999390650 3875 2371489712 5672
2505237986 5673 2420327706 5673 2999390650 3875 2371978158 5673
2505793668 5674 2420765028 5674 2999390650 3875 2372466604 5674
2506349350 5675 2421202350 5675 2999390650 3875 2372955050 5675
2506905032 5676 2421639672 5676 2999390650 3875 2373443496 5676
2507460714 5677 2422076994 5677 2999390650 3875 2373931942 5677
2508016396 5678 2422514316 5678 2999390650 3875 2374420388 5678
2508572078 5679 2422951638 5679 2999390650 3875 2374908834 5679
2509127760 5680 2423388960 5680 2999390650 3875 2375397280 5680
2509683442 5681 2423826282 5681 2999390650 3875 2375885726 5681
2510239124 5682 2424263604 5682 2999390650 3875 2376374172 5682
2510794806 5683 2424700926 5683 2999390650 3875 2376862618 5683
2511350488 5684 2425138248 5684 2999390650 3875 2377351064 5684
2511906170 5685 2425575570 5685 2999390650 3875 2377839510 5685
2512461852 5686 2426012892 5686 2999390650 3875 2378327956 5686
2513017534 5687 2426450214 5687 2999390650 3875 2378816402 5687
2513573216 5688 2426887536 5688 2999390650 3875 2379304848 5688
2514128898 5689 2427324858 5689 2999390650 3875 2379793294 5689
2514684580 5690 2427762180 5690 2999390650 3875 2380281740 5690
2515240262 5691 2428199502 5691 2999390650 3875 2380770186 5691
2515795944 5692 2428636824 5692 2999390650 3875 2381258632 5692
2516351626 5693 2429074146 5693 2999390650 3875 2381747078 5693
2516907308 5694 2429511468 5694 2999390650 3875 2382235524 5694
2517462990 5695 2429948790 5695 2999390650 3875 2382723970 5695
2518018672 5696 2430386112 5696 2999390650 3875 2383212416 5696
2518574354 5697 2430823434 5697 2999390650 3875 2383700862 5697
2519130036 5698 2431260756 5698 2999390650 3875 2384189308 5698
2519685718 5699 2431698078 5699 2999390650 3875 2384677754 5699
2520241400 5700 2432135400 5700 2999390650 3875 2385166200 5700
2520801162 5701 2432572722 5701 2999390650 3875 2385654646 5701
2521360924 5702 2433010044 5702 2999390650 3875 2386143092 5702
2521920686 5703 2433447366 5703 2999390650 3875 2386631538 5703
2522480448 5704 2433884688 5704 2999390650 3875 2387119984 5704
2523040210 5705 2434322010 5705 2999390650 3875 2387608430 5705
2523599972 5706 2434759332 5706 2999390650 3875 2388096876 5706
2524159734 5707 2435196654 5707 2999390650 3875 2388585322 5707
2524719496 5708 2435633976 5708 2999390650 3875 2389073768 5708
2525279258 5709 2436071298 5709 2999390650 3875 2389562214 5709
2525839020 5710 2436508620 5710 2999390650 3875 2390050660 5710
2526398782 5711 2436945942 5711 2999390650 3875 2390539106 5711
2526958544 5712 2437383264 5712 2999390650 3875 2391027552 5712
2527518306 5713 2437820586 5713 2999390650 3875 2391515998 5713
2528078068 5714 2438257908 5714 2999390650 3875 2392004444 5714
2528637830 5715 2438695230 5715 2999390650 3875 2392492890 5715
2529197592 5716 2439132552 5716 2999390650 3875 2392981336 5716
2529757354 5717 2439569874 5717 2999390650 3875 2393469782 5717
2530317116 5718 2440007196 5718 2999390650 3875 2393958228 5718
2530876878 5719 2440444518 5719 2999390650 3875 2394446674 5719
2531436640 5720 2440881840 5720 2999390650 3875 2394935120 5720
2531996402 5721 2441319162 5721 2999390650 3875 2395423566 5721
2532556164 5722 2441756484 5722 2999390650 3875 2395912012 5722
2533115926 5723 2442193806 5723 2999390650 3875 2396400458 5723
2533675688 5724 2442631128 5724 2999390650 3875 2396888904 5724
2534235450 5725 2443068450 5725 2999390650 3875 2397377350 5725
2534795212 5726 2443505772 5726 2999390650 3875 2397865796 5726
2535354974 5727 2443943094 5727 2999390650 3875 2398354242 5727
2535914736 5728 2444380416 5728 2999390650 3875 2398842688 5728
2536474498 5729 2444817738 5729 2999390650 3875 2399331134 5729
2537034260 5730 2445255060 5730 2999390650 3875 2399819580 5730
2537594022 5731 2445692382 5731 2999390650 3875 2400308026 5731
2538153784 5732 2446129704 5732 2999390650 3875 2400796472 5732
2538713546 5733 2446567026 5733 2999390650 3875 2401284918 5733
2539273308 5734 2447004348 5734 2999390650 3875 2401773364 5734
2539833070 5735 2447441670 5735 2999390650 3875 2402261810 5735
2540392832 5736 2447878992 5736 2999390650 3875 2402750256 5736
2540952594 5737 2448316314 5737 2999390650 3875 2403238702 5737
2541512356 5738 2448753636 5738 2999390650 3875 2403727148 5738
2542072118 5739 2449190958 5739 2999390650 3875 2404215594 5739
2542631880 5740 2449628280 5740 2999390650 3875 2404704040 5740
2543191642 5741 2450065602 5741 2999390650 3875 2405192486 5741
2543751404 5742 2450502924 5742 2999390650 3875 2405680932 5742
2544311166 5743 2450940246 5743 2999390650 3875 2406169378 5743
2544870928 5744 2451377568 5744 2999390650 3875 2406657824 5744
2545430690 5745 2451814890 5745 2999390650 3875 2407146270 5745
2545990452 5746 2452252212 5746 2999390650 3875 2407634716 5746
2546550214 5747 2452689534 5747 2999390650 3875 2408123162 5747
2547109976 5748 2453126856 5748 2999390650 3875 2408611608 5748
2547669738 5749 2453564178 5749 2999390650 3875 2409100054 5749
2548229500 5750 2454001500 5750 2999390650 3875 2409588500 5750
2548789262 5751 2454438822 5751 2999390650 3875 2410076946 5751
2549349024 5752 2454876144 5752 2999390650 3875 2410565392 5752
2549908786 5753 2455313466 5753 2999390650 3875 2411053838 5753
2550468548 5754 2455750788 5754 2999390650 3875 2411542284 5754
2551028310 5755 2456188110 5755 2999390650 3875 2412030730 5755
2551588072 5756 2456625432 5756 2999390650 3875 2412519176 5756
2552147834 5757 2457062754 5757 2999390650 3875 2413007622 5757
2552707596 5758 2457500076 5758 2999390650 3875 2413496068 5758
2553267358 5759 2457937398 5759 2999390650 3875 2413984514 5759
2553827120 5760 2458374720 5760 2999390650 3875 2414472960 5760
2554386882 5761 2458812042 5761 2999390650 3875 2414961406 5761
2554946644 5762 2459249364 5762 2999390650 3875 2415449852 5762
2555506406 5763 2459686686 5763 2999390650 3875 2415938298 5763
2556066168 5764 2460124008 5764 2999390650 3875 2416426744 5764
2556625930 5765 2460561330 5765 2999390650 3875 2416915190 5765
2557185692 5766 2460998652 5766 2999390650 3875 2417403636 5766
2557745454 5767 2461435974 5767 2999390650 3875 2417892082 5767
2558305216 5768 2461873296 5768 2999390650 3875 2418380528 5768
2558864978 5769 2462310618 5769 2999390650 3875 2418868974 5769
2559424740 5770 2462747940 5770 2999390650 3875 2419357420 5770
2559984502 5771 2463185262 5771 2999390650 3875 2419845866 5771
2560544264 5772 2463622584 5772 2999390650 3875 2420334312 5772
2561104026 5773 2464059906 5773 2999390650 3875 2420822758 5773
2561663788 5774 2464497228 5774 2999390650 3875 2421311204 5774
2562223550 5775 2464934550 5775 2999390650 3875 2421799650 5775
2562783312 5776 2465371872 5776 2999390650 3875 2422288096 5776
2563343074 5777 2465809194 5777 2999390650 3875 2422776542 5777
2563902836 5778 2466246516 5778 2999390650 3875 2423264988 5778
2564462598 5779 2466683838 5779 2999390650 3875 2423753434 5779
2565022360 5780 2467121160 5780 2999390650 3875 2424241880 5780
2565582122 5781 2467558482 5781 2999390650 3875 2424730326 5781
2566141884 5782 2467995804 5782 2999390650 3875 2425218772 5782
2566701646 5783 2468433126 5783 2999390650 3875 2425707218 5783
2567261408 5784 2468870448 5784 2999390650 3875 2426195664 5784
2567821170 5785 2469307770 5785 2999390650 3875 2426684110 5785
2568380932 5786 2469745092 5786 2999390650 3875 2427172556 5786
2568940694 5787 2470182414 5787 2999390650 3875 2427661002 5787
2569500456 5788 2470619736 5788 2999390650 3875 2428149448 5788
2570060218 5789 2471057058 5789 2999390650 3875 2428637894 5789
2570619980 5790 2471494380 5790 2999390650 3875 2429126340 5790
2571179742 5791 2471931702 5791 2999390650 3875 2429614786 5791
2571739504 5792 2472369024 5792 2999390650 3875 2430103232 5792
2572299266 5793 2472806346 5793 2999390650 3875 2430591678 5793
2572859028 5794 2473243668 5794 2999390650 3875 2431080124 5794
2573418790 5795 2473680990 5795 2999390650 3875 2431568570 5795
2573978552 5796 2474118312 5796 2999390650 3875 2432057016 5796
2574538314 5797 2474555634 5797 2999390650 3875 2432545462 5797
2575098076 5798 2474992956 5798 2999390650 3875 2433033908 5798
2575657838 5799 2475430278 5799 2999390650 3875 2433522354 5799
2576217600 5800 2475867600 5800 2999390650 3875 2434010800 5800
2576781438 5801 2476304922 5801 2999390650 3875 2434499246 5801
2577345276 5802 2476742244 5802 2999390650 3875 2434987692 5802
2577909114 5803 2477179566 5803 2999390650 3875 2435476138 5803
2578472952 5804 2477616888 5804 2999390650 3875 2435964584 5804
2579036790 5805 2478054210 5805 2999390650 3875 2436453030 5805
2579600628 5806 2478491532 5806 2999390650 3875 2436941476 5806
2580164466 5807 2478928854 5807 2999390650 3875 2437429922 5807
2580728304 5808 2479366176 5808 2999390650 3875 2437918368 5808
2581292142 5809 2479803498 5809 2999390650 3875 2438406814 5809
2581855980 5810 2480240820 5810 2999390650 3875 2438895260 5810
2582419818 5811 2480678142 5811 2999390650 3875 2439383706 5811
2582983656 5812 2481115464 5812 2999390650 3875 2439872152 5812
2583547494 5813 2481552786 5813 2999390650 3875 2440360598 5813
2584111332 5814 2481990108 5814 2999390650 3875 2440849044 5814
2584675170 5815 2482427430 5815 2999390650 3875 2441337490 5815
2585239008 5816 2482864752 5816 2999390650 3875 2441825936 5816
2585802846 5817 2483302074 5817 2999390650 3875 2442314382 5817
2586366684 5818 2483739396 5818 2999390650 3875 2442802828 5818
2586930522 5819 2484176718 5819 2999390650 3875 2443291274 5819
2587494360 5820 2484614040 5820 2999390650 3875 2443779720 5820
2588058198 5821 2485051362 5821 2999390650 3875 2444268166 5821
2588622036 5822 2485488684 5822 2999390650 3875 2444756612 5822
2589185874 5823 2485926006 5823 2999390650 3875 2445245058 5823
2589749712 5824 2486363328 5824 2999390650 3875 2445733504 5824
2590313550 5825 2486800650 5825 2999390650 3875 2446221950 5825
2590877388 5826 2487237972 5826 2999390650 3875 2446710396 5826
2591441226 5827 2487675294 5827 2999390650 3875 2447198842 5827
2592005064 5828 2488112616 5828 2999390650 3875 2447687288 5828
2592568902 5829 2488549938 5829 2999390650 3875 2448175734 5829
2593132740 5830 2488987260 5830 2999390650 3875 2448664180 5830
2593696578 5831 2489424582 5831 2999390650 3875 2449152626 5831
2594260416 5832 2489861904 5832 2999390650 3875 2449641072 5832
2594824254 5833 2490299226 5833 2999390650 3875 2450129518 5833
2595388092 5834 2490736548 5834 2999390650 3875 2450617964 5834
2595951930 5835 2491173870 5835 2999390650 3875 2451106410 5835
2596515768 5836 2491611192 5836 2999390650 3875 2451594856 5836
2597079606 5837 2492048514 5837 2999390650 3875 2452083302 5837
2597643444 5838 2492485836 5838 2999390650 3875 2452571748 5838
2598207282 5839 2492923158 5839 2999390650 3875 2453060194 5839
2598771120 5840 2493360480 5840 2999390650 3875 2453548640 5840
2599334958 5841 2493797802 5841 2999390650 3875 2454037086 5841
2599898796 5842 2494235124 5842 2999390650 3875 2454525532 5842
2600462634 5843 2494672446 5843 2999390650 3875 2455013978 5843
2601026472 5844 2495109768 5844 2999390650 3875 2455502424 5844
2601590310 5845 2495547090 5845 2999390650 3875 2455990870 5845
2602154148 5846 2495984412 5846 2999390650 3875 2456479316 5846
2602717986 5847 2496421734 5847 2999390650 3875 2456967762 5847
2603281824 5848 2496859056 5848 2999390650 3875 2457456208 5848
2603845662 5849 2497296378 5849 2999390650 3875 2457944654 5849
2604409500 5850 2497733700 5850 2999390650 3875 2458433100 5850
2604973338 5851 2498171022 5851 2999390650 3875 2458921546 5851
2605537176 5852 2498608344 5852 2999390650 3875 2459409992 5852
2606101014 5853 2499045666 5853 2999390650 3875 2459898438 5853
2606664852 5854 2499482988 5854 2999390650 3875 2460386884 5854
2607228690 5855 2499920310 5855 2999390650 3875 2460875330 5855
2607792528 5856 2500357632 5856 2999390650 3875 2461363776 5856
2608356366 5857 2500794954 5857 2999390650 3875 2461852222 5857
2608920204 5858 2501232276 5858 2999390650 3875 2462340668 5858
2609484042 5859 2501669598 5859 2999390650 3875 2462829114 5859
2610047880 5860 2502106920 5860 2999390650 3875 2463317560 5860
2610611718 5861 2502544242 5861 2999390650 3875 2463806006 5861
2611175556 5862 2502981564 5862 2999390650 3875 2464294452 5862
2611739394 5863 2503418886 5863 2999390650 3875 2464782898 5863
2612303232 5864 2503856208 5864 2999390650 3875 2465271344 5864
2612867070 5865 2504293530 5865 2999390650 3875 2465759790 5865
2613430908 5866 2504730852 5866 2999390650 3875 2466248236 5866
2613994746 5867 2505168174 5867 2999390650 3875 2466736682 5867
2614558584 5868 2505605496 5868 2999390650 3875 2467225128 5868
2615122422 5869 2506042818 5869 2999390650 3875 2467713574 5869
2615686260 5870 2506480140 5870 2999390650 3875 2468202020 5870
2616250098 5871 2506917462 5871 2999390650 3875 2468690466 5871
2616813936 5872 2507354784 5872 2999390650 3875 2469178912 5872
2617377774 5873 2507792106 5873 2999390650 3875 2469667358 5873
2617941612 5874 2508229428 5874 2999390650 3875 2470155804 5874
2618505450 5875 2508666750 5875 2999390650 3875 2470644250 5875
2619069288 5876 2509104072 5876 2999390650 3875 2471132696 5876
2619633126 5877 2509541394 5877 2999390650 3875 2471621142 5877
2620196964 5878 2509978716 5878 2999390650 3875 2472109588 5878
2620760802 5879 2510416038 5879 2999390650 3875 2472598034 5879
2621324640 5880 2510853360 5880 2999390650 3875 2473086480 5880
2621888478 5881 2511290682 5881 2999390650 3875 2473574926 5881
2622452316 5882 2511728004 5882 2999390650 3875 2474063372 5882
2623016154 5883 2512165326 5883 2999390650 3875 2474551818 5883
2623579992 5884 2512602648 5884 2999390650 3875 2475040264 5884
2624143830 5885 2513039970 5885 2999390650 3875 2475528710 5885
2624707668 5886 2513477292 5886 2999390650 3875 2476017156 5886
2625271506 5887 2513914614 5887 2999390650 3875 2476505602 5887
2625835344 5888 2514351936 5888 2999390650 3875 2476994048 5888
2626399182 5889 2514789258 5889 2999390650 3875 2477482494 5889
2626963020 5890 2515226580 5890 2999390650 3875 2477970940 5890
2627526858 5891 2515663902 5891 2999390650 3875 2478459386 5891
2628090696 5892 2516101224 5892 2999390650 3875 2478947832 5892
2628654534 5893 2516538546 5893 2999390650 3875 2479436278 5893
2629218372 5894 2516975868 5894 2999390650 3875 2479924724 5894
2629782210 5895 2517413190 5895 2999390650 3875 2480413170 5895
2630346048 5896 2517850512 5896 2999390650 3875 2480901616 5896
2630909886 5897 2518287834 5897 2999390650 3875 2481390062 5897
2631473724 5898 2518725156 5898 2999390650 3875 2481878508 5898
2632037562 5899 2519162478 5899 2999390650 3875 2482366954 5899
2632601400 5900 2519599800 5900 2999390650 3875 2482855400 5900
2633169318 5901 2520037122 5901 2999390650 3875 2483343846 5901
2633737236 5902 2520474444 5902 2999390650 3875 2483832292 5902
2634305154 5903 2520911766 5903 2999390650 3875 2484320738 5903
2634873072 5904 2521349088 5904 2999390650 3875 2484809184 5904
2635440990 5905 2521786410 5905 2999390650 3875 2485297630 5905
2636008908 5906 2522223732 5906 2999390650 3875 2485786076 5906
2636576826 5907 2522661054 5907 2999390650 3875 2486274522 5907
2637144744 5908 2523098376 5908 2999390650 3875 2486762968 5908
2637712662 5909 2523535698 5909 2999390650 3875 2487251414 5909
2638280580 5910 2523973020 5910 2999390650 3875 2487739860 5910
2638848498 5911 2524410342 5911 2999390650 3875 2488228306 5911
2639416416 5912 2524847664 5912 2999390650 3875 2488716752 5912
2639984334 5913 2525284986 5913 2999390650 3875 2489205198 5913
2640552252 5914 2525722308 5914 2999390650 3875 2489693644 5914
2641120170 5915 2526159630 5915 2999390650 3875 2490182090 5915
2641688088 5916 2526596952 5916 2999390650 3875 2490670536 5916
2642256006 5917 2527034274 5917 2999390650 3875 2491158982 5917
2642823924 5918 2527471596 5918 2999390650 3875 2491647428 5918
2643391842 5919 2527908918 5919 2999390650 3875 2492135874 5919
2643959760 5920 2528346240 5920 2999390650 3875 2492624320 5920
2644527678 5921 2528783562 5921 2999390650 3875 2493112766 5921
2645095596 5922 2529220884 5922 2999390650 3875 2493601212 5922
2645663514 5923 2529658206 5923 2999390650 3875 2494089658 5923
2646231432 5924 2530095528 5924 2999390650 3875 2494578104 5924
2646799350 5925 2530532850 5925 2999390650 3875 2495066550 5925
2647367268 5926 2530970172 5926 2999390650 3875 2495554996 5926
2647935186 5927 2531407494 5927 2999390650 3875 2496043442 5927
2648503104 5928 2531844816 5928 2999390650 3875 2496531888 5928
2649071022 5929 2532282138 5929 2999390650 3875 2497020334 5929
2649638940 5930 2532719460 5930 2999390650 3875 2497508780 5930
2650206858 5931 2533156782 5931 2999390650 3875 2497997226 5931
2650774776 5932 2533594104 5932 2999390650 3875 2498485672 5932
2651342694 5933 2534031426 5933 2999390650 3875 2498974118 5933
2651910612 5934 2534468748 5934 2999390650 3875 2499462564 5934
2652478530 5935 2534906070 5935 2999390650 3875 2499951010 5935
2653046448 5936 2535343392 5936 2999390650 3875 2500439456 5936
2653614366 5937 2535780714 5937 2999390650 3875 2500927902 5937
2654182284 5938 2536218036 5938 2999390650 3875 2501416348 5938
2654750202 5939 2536655358 5939 2999390650 3875 2501904794 5939
2655318120 5940 2537092680 5940 2999390650 3875 2502393240 5940
2655886038 5941 2537530002 5941 2999390650 3875 2502881686 5941
2656453956 5942 2537967324 5942 2999390650 3875 2503370132 5942
2657021874 5943 2538404646 5943 2999390650 3875 2503858578 5943
2657589792 5944 2538841968 5944 2999390650 3875 2504347024 5944
2658157710 5945 2539279290 5945 2999390650 3875 2504835470 5945
2658725628 5946 2539716612 5946 2999390650 3875 2505323916 5946
2659293546 5947 2540153934 5947 2999390650 3875 2505812362 5947
2659861464 5948 2540591256 5948 2999390650 3875 2506300808 5948
2660429382 5949 2541028578 5949 2999390650 3875 2506789254 5949
2660997300 5950 2541465900 5950 2999390650 3875 2507277700 5950
2661565218 5951 2541903222 5951 2999390650 3875 2507766146 5951
2662133136 5952 2542340544 5952 2999390650 3875 2508254592 5952
2662701054 5953 2542777866 5953 2999390650 3875 2508743038 5953
2663268972 5954 2543215188 5954 2999390650 3875 2509231484 5954
2663836890 5955 2543652510 5955 2999390650 3875 2509719930 5955
2664404808 5956 2544089832 5956 2999390650 3875 2510208376 5956
2664972726 5957 2544527154 5957 2999390650 3875 2510696822 5957
2665540644 5958 2544964476 5958 2999390650 3875 2511185268 5958
2666108562 5959 2545401798 5959 2999390650 3875 2511673714 5959
2666676480 5960 2545839120 5960 2999390650 3875 2512162160 5960
2667244398 5961 2546276442 5961 2999390650 3875 2512650606 5961
2667812316 5962 2546713764 5962 2999390650 3875 2513139052 5962
2668380234 5963 2547151086 5963 2999390650 3875 2513627498 5963
2668948152 5964 2547588408 5964 2999390650 3875 2514115944 5964
2669516070 5965 2548025730 5965 2999390650 3875 2514604390 5965
2670083988 5966 2548463052 5966 2999390650 3875 2515092836 5966
2670651906 5967 2548900374 5967 2999390650 3875 2515581282 5967
2671219824 5968 2549337696 5968 2999390650 3875 2516069728 5968
2671787742 5969 2549775018 5969 2999390650 3875 2516558174 5969
2672355660 5970 2550212340 5970 2999390650 3875 2517046620 5970
2672923578 5971 2550649662 5971 2999390650 3875 2517535066 5971
2673491496 5972 2551086984 5972 2999390650 3875 2518023512 5972
2674059414 5973 2551524306 5973 2999390650 3875 2518511958 5973
2674627332 5974 2551961628 5974 2999390650 3875 2519000404 5974
2675195250 5975 2552398950 5975 2999390650 3875 2519488850 5975
2675763168 5976 2552836272 5976 2999390650 3875 2519977296 5976
2676331086 5977 2553273594 5977 2999390650 3875 2520465742 5977
2676899004 5978 2553710916 5978 2999390650 3875 2520954188 5978
2677466922 5979 2554148238 5979 2999390650 3875 2521442634 5979
2678034840 5980 2554585560 5980 2999390650 3875 2521931080 5980
2678602758 5981 2555022882 5981 2999390650 3875 2522419526 5981
2679170676 5982 2555460204 5982 2999390650 3875 2522907972 5982
2679738594 5983 2555897526 5983 2999390650 3875 2523396418 5983
2680306512 5984 2556334848 5984 2999390650 3875 2523884864 5984
2680874430 5985 2556772170 5985 2999390650 3875 2524373310 5985
2681442348 5986 2557209492 5986 2999390650 3875 2524861756 5986
2682010266 5987 2557646814 5987 2999390650 3875 2525350202 5987
2682578184 5988 2558084136 5988 2999390650 3875 2525838648 5988
2683146102 5989 2558521458 5989 2999390650 3875 2526327094 5989
2683714020 5990 2558958780 5990 2999390650 3875 2526815540 5990
2684281938 5991 2559396102 5991 2999390650 3875 2527303986 5991
2684849856 5992 2559833424 5992 2999390650 3875 2527792432 5992
2685417774 5993 2560270746 5993 2999390650 3875 2528280878 5993
2685985692 5994 2560708068 5994 2999390650 3875 2528769324 5994
2686553610 5995 2561145390 5995 2999390650 3875 2529257770 5995
2687121528 5996 2561582712 5996 2999390650 3875 2529746216 5996
2687689446 5997 2562020034 5997 2999390650 3875 2530234662 5997
2688257364 5998 2562457356 5998 2999390650 3875 2530723108 5998
2688825282 5999 2562894678 5999 2999390650 3875 2531211554 5999
2689393200 6000 2563332000 6000 2999390650 3875 2531700000 6000
2689965198 6001 2563773366 6001 2999390650 3875 2532215178 6001
2690537196 6002 2564214732 6002 2999390650 3875 2532730356 6002
2691109194 6003 2564656098 6003 2999390650 3875 2533245534 6003
2691681192 6004 2565097464 6004 2999390650 3875 2533760712 6004
2692253190 6005 2565538830 6005 2999390650 3875 2534275890 6005
2692825188 6006 2565980196 6006 2999390650 3875 2534791068 6006
2693397186 6007 2566421562 6007 2999390650 3875 2535306246 6007
2693969184 6008 2566862928 6008 2999390650 3875 2535821424 6008
2694541182 6009 2567304294 6009 2999390650 3875 2536336602 6009
2695113180 6010 2567745660 6010 2999390650 3875 2536851780 6010
2695685178 6011 2568187026 6011 2999390650 3875 2537366958 6011
2696257176 6012 2568628392 6012 2999390650 3875 2537882136 6012
2696829174 6013 2569069758 6013 2999390650 3875 2538397314 6013
2697401172 6014 2569511124 6014 2999390650 3875 2538912492 6014
2697973170 6015 2569952490 6015 2999390650 3875 2539427670 6015
2698545168 6016 2570393856 6016 2999390650 3875 2539942848 6016
2699117166 6017 2570835222 6017 2999390650 3875 2540458026 6017
2699689164 6018 2571276588 6018 2999390650 3875 2540973204 6018
2700261162 6019 2571717954 6019 2999390650 3875 2541488382 6019
2700833160 6020 2572159320 6020 2999390650 3875 2542003560 6020
2701405158 6021 2572600686 6021 2999390650 3875 2542518738 6021
2701977156 6022 2573042052 6022 2999390650 3875 2543033916 6022
2702549154 6023 2573483418 6023 2999390650 3875 2543549094 6023
2703121152 6024 2573924784 6024 2999390650 3875 2544064272 6024
2703693150 6025 2574366150 6025 2999390650 3875 2544579450 6025
2704265148 6026 2574807516 6026 2999390650 3875 2545094628 6026
2704837146 6027 2575248882 6027 2999390650 3875 2545609806 6027
2705409144 6028 2575690248 6028 2999390650 3875 2546124984 6028
2705981142 6029 2576131614 6029 2999390650 3875 2546640162 6029
2706553140 6030 2576572980 6030 2999390650 3875 2547155340 6030
2707125138 6031 2577014346 6031 2999390650 3875 2547670518 6031
2707697136 6032 2577455712 6032 2999390650 3875 2548185696 6032
2708269134 6033 2577897078 6033 2999390650 3875 2548700874 6033
2708841132 6034 2578338444 6034 2999390650 3875 2549216052 6034
2709413130 6035 2578779810 6035 2999390650 3875 2549731230 6035
2709985128 6036 2579221176 6036 2999390650 3875 2550246408 6036
2710557126 6037 2579662542 6037 2999390650 3875 2550761586 6037
2711129124 6038 2580103908 6038 2999390650 3875 2551276764 6038
2711701122 6039 2580545274 6039 2999390650 3875 2551791942 6039
2712273120 6040 2580986640 6040 2999390650 3875 2552307120 6040
2712845118 6041 2581428006 6041 2999390650 3875 2552822298 6041
2713417116 6042 2581869372 6042 2999390650 3875 2553337476 6042
2713989114 6043 2582310738 6043 2999390650 3875 2553852654 6043
2714561112 6044 2582752104 6044 2999390650 3875 2554367832 6044
2715133110 6045 2583193470 6045 2999390650 3875 2554883010 6045
2715705108 6046 2583634836 6046 2999390650 3875 2555398188 6046
2716277106 6047 2584076202 6047 2999390650 3875 2555913366 6047
2716849104 6048 2584517568 6048 2999390650 3875 2556428544 6048
2717421102 6049 2584958934 6049 2999390650 3875 2556943722 6049
2717993100 6050 2585400300 6050 2999390650 3875 2557458900 6050
2718565098 6051 2585841666 6051 2999390650 3875 2557974078 6051
2719137096 6052 2586283032 6052 2999390650 3875 2558489256 6052
2719709094 6053 2586724398 6053 2999390650 3875 2559004434 6053
2720281092 6054 2587165764 6054 2999390650 3875 2559519612 6054
2720853090 6055 2587607130 6055 2999390650 3875 2560034790 6055
2721425088 6056 2588048496 6056 2999390650 3875 2560549968 6056
2721997086 6057 2588489862 6057 2999390650 3875 2561065146 6057
2722569084 6058 2588931228 6058 2999390650 3875 2561580324 6058
2723141082 6059 2589372594 6059 2999390650 3875 2562095502 6059
2723713080 6060 2589813960 6060 2999390650 3875 2562610680 6060
2724285078 6061 2590255326 6061 2999390650 3875 2563125858 6061
2724857076 6062 2590696692 6062 2999390650 3875 2563641036 6062
2725429074 6063 2591138058 6063 2999390650 3875 2564156214 6063
2726001072 6064 2591579424 6064 2999390650 3875 2564671392 6064
2726573070 6065 2592020790 6065 2999390650 3875 2565186570 6065
2727145068 6066 2592462156 6066 2999390650 3875 2565701748 6066
2727717066 6067 2592903522 6067 2999390650 3875 2566216926 6067
2728289064 6068 2593344888 6068 2999390650 3875 2566732104 6068
2728861062 6069 2593786254 6069 2999390650 3875 2567247282 6069
2729433060 6070 2594227620 6070 2999390650 3875 2567762460 6070
2730005058 6071 2594668986 6071 2999390650 3875 2568277638 6071
2730577056 6072 2595110352 6072 2999390650 3875 2568792816 6072
2731149054 6073 2595551718 6073 2999390650 3875 2569307994 6073
2731721052 6074 2595993084 6074 2999390650 3875 2569823172 6074
2732293050 6075 2596434450 6075 2999390650 3875 2570338350 6075
2732865048 6076 2596875816 6076 2999390650 3875 2570853528 6076
2733437046 6077 2597317182 6077 2999390650 3875 2571368706 6077
2734009044 6078 2597758548 6078 2999390650 3875 2571883884 6078
2734581042 6079 2598199914 6079 2999390650 3875 2572399062 6079
2735153040 6080 2598641280 6080 2999390650 3875 2572914240 6080
2735725038 6081 2599082646 6081 2999390650 3875 2573429418 6081
2736297036 6082 2599524012 6082 2999390650 3875 2573944596 6082
2736869034 6083 2599965378 6083 2999390650 3875 2574459774 6083
2737441032 6084 2600406744 6084 2999390650 3875 2574974952 6084
2738013030 6085 2600848110 6085 2999390650 3875 2575490130 6085
2738585028 6086 2601289476 6086 2999390650 3875 2576005308 6086
2739157026 6087 2601730842 6087 2999390650 3875 2576520486 6087
2739729024 6088 2602172208 6088 2999390650 3875 2577035664 6088
2740301022 6089 2602613574 6089 2999390650 3875 2577550842 6089
2740873020 6090 2603054940 6090 2999390650 3875 2578066020 6090
2741445018 6091 2603496306 6091 2999390650 3875 2578581198 6091
2742017016 6092 2603937672 6092 2999390650 3875 2579096376 6092
2742589014 6093 2604379038 6093 2999390650 3875 2579611554 6093
2743161012 6094 2604820404 6094 2999390650 3875 2580126732 6094
2743733010 6095 2605261770 6095 2999390650 3875 2580641910 6095
2744305008 6096 2605703136 6096 2999390650 3875 2581157088 6096
2744877006 6097 2606144502 6097 2999390650 3875 2581672266 6097
2745449004 6098 2606585868 6098 2999390650 3875 2582187444 6098
2746021002 6099 2607027234 6099 2999390650 3875 2582702622 6099
2746593000 6100 2607468600 6100 2999390650 3875 2583217800 6100
2747169078 6101 2607909966 6101 2999390650 3875 2583732978 6101
2747745156 6102 2608351332 6102 2999390650 3875 2584248156 6102
2748321234 6103 2608792698 6103 2999390650 3875 2584763334 6103
2748897312 6104 2609234064 6104 2999390650 3875 2585278512 6104
2749473390 6105 2609675430 6105 2999390650 3875 2585793690 6105
2750049468 6106 2610116796 6106 2999390650 3875 2586308868 6106
2750625546 6107 2610558162 6107 2999390650 3875 2586824046 6107
2751201624 6108 2610999528 6108 2999390650 3875 2587339224 6108
2751777702 6109 2611440894 6109 2999390650 3875 2587854402 6109
2752353780 6110 2611882260 6110 2999390650 3875 2588369580 6110
2752929858 6111 2612323626 6111 2999390650 3875 2588884758 6111
2753505936 6112 2612764992 6112 2999390650 3875 2589399936 6112
2754082014 6113 2613206358 6113 2999390650 3875 2589915114 6113
2754658092 6114 2613647724 6114 2999390650 3875 2590430292 6114
2755234170 6115 2614089090 6115 2999390650 3875 2590945470 6115
2755810248 6116 2614530456 6116 2999390650 3875 2591460648 6116
2756386326 6117 2614971822 6117 2999390650 3875 2591975826 6117
2756962404 6118 2615413188 6118 2999390650 3875 2592491004 6118
2757538482 6119 2615854554 6119 2999390650 3875 2593006182 6119
2758114560 6120 2616295920 6120 2999390650 3875 2593521360 6120
2758690638 6121 2616737286 6121 2999390650 3875 2594036538 6121
2759266716 6122 2617178652 6122 2999390650 3875 2594551716 6122
2759842794 6123 2617620018 6123 2999390650 3875 2595066894 6123
2760418872 6124 2618061384 6124 2999390650 3875 2595582072 6124
2760994950 6125 2618502750 6125 2999390650 3875 2596097250 6125
2761571028 6126 2618944116 6126 2999390650 3875 2596612428 6126
2762147106 6127 2619385482 6127 2999390650 3875 2597127606 6127
2762723184 6128 2619826848 6128 2999390650 3875 2597642784 6128
2763299262 6129 2620268214 6129 2999390650 3875 2598157962 6129
2763875340 6130 2620709580 6130 2999390650 3875 2598673140 6130
2764451418 6131 2621150946 6131 2999390650 3875 2599188318 6131
2765027496 6132 2621592312 6132 2999390650 3875 2599703496 6132
2765603574 6133 2622033678 6133 2999390650 3875 2600218674 6133
2766179652 6134 2622475044 6134 2999390650 3875 2600733852 6134
2766755730 6135 2622916410 6135 2999390650 3875 2601249030 6135
2767331808 6136 2623357776 6136 2999390650 3875 2601764208 6136
2767907886 6137 2623799142 6137 2999390650 3875 2602279386 6137
2768483964 6138 2624240508 6138 2999390650 3875 2602794564 6138
2769060042 6139 2624681874 6139 2999390650 3875 2603309742 6139
2769636120 6140 2625123240 6140 2999390650 3875 2603824920 6140
2770212198 6141 2625564606 6141 2999390650 3875 2604340098 6141
2770788276 6142 2626005972 6142 2999390650 3875 2604855276 6142
2771364354 6143 2626447338 6143 2999390650 3875 2605370454 6143
2771940432 6144 2626888704 6144 2999390650 3875 2605885632 6144
2772516510 6145 2627330070 6145 2999390650 3875 2606400810 6145
2773092588 6146 2627771436 6146 2999390650 3875 2606915988 6146
2773668666 6147 2628212802 6147 2999390650 3875 2607431166 6147
2774244744 6148 2628654168 6148 2999390650 3875 2607946344 6148
2774820822 6149 2629095534 6149 2999390650 3875 2608461522 6149
2775396900 6150 2629536900 6150 2999390650 3875 2608976700 6150
2775972978 6151 2629978266 6151 2999390650 3875 2609491878 6151
2776549056 6152 2630419632 6152 2999390650 3875 2610007056 6152
2777125134 6153 2630860998 6153 2999390650 3875 2610522234 6153
2777701212 6154 2631302364 6154 2999390650 3875 2611037412 6154
2778277290 6155 2631743730 6155 2999390650 3875 2611552590 6155
2778853368 6156 2632185096 6156 2999390650 3875 2612067768 6156
2779429446 6157 2632626462 6157 2999390650 3875 2612582946 6157
2780005524 6158 2633067828 6158 2999390650 3875 2613098124 6158
2780581602 6159 2633509194 6159 2999390650 3875 2613613302 6159
2781157680 6160 2633950560 6160 2999390650 3875 2614128480 6160
2781733758 6161 2634391926 6161 2999390650 3875 2614643658 6161
2782309836 6162 2634833292 6162 2999390650 3875 2615158836 6162
2782885914 6163 2635274658 6163 2999390650 3875 2615674014 6163
2783461992 6164 2635716024 6164 2999390650 3875 2616189192 6164
2784038070 6165 2636157390 6165 2999390650 3875 2616704370 6165
2784614148 6166 2636598756 6166 2999390650 3875 2617219548 6166
2785190226 6167 2637040122 6167 2999390650 3875 2617734726 6167
2785766304 6168 2637481488 6168 2999390650 3875 2618249904 6168
2786342382 6169 2637922854 6169 2999390650 3875 2618765082 6169
2786918460 6170 2638364220 6170 2999390650 3875 2619280260 6170
2787494538 6171 2638805586 6171 2999390650 3875 2619795438 6171
2788070616 6172 2639246952 6172 2999390650 3875 2620310616 6172
2788646694 6173 2639688318 6173 2999390650 3875 2620825794 6173
2789222772 6174 2640129684 6174 2999390650 3875 2621340972 6174
2789798850 6175 2640571050 6175 2999390650 3875 2621856150 6175
2790374928 6176 2641012416 6176 2999390650 3875 2622371328 6176
2790951006 6177 2641453782 6177 2999390650 3875 2622886506 6177
2791527084 6178 2641895148 6178 2999390650 3875 2623401684 6178
2792103162 6179 2642336514 6179 2999390650 3875 2623916862 6179
2792679240 6180 2642777880 6180 2999390650 3875 2624432040 6180
2793255318 6181 2643219246 6181 2999390650 3875 2624947218 6181
2793831396 6182 2643660612 6182 2999390650 3875 2625462396 6182
2794407474 6183 2644101978 6183 2999390650 3875 2625977574 6183
2794983552 6184 2644543344 6184 2999390650 3875 2626492752 6184
2795559630 6185 2644984710 6185 2999390650 3875 2627007930 6185
2796135708 6186 2645426076 6186 2999390650 3875 2627523108 6186
2796711786 6187 2645867442 6187 2999390650 3875 2628038286 6187
2797287864 6188 2646308808 6188 2999390650 3875 2628553464 6188
2797863942 6189 2646750174 6189 2999390650 3875 2629068642 6189
2798440020 6190 2647191540 6190 2999390650 3875 2629583820 6190
2799016098 6191 2647632906 6191 2999390650 3875 2630098998 6191
2799592176 6192 2648074272 6192 2999390650 3875 2630614176 6192
2800168254 6193 2648515638 6193 2999390650 3875 2631129354 6193
2800744332 6194 2648957004 6194 2999390650 3875 2631644532 6194
2801320410 6195 2649398370 6195 2999390650 3875 2632159710 6195
2801896488 6196 2649839736 6196 2999390650 3875 2632674888 6196
2802472566 6197 2650281102 6197 2999390650 3875 2633190066 6197
2803048644 6198 2650722468 6198 2999390650 3875 2633705244 6198
2803624722 6199 2651163834 6199 2999390650 3875 2634220422 6199
2804200800 6200 2651605200 6200 2999390650 3875 2634735600 6200
2804780958 6201 2652046566 6201 2999390650 3875 2635250778 6201
2805361116 6202 2652487932 6202 2999390650 3875 2635765956 6202
2805941274 6203 2652929298 6203 2999390650 3875 2636281134 6203
2806521432 6204 2653370664 6204 2999390650 3875 2636796312 6204
2807101590 6205 2653812030 6205 2999390650 3875 2637311490 6205
2807681748 6206 2654253396 6206 2999390650 3875 2637826668 6206
2808261906 6207 2654694762 6207 2999390650 3875 2638341846 6207
2808842064 6208 2655136128 6208 2999390650 3875 2638857024 6208
2809422222 6209 2655577494 6209 2999390650 3875 2639372202 6209
2810002380 6210 2656018860 6210 2999390650 3875 2639887380 6210
2810582538 6211 2656460226 6211 2999390650 3875 2640402558 6211
2811162696 6212 2656901592 6212 2999390650 3875 2640917736 6212
2811742854 6213 2657342958 6213 2999390650 3875 2641432914 6213
2812323012 6214 2657784324 6214 2999390650 3875 2641948092 6214
2812903170 6215 2658225690 6215 2999390650 3875 2642463270 6215
2813483328 6216 2658667056 6216 2999390650 3875 2642978448 6216
2814063486 6217 2659108422 6217 2999390650 3875 2643493626 6217
2814643644 6218 2659549788 6218 2999390650 3875 2644008804 6218
2815223802 6219 2659991154 6219 2999390650 3875 2644523982 6219
2815803960 6220 2660432520 6220 2999390650 3875 2645039160 6220
2816384118 6221 2660873886 6221 2999390650 3875 2645554338 6221
2816964276 6222 2661315252 6222 2999390650 3875 2646069516 6222
2817544434 6223 2661756618 6223 2999390650 3875 2646584694 6223
2818124592 6224 2662197984 6224 2999390650 3875 2647099872 6224
2818704750 6225 2662639350 6225 2999390650 3875 2647615050 6225
2819284908 6226 2663080716 6226 2999390650 3875 2648130228 6226
2819865066 6227 2663522082 6227 2999390650 3875 2648645406 6227
2820445224 6228 2663963448 6228 2999390650 3875 2649160584 6228
2821025382 6229 2664404814 6229 2999390650 3875 2649675762 6229
2821605540 6230 2664846180 6230 2999390650 3875 2650190940 6230
2822185698 6231 2665287546 6231 2999390650 3875 2650706118 6231
2822765856 6232 2665728912 6232 2999390650 3875 2651221296 6232
2823346014 6233 2666170278 6233 2999390650 3875 2651736474 6233
2823926172 6234 2666611644 6234 2999390650 3875 2652251652 6234
2824506330 6235 2667053010 6235 2999390650 3875 2652766830 6235
2825086488 6236 2667494376 6236 2999390650 3875 2653282008 6236
2825666646 6237 2667935742 6237 2999390650 3875 2653797186 6237
2826246804 6238 2668377108 6238 2999390650 3875 2654312364 6238
2826826962 6239 2668818474 6239 2999390650 3875 2654827542 6239
2827407120 6240 2669259840 6240 2999390650 3875 2655342720 6240
2827987278 6241 2669701206 6241 2999390650 3875 2655857898 6241
2828567436 6242 2670142572 6242 2999390650 3875 2656373076 6242
2829147594 6243 2670583938 6243 2999390650 3875 2656888254 6243
2829727752 6244 2671025304 6244 2999390650 3875 2657403432 6244
2830307910 6245 2671466670 6245 2999390650 3875 2657918610 6245
2830888068 6246 2671908036 6246 2999390650 3875 2658433788 6246
2831468226 6247 2672349402 6247 2999390650 3875 2658948966 6247
2832048384 6248 2672790768 6248 2999390650 3875 2659464144 6248
2832628542 6249 2673232134 6249 2999390650 3875 2659979322 6249
2833208700 6250 2673673500 6250 2999390650 3875 2660494500 6250
2833788858 6251 2674114866 6251 2999390650 3875 2661009678 6251
2834369016 6252 2674556232 6252 2999390650 3875 2661524856 6252
2834949174 6253 2674997598 6253 2999390650 3875 2662040034 6253
2835529332 6254 2675438964 6254 2999390650 3875 2662555212 6254
2836109490 6255 2675880330 6255 2999390650 3875 2663070390 6255
2836689648 6256 2676321696 6256 2999390650 3875 2663585568 6256
2837269806 6257 2676763062 6257 2999390650 3875 2664100746 6257
2837849964 6258 2677204428 6258 2999390650 3875 2664615924 6258
2838430122 6259 2677645794 6259 2999390650 3875 2665131102 6259
2839010280 6260 2678087160 6260 2999390650 3875 2665646280 6260
2839590438 6261 2678528526 6261 2999390650 3875 2666161458 6261
2840170596 6262 2678969892 6262 2999390650 3875 2666676636 6262
2840750754 6263 2679411258 6263 2999390650 3875 2667191814 6263
2841330912 6264 2679852624 6264 2999390650 3875 2667706992 6264
2841911070 6265 2680293990 6265 2999390650 3875 2668222170 6265
2842491228 6266 2680735356 6266 2999390650 3875 2668737348 6266
2843071386 6267 2681176722 6267 2999390650 3875 2669252526 6267
2843651544 6268 2681618088 6268 2999390650 3875 2669767704 6268
2844231702 6269 2682059454 6269 2999390650 3875 2670282882 6269
2844811860 6270 2682500820 6270 2999390650 3875 2670798060 6270
2845392018 6271 2682942186 6271 2999390650 3875 2671313238 6271
2845972176 6272 2683383552 6272 2999390650 3875 2671828416 6272
2846552334 6273 2683824918 6273 2999390650 3875 2672343594 6273
2847132492 6274 2684266284 6274 2999390650 3875 2672858772 6274
2847712650 6275 2684707650 6275 2999390650 3875 2673373950 6275
2848292808 6276 2685149016 6276 2999390650 3875 2673889128 6276
2848872966 6277 2685590382 6277 2999390650 3875 2674404306 6277
2849453124 6278 2686031748 6278 2999390650 3875 2674919484 6278
2850033282 6279 2686473114 6279 2999390650 3875 2675434662 6279
2850613440 6280 2686914480 6280 2999390650 3875 2675949840 6280
2851193598 6281 2687355846 6281 2999390650 3875 2676465018 6281
2851773756 6282 2687797212 6282 2999390650 3875 2676980196 6282
2852353914 6283 2688238578 6283 2999390650 3875 2677495374 6283
2852934072 6284 2688679944 6284 2999390650 3875 2678010552 6284
2853514230 6285 2689121310 6285 2999390650 3875 2678525730 6285
2854094388 6286 2689562676 6286 2999390650 3875 2679040908 6286
2854674546 6287 2690004042 6287 2999390650 3875 2679556086 6287
2855254704 6288 2690445408 6288 2999390650 3875 2680071264 6288
2855834862 6289 2690886774 6289 2999390650 3875 2680586442 6289
2856415020 6290 2691328140 6290 2999390650 3875 2681101620 6290
2856995178 6291 2691769506 6291 2999390650 3875 2681616798 6291
2857575336 6292 2692210872 6292 2999390650 3875 2682131976 6292
2858155494 6293 2692652238 6293 2999390650 3875 2682647154 6293
2858735652 6294 2693093604 6294 2999390650 3875 2683162332 6294
2859315810 6295 2693534970 6295 2999390650 3875 2683677510 6295
2859895968 6296 2693976336 6296 2999390650 3875 2684192688 6296
2860476126 6297 2694417702 6297 2999390650 3875 2684707866 6297
2861056284 6298 2694859068 6298 2999390650 3875 2685223044 6298
2861636442 6299 2695300434 6299 2999390650 3875 2685738222 6299
2862216600 6300 2695741800 6300 2999390650 3875 2686253400 6300
2862800842 6301 2696183166 6301 2999390650 3875 2686768578 6301
2863385084 6302 2696624532 6302 2999390650 3875 2687283756 6302
2863969326 6303 2697065898 6303 2999390650 3875 2687798934 6303
2864553568 6304 2697507264 6304 2999390650 3875 2688314112 6304
2865137810 6305 2697948630 6305 2999390650 3875 2688829290 6305
2865722052 6306 2698389996 6306 2999390650 3875 2689344468 6306
2866306294 6307 2698831362 6307 2999390650 3875 2689859646 6307
2866890536 6308 2699272728 6308 2999390650 3875 2690374824 6308
2867474778 6309 2699714094 6309 2999390650 3875 2690890002 6309
2868059020 6310 2700155460 6310 2999390650 3875 2691405180 6310
2868643262 6311 2700596826 6311 2999390650 3875 2691920358 6311
2869227504 6312 2701038192 6312 2999390650 3875 2692435536 6312
2869811746 6313 2701479558 6313 2999390650 3875 2692950714 6313
2870395988 6314 2701920924 6314 2999390650 3875 2693465892 6314
2870980230 6315 2702362290 6315 2999390650 3875 2693981070 6315
2871564472 6316 2702803656 6316 2999390650 3875 2694496248 6316
2872148714 6317 2703245022 6317 2999390650 3875 2695011426 6317
2872732956 6318 2703686388 6318 2999390650 3875 2695526604 6318
2873317198 6319 2704127754 6319 2999390650 3875 2696041782 6319
2873901440 6320 2704569120 6320 2999390650 3875 2696556960 6320
2874485682 6321 2705010486 6321 2999390650 3875 2697072138 6321
2875069924 6322 2705451852 6322 2999390650 3875 2697587316 6322
2875654166 6323 2705893218 6323 2999390650 3875 2698102494 6323
2876238408 6324 2706334584 6324 2999390650 3875 2698617672 6324
2876822650 6325 2706775950 6325 2999390650 3875 2699132850 6325
2877406892 6326 2707217316 6326 2999390650 3875 2699648028 6326
2877991134 6327 2707658682 6327 2999390650 3875 2700163206 6327
2878575376 6328 2708100048 6328 2999390650 3875 2700678384 6328
2879159618 6329 2708541414 6329 2999390650 3875 2701193562 6329
2879743860 6330 2708982780 6330 2999390650 3875 2701708740 6330
2880328102 6331 2709424146 6331 2999390650 3875 2702223918 6331
2880912344 6332 2709865512 6332 2999390650 3875 2702739096 6332
2881496586 6333 2710306878 6333 2999390650 3875 2703254274 6333
2882080828 6334 2710748244 6334 2999390650 3875 2703769452 6334
2882665070 6335 2711189610 6335 2999390650 3875 2704284630 6335
2883249312 6336 2711630976 6336 2999390650 3875 2704799808 6336
2883833554 6337 2712072342 6337 2999390650 3875 2705314986 6337
2884417796 6338 2712513708 6338 2999390650 3875 2705830164 6338
2885002038 6339 2712955074 6339 2999390650 3875 2706345342 6339
2885586280 6340 2713396440 6340 2999390650 3875 2706860520 6340
2886170522 6341 2713837806 6341 2999390650 3875 2707375698 6341
2886754764 6342 2714279172 6342 2999390650 3875 2707890876 6342
2887339006 6343 2714720538 6343 2999390650 3875 2708406054 6343
2887923248 6344 2715161904 6344 2999390650 3875 2708921232 6344
2888507490 6345 2715603270 6345 2999390650 3875 2709436410 6345
2889091732 6346 2716044636 6346 2999390650 3875 2709951588 6346
2889675974 6347 2716486002 6347 2999390650 3875 2710466766 6347
2890260216 6348 2716927368 6348 2999390650 3875 2710981944 6348
2890844458 6349 2717368734 6349 2999390650 3875 2711497122 6349
2891428700 6350 2717810100 6350 2999390650 3875 2712012300 6350
2892012942 6351 2718251466 6351 2999390650 3875 2712527478 6351
2892597184 6352 2718692832 6352 2999390650 3875 2713042656 6352
2893181426 6353 2719134198 6353 2999390650 3875 2713557834 6353
2893765668 6354 2719575564 6354 2999390650 3875 2714073012 6354
2894349910 6355 2720016930 6355 2999390650 3875 2714588190 6355
2894934152 6356 2720458296 6356 2999390650 3875 2715103368 6356
2895518394 6357 2720899662 6357 2999390650 3875 2715618546 6357
2896102636 6358 2721341028 6358 2999390650 3875 2716133724 6358
2896686878 6359 2721782394 6359 2999390650 3875 2716648902 6359
2897271120 6360 2722223760 6360 2999390650 3875 2717164080 6360
2897855362 6361 2722665126 6361 2999390650 3875 2717679258 6361
2898439604 6362 2723106492 6362 2999390650 3875 2718194436 6362
2899023846 6363 2723547858 6363 2999390650 3875 2718709614 6363
2899608088 6364 2723989224 6364 2999390650 3875 2719224792 6364
2900192330 6365 2724430590 6365 2999390650 3875 2719739970 6365
2900776572 6366 2724871956 6366 2999390650 3875 2720255148 6366
2901360814 6367 2725313322 6367 2999390650 3875 2720770326 6367
2901945056 6368 2725754688 6368 2999390650 3875 2721285504 6368
2902529298 6369 2726196054 6369 2999390650 3875 2721800682 6369
2903113540 6370 2726637420 6370 2999390650 3875 2722315860 6370
2903697782 6371 2727078786 6371 2999390650 3875 2722831038 6371
2904282024 6372 2727520152 6372 2999390650 3875 2723346216 6372
2904866266 6373 2727961518 6373 2999390650 3875 2723861394 6373
2905450508 6374 2728402884 6374 2999390650 3875 2724376572 6374
2906034750 6375 2728844250 6375 2999390650 3875 2724891750 6375
2906618992 6376 2729285616 6376 2999390650 3875 2725406928 6376
2907203234 6377 2729726982 6377 2999390650 3875 2725922106 6377
2907787476 6378 2730168348 6378 2999390650 3875 2726437284 6378
2908371718 6379 2730609714 6379 2999390650 3875 2726952462 6379
2908955960 6380 2731051080 6380 2999390650 3875 2727467640 6380
2909540202 6381 2731492446 6381 2999390650 3875 2727982818 6381
2910124444 6382 2731933812 6382 2999390650 3875 2728497996 6382
2910708686 6383 2732375178 6383 2999390650 3875 2729013174 6383
2911292928 6384 2732816544 6384 2999390650 3875 2729528352 6384
2911877170 6385 2733257910 6385 2999390650 3875 2730043530 6385
2912461412 6386 2733699276 6386 2999390650 3875 2730558708 6386
2913045654 6387 2734140642 6387 2999390650 3875 2731073886 6387
2913629896 6388 2734582008 6388 2999390650 3875 2731589064 6388
2914214138 6389 2735023374 6389 2999390650 3875 2732104242 6389
2914798380 6390 2735464740 6390 2999390650 3875 2732619420 6390
2915382622 6391 2735906106 6391 2999390650 3875 2733134598 6391
2915966864 6392 2736347472 6392 2999390650 3875 2733649776 6392
2916551106 6393 2736788838 6393 2999390650 3875 2734164954 6393
2917135348 6394 2737230204 6394 2999390650 3875 2734680132 6394
2917719590 6395 2737671570 6395 2999390650 3875 2735195310 6395
2918303832 6396 2738112936 6396 2999390650 3875 2735710488 6396
2918888074 6397 2738554302 6397 2999390650 3875 2736225666 6397
2919472316 6398 2738995668 6398 2999390650 3875 2736740844 6398
2920056558 6399 2739437034 6399 2999390650 3875 2737256022 6399
2920640800 6400 2739878400 6400 2999390650 3875 2737771200 6400
2921229122 6401 2740319766 6401 2999390650 3875 2738286378 6401
2921817444 6402 2740761132 6402 2999390650 3875 2738801556 6402
2922405766 6403 2741202498 6403 2999390650 3875 2739316734 6403
2922994088 6404 2741643864 6404 2999390650 3875 2739831912 6404
2923582410 6405 2742085230 6405 2999390650 3875 2740347090 6405
2924170732 6406 2742526596 6406 2999390650 3875 2740862268 6406
2924759054 6407 2742967962 6407 2999390650 3875 2741377446 6407
2925347376 6408 2743409328 6408 2999390650 3875 2741892624 6408
2925935698 6409 2743850694 6409 2999390650 3875 2742407802 6409
2926524020 6410 2744292060 6410 2999390650 3875 2742922980 6410
2927112342 6411 2744733426 6411 2999390650 3875 2743438158 6411
2927700664 6412 2745174792 6412 2999390650 3875 2743953336 6412
2928288986 6413 2745616158 6413 2999390650 3875 2744468514 6413
2928877308 6414 2746057524 6414 2999390650 3875 2744983692 6414
2929465630 6415 2746498890 6415 2999390650 3875 2745498870 6415
2930053952 6416 2746940256 6416 2999390650 3875 2746014048 6416
2930642274 6417 2747381622 6417 2999390650 3875 2746529226 6417
2931230596 6418 2747822988 6418 2999390650 3875 2747044404 6418
2931818918 6419 2748264354 6419 2999390650 3875 2747559582 6419
2932407240 6420 2748705720 6420 2999390650 3875 2748074760 6420
2932995562 6421 2749147086 6421 2999390650 3875 2748589938 6421
2933583884 6422 2749588452 6422 2999390650 3875 2749105116 6422
2934172206 6423 2750029818 6423 2999390650 3875 2749620294 6423
2934760528 6424 2750471184 6424 2999390650 3875 2750135472 6424
2935348850 6425 2750912550 6425 2999390650 3875 2750650650 6425
2935937172 6426 2751353916 6426 2999390650 3875 2751165828 6426
2936525494 6427 2751795282 6427 2999390650 3875 2751681006 6427
2937113816 6428 2752236648 6428 2999390650 3875 2752196184 6428
2937702138 6429 2752678014 6429 2999390650 3875 2752711362 6429
2938290460 6430 2753119380 6430 2999390650 3875 2753226540 6430
2938878782 6431 2753560746 6431 2999390650 3875 2753741718 6431
2939467104 6432 2754002112 6432 2999390650 3875 2754256896 6432
2940055426 6433 2754443478 6433 2999390650 3875 2754772074 6433
2940643748 6434 2754884844 6434 2999390650 3875 2755287252 6434
2941232070 6435 2755326210 6435 2999390650 3875 2755802430 6435
2941820392 6436 2755767576 6436 2999390650 3875 2756317608 6436
2942408714 6437 2756208942 6437 2999390650 3875 2756832786 6437
2942997036 6438 2756650308 6438 2999390650 3875 2757347964 6438
2943585358 6439 2757091674 6439 2999390650 3875 2757863142 6439
2944173680 6440 2757533040 6440 2999390650 3875 2758378320 6440
2944762002 6441 2757974406 6441 2999390650 3875 2758893498 6441
2945350324 6442 2758415772 6442 2999390650 3875 2759408676 6442
2945938646 6443 2758857138 6443 2999390650 3875 2759923854 6443
2946526968 6444 2759298504 6444 2999390650 3875 2760439032 6444
2947115290 6445 2759739870 6445 2999390650 3875 2760954210 6445
2947703612 6446 2760181236 6446 2999390650 3875 2761469388 6446
2948291934 6447 2760622602 6447 2999390650 3875 2761984566 6447
2948880256 6448 2761063968 6448 2999390650 3875 2762499744 6448
2949468578 6449 2761505334 6449 2999390650 3875 2763014922 6449
2950056900 6450 2761946700 6450 2999390650 3875 2763530100 6450
2950645222 6451 2762388066 6451 2999390650 3875 2764045278 6451
2951233544 6452 2762829432 6452 2999390650 3875 2764560456 6452
2951821866 6453 2763270798 6453 2999390650 3875 2765075634 6453
2952410188 6454 2763712164 6454 2999390650 3875 2765590812 6454
2952998510 6455 2764153530 6455 2999390650 3875 2766105990 6455
2953586832 6456 2764594896 6456 2999390650 3875 2766621168 6456
2954175154 6457 2765036262 6457 2999390650 3875 2767136346 6457
2954763476 6458 2765477628 6458 2999390650 3875 2767651524 6458
2955351798 6459 2765918994 6459 2999390650 3875 2768166702 6459
2955940120 6460 2766360360 6460 2999390650 3875 2768681880 6460
2956528442 6461 2766801726 6461 2999390650 3875 2769197058 6461
2957116764 6462 2767243092 6462 2999390650 3875 2769712236 6462
2957705086 6463 2767684458 6463 2999390650 3875 2770227414 6463
2958293408 6464 2768125824 6464 2999390650 3875 2770742592 6464
2958881730 6465 2768567190 6465 2999390650 3875 2771257770 6465
2959470052 6466 2769008556 6466 2999390650 3875 2771772948 6466
2960058374 6467 2769449922 6467 2999390650 3875 2772288126 6467
2960646696 6468 2769891288 6468 2999390650 3875 2772803304 6468
2961235018 6469 2770332654 6469 2999390650 3875 2773318482 6469
2961823340 6470 2770774020 6470 2999390650 3875 2773833660 6470
2962411662 6471 2771215386 6471 2999390650 3875 2774348838 6471
2962999984 6472 2771656752 6472 2999390650 3875 2774864016 6472
2963588306 6473 2772098118 6473 2999390650 3875 2775379194 6473
2964176628 6474 2772539484 6474 2999390650 3875 2775894372 6474
2964764950 6475 2772980850 6475 2999390650 3875 2776409550 6475
2965353272 6476 2773422216 6476 2999390650 3875 2776924728 6476
2965941594 6477 2773863582 6477 2999390650 3875 2777439906 6477
2966529916 6478 2774304948 6478 2999390650 3875 2777955084 6478
2967118238 6479 2774746314 6479 2999390650 3875 2778470262 6479
2967706560 6480 2775187680 6480 2999390650 3875 2778985440 6480
2968294882 6481 2775629046 6481 2999390650 3875 2779500618 6481
2968883204 6482 2776070412 6482 2999390650 3875 2780015796 6482
2969471526 6483 2776511778 6483 2999390650 3875 2780530974 6483
2970059848 6484 2776953144 6484 2999390650 3875 2781046152 6484
2970648170 6485 2777394510 6485 2999390650 3875 2781561330 6485
2971236492 6486 2777835876 6486 2999390650 3875 2782076508 6486
2971824814 6487 2778277242 6487 2999390650 3875 2782591686 6487
2972413136 6488 2778718608 6488 2999390650 3875 2783106864 6488
2973001458 6489 2779159974 6489 2999390650 3875 2783622042 6489
2973589780 6490 2779601340 6490 2999390650 3875 2784137220 6490
2974178102 6491 2780042706 6491 2999390650 3875 2784652398 6491
2974766424 6492 2780484072 6492 2999390650 3875 2785167576 6492
2975354746 6493 2780925438 6493 2999390650 3875 2785682754 6493
2975943068 6494 2781366804 6494 2999390650 3875 2786197932 6494
2976531390 6495 2781808170 6495 2999390650 3875 2786713110 6495
2977119712 6496 2782249536 6496 2999390650 3875 2787228288 6496
2977708034 6497 2782690902 6497 2999390650 3875 2787743466 6497
2978296356 6498 2783132268 6498 2999390650 3875 2788258644 6498
2978884678 6499 2783573634 6499 2999390650 3875 2788773822 6499
2979473000 6500 2784015000 6500 2999390650 3875 2789289000 6500
2980065406 6501 2784456366 6501 2999390650 3875 2789804178 6501
2980657812 6502 2784897732 6502 2999390650 3875 2790319356 6502
2981250218 6503 2785339098 6503 2999390650 3875 2790834534 6503
2981842624 6504 2785780464 6504 2999390650 3875 2791349712 6504
2982435030 6505 2786221830 6505 2999390650 3875 2791864890 6505
2983027436 6506 2786663196 6506 2999390650 3875 2792380068 6506
2983619842 6507 2787104562 6507 2999390650 3875 2792895246 6507
2984212248 6508 2787545928 6508 2999390650 3875 2793410424 6508
2984804654 6509 2787987294 6509 2999390650 3875 2793925602 6509
2985397060 6510 2788428660 6510 2999390650 3875 2794440780 6510
2985989466 6511 2788870026 6511 2999390650 3875 2794955958 6511
2986581872 6512 2789311392 6512 2999390650 3875 2795471136 6512
2987174278 6513 2789752758 6513 2999390650 3875 2795986314 6513
2987766684 6514 2790194124 6514 2999390650 3875 2796501492 6514
2988359090 6515 2790635490 6515 2999390650 3875 2797016670 6515
2988951496 6516 2791076856 6516 2999390650 3875 2797531848 6516
2989543902 6517 2791518222 6517 2999390650 3875 2798047026 6517
2990136308 6518 2791959588 6518 2999390650 3875 2798562204 6518
2990728714 6519 2792400954 6519 2999390650 3875 2799077382 6519
2991321120 6520 2792842320 6520 2999390650 3875 2799592560 6520
2991913526 6521 2793283686 6521 2999390650 3875 2800107738 6521
2992505932 6522 2793725052 6522 2999390650 3875 2800622916 6522
2993098338 6523 2794166418 6523 2999390650 3875 2801138094 6523
2993690744 6524 2794607784 6524 2999390650 3875 2801653272 6524
2994283150 6525 2795049150 6525 2999390650 3875 2802168450 6525
2994875556 6526 2795490516 6526 2999390650 3875 2802683628 6526
2995467962 6527 2795931882 6527 2999390650 3875 2803198806 6527
2996060368 6528 2796373248 6528 2999390650 3875 2803713984 6528
2996652774 6529 2796814614 6529 2999390650 3875 2804229162 6529
2997245180 6530 2797255980 6530 2999390650 3875 2804744340 6530
2997837586 6531 2797697346 6531 2999390650 3875 2805259518 6531
2998429992 6532 2798138712 6532 2999390650 3875 2805774696 6532
2999022398 6533 2798580078 6533 2999390650 3875 2806289874 6533
2999614804 6534 2799021444 6534 2999390650 3875 2806805052 6534
2999614804 6534 2799462810 6535 2999390650 3875 2807320230 6535
2999614804 6534 2799904176 6536 2999390650 3875 2807835408 6536
2999614804 6534 2800345542 6537 2999390650 3875 2808350586 6537
2999614804 6534 2800786908 6538 2999390650 3875 2808865764 6538
2999614804 6534 2801228274 6539 2999390650 3875 2809380942 6539
2999614804 6534 2801669640 6540 2999390650 3875 2809896120 6540
2999614804 6534 2802111006 6541 2999390650 3875 2810411298 6541
2999614804 6534 2802552372 6542 2999390650 3875 2810926476 6542
2999614804 6534 2802993738 6543 2999390650 3875 2811441654 6543
2999614804 6534 2803435104 6544 2999390650 3875 2811956832 6544
2999614804 6534 2803876470 6545 2999390650 3875 2812472010 6545
2999614804 6534 2804317836 6546 2999390650 3875 2812987188 6546
2999614804 6534 2804759202 6547 2999390650 3875 2813502366 6547
2999614804 6534 2805200568 6548 2999390650 3875 2814017544 6548
2999614804 6534 2805641934 6549 2999390650 3875 2814532722 6549
2999614804 6534 2806083300 6550 2999390650 3875 2815047900 6550
2999614804 6534 2806524666 6551 2999390650 3875 2815563078 6551
2999614804 6534 2806966032 6552 2999390650 3875 2816078256 6552
2999614804 6534 2807407398 6553 2999390650 3875 2816593434 6553
2999614804 6534 2807848764 6554 2999390650 3875 2817108612 6554
2999614804 6534 2808290130 6555 2999390650 3875 2817623790 6555
2999614804 6534 2808731496 6556 2999390650 3875 2818138968 6556
2999614804 6534 2809172862 6557 2999390650 3875 2818654146 6557
2999614804 6534 2809614228 6558 2999390650 3875 2819169324 6558
2999614804 6534 2810055594 6559 2999390650 3875 2819684502 6559
2999614804 6534 2810496960 6560 2999390650 3875 2820199680 6560
2999614804 6534 2810938326 6561 2999390650 3875 2820714858 6561
2999614804 6534 2811379692 6562 2999390650 3875 2821230036 6562
2999614804 6534 2811821058 6563 2999390650 3875 2821745214 6563
2999614804 6534 2812262424 6564 2999390650 3875 2822260392 6564
2999614804 6534 2812703790 6565 2999390650 3875 2822775570 6565
2999614804 6534 2813145156 6566 2999390650 3875 2823290748 6566
2999614804 6534 2813586522 6567 2999390650 3875 2823805926 6567
2999614804 6534 2814027888 6568 2999390650 3875 2824321104 6568
2999614804 6534 2814469254 6569 2999390650 3875 2824836282 6569
2999614804 6534 2814910620 6570 2999390650 3875 2825351460 6570
2999614804 6534 2815351986 6571 2999390650 3875 2825866638 6571
2999614804 6534 2815793352 6572 2999390650 3875 2826381816 6572
2999614804 6534 2816234718 6573 2999390650 3875 2826896994 6573
2999614804 6534 2816676084 6574 2999390650 3875 2827412172 6574
2999614804 6534 2817117450 6575 2999390650 3875 2827927350 6575
2999614804 6534 2817558816 6576 2999390650 3875 2828442528 6576
2999614804 6534 2818000182 6577 2999390650 3875 2828957706 6577
2999614804 6534 2818441548 6578 2999390650 3875 2829472884 6578
2999614804 6534 2818882914 6579 2999390650 3875 2829988062 6579
2999614804 6534 2819324280 6580 2999390650 3875 2830503240 6580
2999614804 6534 2819765646 6581 2999390650 3875 2831018418 6581
2999614804 6534 2820207012 6582 2999390650 3875 2831533596 6582
2999614804 6534 2820648378 6583 2999390650 3875 2832048774 6583
2999614804 6534 2821089744 6584 2999390650 3875 2832563952 6584
2999614804 6534 2821531110 6585 2999390650 3875 2833079130 6585
2999614804 6534 2821972476 6586 2999390650 3875 2833594308 6586
2999614804 6534 2822413842 6587 2999390650 3875 2834109486 6587
2999614804 6534 2822855208 6588 2999390650 3875 2834624664 6588
2999614804 6534 2823296574 6589 2999390650 3875 2835139842 6589
2999614804 6534 2823737940 6590 2999390650 3875 2835655020 6590
2999614804 6534 2824179306 6591 2999390650 3875 2836170198 6591
2999614804 6534 2824620672 6592 2999390650 3875 2836685376 6592
2999614804 6534 2825062038 6593 2999390650 3875 2837200554 6593
2999614804 6534 2825503404 6594 2999390650 3875 2837715732 6594
2999614804 6534 2825944770 6595 2999390650 3875 2838230910 6595
2999614804 6534 2826386136 6596 2999390650 3875 2838746088 6596
2999614804 6534 2826827502 6597 2999390650 3875 2839261266 6597
2999614804 6534 2827268868 6598 2999390650 3875 2839776444 6598
2999614804 6534 2827710234 6599 2999390650 3875 2840291622 6599
2999614804 6534 2828151600 6600 2999390650 3875 2840806800 6600
2999614804 6534 2828592966 6601 2999390650 3875 2841321978 6601
2999614804 6534 2829034332 6602 2999390650 3875 2841837156 6602
2999614804 6534 2829475698 6603 2999390650 3875 2842352334 6603
2999614804 6534 2829917064 6604 2999390650 3875 2842867512 6604
2999614804 6534 2830358430 6605 2999390650 3875 2843382690 6605
2999614804 6534 2830799796 6606 2999390650 3875 2843897868 6606
2999614804 6534 2831241162 6607 2999390650 3875 2844413046 6607
2999614804 6534 2831682528 6608 2999390650 3875 2844928224 6608
2999614804 6534 2832123894 6609 2999390650 3875 2845443402 6609
2999614804 6534 2832565260 6610 2999390650 3875 2845958580 6610
2999614804 6534 2833006626 6611 2999390650 3875 2846473758 6611
2999614804 6534 2833447992 6612 2999390650 3875 2846988936 6612
2999614804 6534 2833889358 6613 2999390650 3875 2847504114 6613
2999614804 6534 2834330724 6614 2999390650 3875 2848019292 6614
2999614804 6534 2834772090 6615 2999390650 3875 2848534470 6615
2999614804 6534 2835213456 6616 2999390650 3875 2849049648 6616
2999614804 6534 2835654822 6617 2999390650 3875 2849564826 6617
2999614804 6534 2836096188 6618 2999390650 3875 2850080004 6618
2999614804 6534 2836537554 6619 2999390650 3875 2850595182 6619
2999614804 6534 2836978920 6620 2999390650 3875 2851110360 6620
2999614804 6534 2837420286 6621 2999390650 3875 2851625538 6621
2999614804 6534 2837861652 6622 2999390650 3875 2852140716 6622
2999614804 6534 2838303018 6623 2999390650 3875 2852655894 6623
2999614804 6534 2838744384 6624 2999390650 3875 2853171072 6624
2999614804 6534 2839185750 6625 2999390650 3875 2853686250 6625
2999614804 6534 2839627116 6626 2999390650 3875 2854201428 6626
2999614804 6534 2840068482 6627 2999390650 3875 2854716606 6627
2999614804 6534 2840509848 6628 2999390650 3875 2855231784 6628
2999614804 6534 2840951214 6629 2999390650 3875 2855746962 6629
2999614804 6534 2841392580 6630 2999390650 3875 2856262140 6630
2999614804 6534 2841833946 6631 2999390650 3875 2856777318 6631
2999614804 6534 2842275312 6632 2999390650 3875 2857292496 6632
2999614804 6534 2842716678 6633 2999390650 3875 2857807674 6633
2999614804 6534 2843158044 6634 2999390650 3875 2858322852 6634
2999614804 6534 2843599410 6635 2999390650 3875 2858838030 6635
2999614804 6534 2844040776 6636 2999390650 3875 2859353208 6636
2999614804 6534 2844482142 6637 2999390650 3875 2859868386 6637
2999614804 6534 2844923508 6638 2999390650 3875 2860383564 6638
2999614804 6534 2845364874 6639 2999390650 3875 2860898742 6639
2999614804 6534 2845806240 6640 2999390650 3875 2861413920 6640
2999614804 6534 2846247606 6641 2999390650 3875 2861929098 6641
2999614804 6534 2846688972 6642 2999390650 3875 2862444276 6642
2999614804 6534 2847130338 6643 2999390650 3875 2862959454 6643
2999614804 6534 2847571704 6644 2999390650 3875 2863474632 6644
2999614804 6534 2848013070 6645 2999390650 3875 2863989810 6645
2999614804 6534 2848454436 6646 2999390650 3875 2864504988 6646
2999614804 6534 2848895802 6647 2999390650 3875 2865020166 6647
2999614804 6534 2849337168 6648 2999390650 3875 2865535344 6648
2999614804 6534 2849778534 6649 2999390650 3875 2866050522 6649
2999614804 6534 2850219900 6650 2999390650 3875 2866565700 6650
2999614804 6534 2850661266 6651 2999390650 3875 2867080878 6651
2999614804 6534 2851102632 6652 2999390650 3875 2867596056 6652
2999614804 6534 2851543998 6653 2999390650 3875 2868111234 6653
2999614804 6534 2851985364 6654 2999390650 3875 2868626412 6654
2999614804 6534 2852426730 6655 2999390650 3875 2869141590 6655
2999614804 6534 2852868096 6656 2999390650 3875 2869656768 6656
2999614804 6534 2853309462 6657 2999390650 3875 2870171946 6657
2999614804 6534 2853750828 6658 2999390650 3875 2870687124 6658
2999614804 6534 2854192194 6659 2999390650 3875 2871202302 6659
2999614804 6534 2854633560 6660 2999390650 3875 2871717480 6660
2999614804 6534 2855074926 6661 2999390650 3875 2872232658 6661
2999614804 6534 2855516292 6662 2999390650 3875 2872747836 6662
2999614804 6534 2855957658 6663 2999390650 3875 2873263014 6663
2999614804 6534 2856399024 6664 2999390650 3875 2873778192 6664
2999614804 6534 2856840390 6665 2999390650 3875 2874293370 6665
2999614804 6534 2857281756 6666 2999390650 3875 2874808548 6666
2999614804 6534 2857723122 6667 2999390650 3875 2875323726 6667
2999614804 6534 2858164488 6668 2999390650 3875 2875838904 6668
2999614804 6534 2858605854 6669 2999390650 3875 2876354082 6669
2999614804 6534 2859047220 6670 2999390650 3875 2876869260 6670
2999614804 6534 2859488586 6671 2999390650 3875 2877384438 6671
2999614804 6534 2859929952 6672 2999390650 3875 2877899616 6672
2999614804 6534 2860371318 6673 2999390650 3875 2878414794 6673
2999614804 6534 2860812684 6674 2999390650 3875 2878929972 6674
2999614804 6534 2861254050 6675 2999390650 3875 2879445150 6675
2999614804 6534 2861695416 6676 2999390650 3875 2879960328 6676
2999614804 6534 2862136782 6677 2999390650 3875 2880475506 6677
2999614804 6534 2862578148 6678 2999390650 3875 2880990684 6678
2999614804 6534 2863019514 6679 2999390650 3875 2881505862 6679
2999614804 6534 2863460880 6680 2999390650 3875 2882021040 6680
2999614804 6534 2863902246 6681 2999390650 3875 2882536218 6681
2999614804 6534 2864343612 6682 2999390650 3875 2883051396 6682
2999614804 6534 2864784978 6683 2999390650 3875 2883566574 6683
2999614804 6534 2865226344 6684 2999390650 3875 2884081752 6684
2999614804 6534 2865667710 6685 2999390650 3875 2884596930 6685
2999614804 6534 2866109076 6686 2999390650 3875 2885112108 6686
2999614804 6534 2866550442 6687 2999390650 3875 2885627286 6687
2999614804 6534 2866991808 6688 2999390650 3875 2886142464 6688
2999614804 6534 2867433174 6689 2999390650 3875 2886657642 6689
2999614804 6534 2867874540 6690 2999390650 3875 2887172820 6690
2999614804 6534 2868315906 6691 2999390650 3875 2887687998 6691
2999614804 6534 2868757272 6692 2999390650 3875 2888203176 6692
2999614804 6534 2869198638 6693 2999390650 3875 2888718354 6693
2999614804 6534 2869640004 6694 2999390650 3875 2889233532 6694
2999614804 6534 2870081370 6695 2999390650 3875 2889748710 6695
2999614804 6534 2870522736 6696 2999390650 3875 2890263888 6696
2999614804 6534 2870964102 6697 2999390650 3875 2890779066 6697
2999614804 6534 2871405468 6698 2999390650 3875 2891294244 6698
2999614804 6534 2871846834 6699 2999390650 3875 2891809422 6699
2999614804 6534 2872288200 6700 2999390650 3875 2892324600 6700
2999614804 6534 2872729566 6701 2999390650 3875 2892839778 6701
2999614804 6534 2873170932 6702 2999390650 3875 2893354956 6702
2999614804 6534 2873612298 6703 2999390650 3875 2893870134 6703
2999614804 6534 2874053664 6704 2999390650 3875 2894385312 6704
2999614804 6534 2874495030 6705 2999390650 3875 2894900490 6705
2999614804 6534 2874936396 6706 2999390650 3875 2895415668 6706
2999614804 6534 2875377762 6707 2999390650 3875 2895930846 6707
2999614804 6534 2875819128 6708 2999390650 3875 2896446024 6708
2999614804 6534 2876260494 6709 2999390650 3875 2896961202 6709
2999614804 6534 2876701860 6710 2999390650 3875 2897476380 6710
2999614804 6534 2877143226 6711 2999390650 3875 2897991558 6711
2999614804 6534 2877584592 6712 2999390650 3875 2898506736 6712
2999614804 6534 2878025958 6713 2999390650 3875 2899021914 6713
2999614804 6534 2878467324 6714 2999390650 3875 2899537092 6714
2999614804 6534 2878908690 6715 2999390650 3875 2900052270 6715
2999614804 6534 2879350056 6716 2999390650 3875 2900567448 6716
2999614804 6534 2879791422 6717 2999390650 3875 2901082626 6717
2999614804 6534 2880232788 6718 2999390650 3875 2901597804 6718
2999614804 6534 2880674154 6719 2999390650 3875 2902112982 6719
2999614804 6534 2881115520 6720 2999390650 3875 2902628160 6720
2999614804 6534 2881556886 6721 2999390650 3875 2903143338 6721
2999614804 6534 2881998252 6722 2999390650 3875 2903658516 6722
2999614804 6534 2882439618 6723 2999390650 3875 2904173694 6723
2999614804 6534 2882880984 6724 2999390650 3875 2904688872 6724
2999614804 6534 2883322350 6725 2999390650 3875 2905204050 6725
2999614804 6534 2883763716 6726 2999390650 3875 2905719228 6726
2999614804 6534 2884205082 6727 2999390650 3875 2906234406 6727
2999614804 6534 2884646448 6728 2999390650 3875 2906749584 6728
2999614804 6534 2885087814 6729 2999390650 3875 2907264762 6729
2999614804 6534 2885529180 6730 2999390650 3875 2907779940 6730
2999614804 6534 2885970546 6731 2999390650 3875 2908295118 6731
2999614804 6534 2886411912 6732 2999390650 3875 2908810296 6732
2999614804 6534 2886853278 6733 2999390650 3875 2909325474 6733
2999614804 6534 2887294644 6734 2999390650 3875 2909840652 6734
2999614804 6534 2887736010 6735 2999390650 3875 2910355830 6735
2999614804 6534 2888177376 6736 2999390650 3875 2910871008 6736
2999614804 6534 2888618742 6737 2999390650 3875 2911386186 6737
2999614804 6534 2889060108 6738 2999390650 3875 2911901364 6738
2999614804 6534 2889501474 6739 2999390650 3875 2912416542 6739
2999614804 6534 2889942840 6740 2999390650 3875 2912931720 6740
2999614804 6534 2890384206 6741 2999390650 3875 2913446898 6741
2999614804 6534 2890825572 6742 2999390650 3875 2913962076 6742
2999614804 6534 2891266938 6743 2999390650 3875 2914477254 6743
2999614804 6534 2891708304 6744 2999390650 3875 2914992432 6744
2999614804 6534 2892149670 6745 2999390650 3875 2915507610 6745
2999614804 6534 2892591036 6746 2999390650 3875 2916022788 6746
2999614804 6534 2893032402 6747 2999390650 3875 2916537966 6747
2999614804 6534 2893473768 6748 2999390650 3875 2917053144 6748
2999614804 6534 2893915134 6749 2999390650 3875 2917568322 6749
2999614804 6534 2894356500 6750 2999390650 3875 2918083500 6750
2999614804 6534 2894797866 6751 2999390650 3875 2918598678 6751
2999614804 6534 2895239232 6752 2999390650 3875 2919113856 6752
2999614804 6534 2895680598 6753 2999390650 3875 2919629034 6753
2999614804 6534 2896121964 6754 2999390650 3875 2920144212 6754
2999614804 6534 2896563330 6755 2999390650 3875 2920659390 6755
2999614804 6534 2897004696 6756 2999390650 3875 2921174568 6756
2999614804 6534 2897446062 6757 2999390650 3875 2921689746 6757
2999614804 6534 2897887428 6758 2999390650 3875 2922204924 6758
2999614804 6534 2898328794 6759 2999390650 3875 2922720102 6759
2999614804 6534 2898770160 6760 2999390650 3875 2923235280 6760
2999614804 6534 2899211526 6761 2999390650 3875 2923750458 6761
2999614804 6534 2899652892 6762 2999390650 3875 2924265636 6762
2999614804 6534 2900094258 6763 2999390650 3875 2924780814 6763
2999614804 6534 2900535624 6764 2999390650 3875 2925295992 6764
2999614804 6534 2900976990 6765 2999390650 3875 2925811170 6765
2999614804 6534 2901418356 6766 2999390650 3875 2926326348 6766
2999614804 6534 2901859722 6767 2999390650 3875 2926841526 6767
2999614804 6534 2902301088 6768 2999390650 3875 2927356704 6768
2999614804 6534 2902742454 6769 2999390650 3875 2927871882 6769
2999614804 6534 2903183820 6770 2999390650 3875 2928387060 6770
2999614804 6534 2903625186 6771 2999390650 3875 2928902238 6771
2999614804 6534 2904066552 6772 2999390650 3875 2929417416 6772
2999614804 6534 2904507918 6773 2999390650 3875 2929932594 6773
2999614804 6534 2904949284 6774 2999390650 3875 2930447772 6774
2999614804 6534 2905390650 6775 2999390650 3875 2930962950 6775
2999614804 6534 2905832016 6776 2999390650 3875 2931478128 6776
2999614804 6534 2906273382 6777 2999390650 3875 2931993306 6777
2999614804 6534 2906714748 6778 2999390650 3875 2932508484 6778
2999614804 6534 2907156114 6779 2999390650 3875 2933023662 6779
2999614804 6534 2907597480 6780 2999390650 3875 2933538840 6780
2999614804 6534 2908038846 6781 2999390650 3875 2934054018 6781
2999614804 6534 2908480212 6782 2999390650 3875 2934569196 6782
2999614804 6534 2908921578 6783 2999390650 3875 2935084374 6783
2999614804 6534 2909362944 6784 2999390650 3875 2935599552 6784
2999614804 6534 2909804310 6785 2999390650 3875 2936114730 6785
2999614804 6534 2910245676 6786 2999390650 3875 2936629908 6786
2999614804 6534 2910687042 6787 2999390650 3875 2937145086 6787
2999614804 6534 2911128408 6788 2999390650 3875 2937660264 6788
2999614804 6534 2911569774 6789 2999390650 3875 2938175442 6789
2999614804 6534 2912011140 6790 2999390650 3875 2938690620 6790
2999614804 6534 2912452506 6791 2999390650 3875 2939205798 6791
2999614804 6534 2912893872 6792 2999390650 3875 2939720976 6792
2999614804 6534 2913335238 6793 2999390650 3875 2940236154 6793
2999614804 6534 2913776604 6794 2999390650 3875 2940751332 6794
2999614804 6534 2914217970 6795 2999390650 3875 2941266510 6795
2999614804 6534 2914659336 6796 2999390650 3875 2941781688 6796
2999614804 6534 2915100702 6797 2999390650 3875 2942296866 6797
2999614804 6534 2915542068 6798 2999390650 3875 2942812044 6798
2999614804 6534 2915983434 6799 2999390650 3875 2943327222 6799
2999614804 6534 2916424800 6800 2999390650 3875 2943842400 6800
2999614804 6534 2916866166 6801 2999390650 3875 2944357578 6801
2999614804 6534 2917307532 6802 2999390650 3875 2944872756 6802
2999614804 6534 2917748898 6803 2999390650 3875 2945387934 6803
2999614804 6534 2918190264 6804 2999390650 3875 2945903112 6804
2999614804 6534 2918631630 6805 2999390650 3875 2946418290 6805
2999614804 6534 2919072996 6806 2999390650 3875 2946933468 6806
2999614804 6534 2919514362 6807 2999390650 3875 2947448646 6807
2999614804 6534 2919955728 6808 2999390650 3875 2947963824 6808
2999614804 6534 2920397094 6809 2999390650 3875 2948479002 6809
2999614804 6534 2920838460 6810 2999390650 3875 2948994180 6810
2999614804 6534 2921279826 6811 2999390650 3875 2949509358 6811
2999614804 6534 2921721192 6812 2999390650 3875 2950024536 6812
2999614804 6534 2922162558 6813 2999390650 3875 2950539714 6813
2999614804 6534 2922603924 6814 2999390650 3875 2951054892 6814
2999614804 6534 2923045290 6815 2999390650 3875 2951570070 6815
2999614804 6534 2923486656 6816 2999390650 3875 2952085248 6816
2999614804 6534 2923928022 6817 2999390650 3875 2952600426 6817
2999614804 6534 2924369388 6818 2999390650 3875 2953115604 6818
2999614804 6534 2924810754 6819 2999390650 3875 2953630782 6819
2999614804 6534 2925252120 6820 2999390650 3875 2954145960 6820
2999614804 6534 2925693486 6821 2999390650 3875 2954661138 6821
2999614804 6534 2926134852 6822 2999390650 3875 2955176316 6822
2999614804 6534 2926576218 6823 2999390650 3875 2955691494 6823
2999614804 6534 2927017584 6824 2999390650 3875 2956206672 6824
2999614804 6534 2927458950 6825 2999390650 3875 2956721850 6825
2999614804 6534 2927900316 6826 2999390650 3875 2957237028 6826
2999614804 6534 2928341682 6827 2999390650 3875 2957752206 6827
2999614804 6534 2928783048 6828 2999390650 3875 2958267384 6828
2999614804 6534 2929224414 6829 2999390650 3875 2958782562 6829
2999614804 6534 2929665780 6830 2999390650 3875 2959297740 6830
2999614804 6534 2930107146 6831 2999390650 3875 2959812918 6831
2999614804 6534 2930548512 6832 2999390650 3875 2960328096 6832
2999614804 6534 2930989878 6833 2999390650 3875 2960843274 6833
2999614804 6534 2931431244 6834 2999390650 3875 2961358452 6834
2999614804 6534 2931872610 6835 2999390650 3875 2961873630 6835
2999614804 6534 2932313976 6836 2999390650 3875 2962388808 6836
2999614804 6534 2932755342 6837 2999390650 3875 2962903986 6837
2999614804 6534 2933196708 6838 2999390650 3875 2963419164 6838
2999614804 6534 2933638074 6839 2999390650 3875 2963934342 6839
2999614804 6534 2934079440 6840 2999390650 3875 2964449520 6840
2999614804 6534 2934520806 6841 2999390650 3875 2964964698 6841
2999614804 6534 2934962172 6842 2999390650 3875 2965479876 6842
2999614804 6534 2935403538 6843 2999390650 3875 2965995054 6843
2999614804 6534 2935844904 6844 2999390650 3875 2966510232 6844
2999614804 6534 2936286270 6845 2999390650 3875 2967025410 6845
2999614804 6534 2936727636 6846 2999390650 3875 2967540588 6846
2999614804 6534 2937169002 6847 2999390650 3875 2968055766 6847
2999614804 6534 2937610368 6848 2999390650 3875 2968570944 6848
2999614804 6534 2938051734 6849 2999390650 3875 2969086122 6849
2999614804 6534 2938493100 6850 2999390650 3875 2969601300 6850
2999614804 6534 2938934466 6851 2999390650 3875 2970116478 6851
2999614804 6534 2939375832 6852 2999390650 3875 2970631656 6852
2999614804 6534 2939817198 6853 2999390650 3875 2971146834 6853
2999614804 6534 2940258564 6854 2999390650 3875 2971662012 6854
2999614804 6534 2940699930 6855 2999390650 3875 2972177190 6855
2999614804 6534 2941141296 6856 2999390650 3875 2972692368 6856
2999614804 6534 2941582662 6857 2999390650 3875 2973207546 6857
2999614804 6534 2942024028 6858 2999390650 3875 2973722724 6858
2999614804 6534 2942465394 6859 2999390650 3875 2974237902 6859
2999614804 6534 2942906760 6860 2999390650 3875 2974753080 6860
2999614804 6534 2943348126 6861 2999390650 3875 2975268258 6861
2999614804 6534 2943789492 6862 2999390650 3875 2975783436 6862
2999614804 6534 2944230858 6863 2999390650 3875 2976298614 6863
2999614804 6534 2944672224 6864 2999390650 3875 2976813792 6864
2999614804 6534 2945113590 6865 2999390650 3875 2977328970 6865
2999614804 6534 2945554956 6866 2999390650 3875 2977844148 6866
2999614804 6534 2945996322 6867 2999390650 3875 2978359326 6867
2999614804 6534 2946437688 6868 2999390650 3875 2978874504 6868
2999614804 6534 2946879054 6869 2999390650 3875 2979389682 6869
2999614804 6534 2947320420 6870 2999390650 3875 2979904860 6870
2999614804 6534 2947761786 6871 2999390650 3875 2980420038 6871
2999614804 6534 2948203152 6872 2999390650 3875 2980935216 6872
2999614804 6534 2948644518 6873 2999390650 3875 2981450394 6873
2999614804 6534 2949085884 6874 2999390650 3875 2981965572 6874
2999614804 6534 2949527250 6875 2999390650 3875 2982480750 6875
2999614804 6534 2949968616 6876 2999390650 3875 2982995928 6876
2999614804 6534 2950409982 6877 2999390650 3875 2983511106 6877
2999614804 6534 2950851348 6878 2999390650 3875 2984026284 6878
2999614804 6534 2951292714 6879 2999390650 3875 2984541462 6879
2999614804 6534 2951734080 6880 2999390650 3875 2985056640 6880
2999614804 6534 2952175446 6881 2999390650 3875 2985571818 6881
2999614804 6534 2952616812 6882 2999390650 3875 2986086996 6882
2999614804 6534 2953058178 6883 2999390650 3875 2986602174 6883
2999614804 6534 2953499544 6884 2999390650 3875 2987117352 6884
2999614804 6534 2953940910 6885 2999390650 3875 2987632530 6885
2999614804 6534 2954382276 6886 2999390650 3875 2988147708 6886
2999614804 6534 2954823642 6887 2999390650 3875 2988662886 6887
2999614804 6534 2955265008 6888 2999390650 3875 2989178064 6888
2999614804 6534 2955706374 6889 2999390650 3875 2989693242 6889
2999614804 6534 2956147740 6890 2999390650 3875 2990208420 6890
2999614804 6534 2956589106 6891 2999390650 3875 2990723598 6891
2999614804 6534 2957030472 6892 2999390650 3875 2991238776 6892
2999614804 6534 2957471838 6893 2999390650 3875 2991753954 6893
2999614804 6534 2957913204 6894 2999390650 3875 2992269132 6894
2999614804 6534 2958354570 6895 2999390650 3875 2992784310 6895
2999614804 6534 2958795936 6896 2999390650 3875 2993299488 6896
2999614804 6534 2959237302 6897 2999390650 3875 2993814666 6897
2999614804 6534 2959678668 6898 2999390650 3875 2994329844 6898
2999614804 6534 2960120034 6899 2999390650 3875 2994845022 6899
2999614804 6534 2960561400 6900 2999390650 3875 2995360200 6900
2999614804 6534 2961002766 6901 2999390650 3875 2995875378 6901
2999614804 6534 2961444132 6902 2999390650 3875 2996390556 6902
2999614804 6534 2961885498 6903 2999390650 3875 2996905734 6903
2999614804 6534 2962326864 6904 2999390650 3875 2997420912 6904
2999614804 6534 2962768230 6905 2999390650 3875 2997936090 6905
2999614804 6534 2963209596 6906 2999390650 3875 2998451268 6906
2999614804 6534 2963650962 6907 2999390650 3875 2998966446 6907
2999614804 6534 2964092328 6908 2999390650 3875 2999481624 6908
2999614804 6534 2964533694 6909 2999390650 3875 2999996802 6909
2999614804 6534 2964975060 6910 2999390650 3875 2999996802 6909
2999614804 6534 2965416426 6911 2999390650 3875 2999996802 6909
2999614804 6534 2965857792 6912 2999390650 3875 2999996802 6909
2999614804 6534 2966299158 6913 2999390650 3875 2999996802 6909
2999614804 6534 2966740524 6914 2999390650 3875 2999996802 6909
2999614804 6534 2967181890 6915 2999390650 3875 2999996802 6909
2999614804 6534 2967623256 6916 2999390650 3875 2999996802 6909
2999614804 6534 2968064622 6917 2999390650 3875 2999996802 6909
2999614804 6534 2968505988 6918 2999390650 3875 2999996802 6909
2999614804 6534 2968947354 6919 2999390650 3875 2999996802 6909
2999614804 6534 2969388720 6920 2999390650 3875 2999996802 6909
2999614804 6534 2969830086 6921 2999390650 3875 2999996802 6909
2999614804 6534 2970271452 6922 2999390650 3875 2999996802 6909
2999614804 6534 2970712818 6923 2999390650 3875 2999996802 6909
2999614804 6534 2971154184 6924 2999390650 3875 2999996802 6909
2999614804 6534 2971595550 6925 2999390650 3875 2999996802 6909
2999614804 6534 2972036916 6926 2999390650 3875 2999996802 6909
2999614804 6534 2972478282 6927 2999390650 3875 2999996802 6909
2999614804 6534 2972919648 6928 2999390650 3875 2999996802 6909
2999614804 6534 2973361014 6929 2999390650 3875 2999996802 6909
2999614804 6534 2973802380 6930 2999390650 3875 2999996802 6909
2999614804 6534 2974243746 6931 2999390650 3875 2999996802 6909
2999614804 6534 2974685112 6932 2999390650 3875 2999996802 6909
2999614804 6534 2975126478 6933 2999390650 3875 2999996802 6909
2999614804 6534 2975567844 6934 2999390650 3875 2999996802 6909
2999614804 6534 2976009210 6935 2999390650 3875 2999996802 6909
2999614804 6534 2976450576 6936 2999390650 3875 2999996802 6909
2999614804 6534 2976891942 6937 2999390650 3875 2999996802 6909
2999614804 6534 2977333308 6938 2999390650 3875 2999996802 6909
2999614804 6534 2977774674 6939 2999390650 3875 2999996802 6909
2999614804 6534 2978216040 6940 2999390650 3875 2999996802 6909
2999614804 6534 2978657406 6941 2999390650 3875 2999996802 6909
2999614804 6534 2979098772 6942 2999390650 3875 2999996802 6909
2999614804 6534 2979540138 6943 2999390650 3875 2999996802 6909
2999614804 6534 2979981504 6944 2999390650 3875 2999996802 6909
2999614804 6534 2980422870 6945 2999390650 3875 2999996802 6909
2999614804 6534 2980864236 6946 2999390650 3875 2999996802 6909
2999614804 6534 2981305602 6947 2999390650 3875 2999996802 6909
2999614804 6534 2981746968 6948 2999390650 3875 2999996802 6909
2999614804 6534 2982188334 6949 2999390650 3875 2999996802 6909
2999614804 6534 2982629700 6950 2999390650 3875 2999996802 6909
2999614804 6534 2983071066 6951 2999390650 3875 2999996802 6909
2999614804 6534 2983512432 6952 2999390650 3875 2999996802 6909
2999614804 6534 2983953798 6953 2999390650 3875 2999996802 6909
2999614804 6534 2984395164 6954 2999390650 3875 2999996802 6909
2999614804 6534 2984836530 6955 2999390650 3875 2999996802 6909
2999614804 6534 2985277896 6956 2999390650 3875 2999996802 6909
2999614804 6534 2985719262 6957 2999390650 3875 2999996802 6909
2999614804 6534 2986160628 6958 2999390650 3875 2999996802 6909
2999614804 6534 2986601994 6959 2999390650 3875 2999996802 6909
2999614804 6534 2987043360 6960 2999390650 3875 2999996802 6909
2999614804 6534 2987484726 6961 2999390650 3875 2999996802 6909
2999614804 6534 2987926092 6962 2999390650 3875 2999996802 6909
2999614804 6534 2988367458 6963 2999390650 3875 2999996802 6909
2999614804 6534 2988808824 6964 2999390650 3875 2999996802 6909
2999614804 6534 2989250190 6965 2999390650 3875 2999996802 6909
2999614804 6534 2989691556 6966 2999390650 3875 2999996802 6909
2999614804 6534 2990132922 6967 2999390650 3875 2999996802 6909
2999614804 6534 2990574288 6968 2999390650 3875 2999996802 6909
2999614804 6534 2991015654 6969 2999390650 3875 2999996802 6909
2999614804 6534 2991457020 6970 2999390650 3875 2999996802 6909
2999614804 6534 2991898386 6971 2999390650 3875 2999996802 6909
2999614804 6534 2992339752 6972 2999390650 3875 2999996802 6909
2999614804 6534 2992781118 6973 2999390650 3875 2999996802 6909
2999614804 6534 2993222484 6974 2999390650 3875 2999996802 6909
2999614804 6534 2993663850 6975 2999390650 3875 2999996802 6909
2999614804 6534 2994105216 6976 2999390650 3875 2999996802 6909
2999614804 6534 2994546582 6977 2999390650 3875 2999996802 6909
2999614804 6534 2994987948 6978 2999390650 3875 2999996802 6909
2999614804 6534 2995429314 6979 2999390650 3875 2999996802 6909
2999614804 6534 2995870680 6980 2999390650 3875 2999996802 6909
2999614804 6534 2996312046 6981 2999390650 3875 2999996802 6909
2999614804 6534 2996753412 6982 2999390650 3875 2999996802 6909
2999614804 6534 2997194778 6983 2999390650 3875 2999996802 6909
2999614804 6534 2997636144 6984 2999390650 3875 2999996802 6909
2999614804 6534 2998077510 6985 2999390650 3875 2999996802 6909
2999614804 6534 2998518876 6986 2999390650 3875 2999996802 6909
2999614804 6534 2998960242 6987 2999390650 3875 2999996802 6909
2999614804 6534 2999401608 6988 2999390650 3875 2999996802 6909
2999614804 6534 2999842974 6989 2999390650 3875 2999996802 6909


==> data/deep_sea-P0-C1-Modest-ParetoApproximation-0-S1.dat <==
x-lower,y-lower,x-upper,y-upper,x-correct,y-correct
1.005,999.9950136159322,0.995,1000.0050136144681,1.0,1000.0
3.004999874436585,1731.994977614922,2.994999874440585,1732.0049776149217,3.0,1732.0
6.004999960380313,2448.995001310273,5.994999960366477,2449.00500130601,6.0,2449.0
20.004999800860304,3315.994992762891,19.994999801119704,3316.004992775549,9.0,3000.0
28.00499966157271,3604.9949877275144,27.99499966108199,3605.0049877130746,11.0,3316.0
66.00500011332737,4689.994999841101,65.99500011346561,4690.00499984462,13.0,3605.0
81.00500041036071,4999.995005814457,80.99500041025163,5000.0050058128645,16.0,4000.0
157.00499980493282,5915.994998676553,156.99499980500207,5916.004998677109,18.0,4242.0
281.00500003791353,6632.995,280.9950000378865,6633.005,19.0,4358.0
,,,,21.0,4582.0
,,,,22.0,4690.0
,,,,25.0,5000.0
,,,,27.0,5196.0
,,,,30.0,5477.0
,,,,32.0,5656.0
,,,,33.0,5744.0
,,,,35.0,5916.0
,,,,37.0,6082.0
,,,,39.0,6244.0
,,,,40.0,6324.0
,,,,42.0,6480.0
,,,,44.0,6633.0
,,,,47.0,6855.0
,,,,48.0,6928.0
,,,,50.0,7071.0
,,,,53.0,7280.0
,,,,55.0,7416.0
,,,,57.0,7549.0
,,,,59.0,7681.0
,,,,61.0,7810.0


==> data/deep_sea-P0-C1-Modest-ParetoApproximation-1-S1.dat <==
x-lower,y-lower,x-upper,y-upper,x-correct,y-correct
1.005,999.9950136159322,0.995,1000.0050136144681,1.0,1000.0
3.004999874436585,1731.994977614922,2.994999874440585,1732.0049776149217,3.0,1732.0
6.004999979170939,2448.9950058012328,5.994999979254453,2449.0050058202364,6.0,2449.0
12.004999846662313,3315.994989774936,11.994999846591158,3316.0049897715903,9.0,3000.0
29.005000108788764,3999.994999484777,28.99500010880078,4000.004999484778,11.0,3316.0
49.00500035040267,4581.995005980301,48.99500035039267,4582.005005979661,13.0,3605.0
81.00499934382691,4999.994992959918,80.99499934405628,5000.004992962405,16.0,4000.0
157.00499980493282,5915.994998676553,156.99499980500207,5916.004998677109,18.0,4242.0
281.0050000387014,6632.995000004556,280.9950000386625,6633.005000004487,19.0,4358.0
536.0050000405058,7279.995,535.9950000404942,7280.005,21.0,4582.0
,,,,22.0,4690.0
,,,,25.0,5000.0
,,,,27.0,5196.0
,,,,30.0,5477.0
,,,,32.0,5656.0
,,,,33.0,5744.0
,,,,35.0,5916.0
,,,,37.0,6082.0
,,,,39.0,6244.0
,,,,40.0,6324.0
,,,,42.0,6480.0
,,,,44.0,6633.0
,,,,47.0,6855.0
,,,,48.0,6928.0
,,,,50.0,7071.0
,,,,53.0,7280.0
,,,,55.0,7416.0
,,,,57.0,7549.0
,,,,59.0,7681.0
,,,,61.0,7810.0


==> data/deep_sea-P0-C1-Modest-ParetoApproximation-2-S1.dat <==
x-lower,y-lower,x-upper,y-upper,x-correct,y-correct
1.005,999.9950136159322,0.995,1000.0050136144681,1.0,1000.0
3.004999874436585,1731.994977614922,2.994999874440585,1732.0049776149217,3.0,1732.0
6.004999979170939,2448.9950058012328,5.994999979254453,2449.0050058202364,6.0,2449.0
12.004999846662313,3315.994989774936,11.994999846591158,3316.0049897715903,9.0,3000.0
29.005000108788764,3999.994999484777,28.99500010880078,4000.004999484778,11.0,3316.0
49.00500065179135,4581.9950147507125,48.995000651852536,4582.005014752144,13.0,3605.0
73.00499756682919,4999.994961330971,72.99499756676425,5000.004961330206,16.0,4000.0
128.00499965023528,5915.994996368905,127.99499965027428,5916.004996369872,18.0,4242.0
166.00499973417834,6323.994997278778,165.99499973408206,6324.004997278293,19.0,4358.0
415.0050002836034,7680.995,414.99500028359637,7681.005,21.0,4582.0
,,,,22.0,4690.0
,,,,25.0,5000.0
,,,,27.0,5196.0
,,,,30.0,5477.0
,,,,32.0,5656.0
,,,,33.0,5744.0
,,,,35.0,5916.0
,,,,37.0,6082.0
,,,,39.0,6244.0
,,,,40.0,6324.0
,,,,42.0,6480.0
,,,,44.0,6633.0
,,,,47.0,6855.0
,,,,48.0,6928.0
,,,,50.0,7071.0
,,,,53.0,7280.0
,,,,55.0,7416.0
,,,,57.0,7549.0
,,,,59.0,7681.0
,,,,61.0,7810.0


==> data/energy_aware_scheduling-P0-C0-Modest-FixedIterationBudget-Simple-1-S1.dat <==
x-lower,y-lower,x-upper,y-upper,x-correct,y-correct
0.03872137983137937,0.0186207225,0.040340205702874624,0.0197613433,0.6451760402,0.0
0.0677295917,-0.0,0.069831315,1.4362391821968679e-05,0.6419245034,0.00548696845
,,,,0.5651069451,0.01737540009
,,,,0.5476299345,0.01889955799
,,,,0.4565869024,0.02621551593
,,,,0.4166464386,0.02855255805
,,,,0.3484168515,0.03221053701
,,,,0.3068280392,0.03403952649
,,,,0.1790923169,0.03525885282
,,,,0.09280239951,0.03586851598


==> data/energy_aware_scheduling-P0-C0-Modest-FixedStrategyBudget-Simple-1-S1.dat <==
x-lower,y-lower,x-upper,y-upper,x-correct,y-correct
0.01144041739443586,0.0149490358,0.012702918722729746,0.0163841141,0.6451760402,0.0
0.02532318266125931,0.013722886082434197,0.02716943709461412,0.015100328407534256,0.6419245034,0.00548696845
0.03476801433450542,0.012112892476227521,0.03691413516607644,0.013410408178033816,0.5651069451,0.01737540009
0.0831136017,0.0028223367460465058,0.0863261946,0.0034715495232921843,0.5476299345,0.01889955799
,,,,0.4565869024,0.02621551593
,,,,0.4166464386,0.02855255805
,,,,0.3484168515,0.03221053701
,,,,0.3068280392,0.03403952649
,,,,0.1790923169,0.03525885282
,,,,0.09280239951,0.03586851598


==> data/energy_aware_scheduling-P0-C0-Modest-WeightVectorRefinement-Simple-1-S1.dat <==
x-lower,y-lower,x-upper,y-upper,x-correct,y-correct
0.002814180787197284,0.0219849917,0.0039760490051366565,0.025001974,0.6451760402,0.0
0.033089381173917576,0.015321099894720688,0.03674401208728079,0.01786684672450621,0.6419245034,0.00548696845
0.0712172633,0.0020293304505534402,0.0764189134,0.0030331688676251403,0.5651069451,0.01737540009
,,,,0.5476299345,0.01889955799
,,,,0.4565869024,0.02621551593
,,,,0.4166464386,0.02855255805
,,,,0.3484168515,0.03221053701
,,,,0.3068280392,0.03403952649
,,,,0.1790923169,0.03525885282
,,,,0.09280239951,0.03586851598


==> data/mars_rover-P0-C0-Modest-FixedIterationBudget-Simple-0-S1.dat <==
x-lower,y-lower,x-upper,y-upper,x-correct,y-correct
0.6610952722948694,0.3934273426,0.6709385296492516,0.4036450565,1.0,0.7692345859
0.9924099044573859,0.07671450180049014,0.936112944792388,0.1425568943252766,0.9999700732,0.7692824687
0.9999187034,0.0,0.9941235648104599,0.08236640493174541,0.9943293188,0.7777436003
,,1.0,8.129603574736388e-05,0.993412207,0.7789293137
,,,,0.9926046875,0.7797852844
,,,,0.7723899719,1.0


==> data/mars_rover-P0-C0-Modest-FixedIterationBudget-Simple-1-S1.dat <==
x-lower,y-lower,x-upper,y-upper,x-correct,y-correct
0.6408295999993674,0.4747664766,0.6476512579622967,0.4818840473,1.0,0.7692345859
0.6992913340362896,0.4428927338673011,0.7058054228994016,0.44997603238874795,0.9999700732,0.7692824687
0.9599679395206907,0.16107043491417267,0.9627185506397445,0.16634422157161538,0.9943293188,0.7777436003
0.9695198346,0.10451448034405117,0.9719259773,0.10891619569177174,0.993412207,0.7789293137
,,,,0.9926046875,0.7797852844
,,,,0.7723899719,1.0


==> data/mars_rover-P0-C0-Modest-FixedIterationBudget-Simple-2-S1.dat <==
x-lower,y-lower,x-upper,y-upper,x-correct,y-correct
0.7745203515553307,0.3065494663,0.7786856943078363,0.3111694114,1.0,0.7692345859
0.8713480654292032,0.2422040847818459,0.8746785063886345,0.246501114884184,0.9999700732,0.7692824687
0.9099589823202229,0.18152229854518884,0.9128022040924533,0.18539309407729773,0.9943293188,0.7777436003
0.9133596496,0.12643124928516128,0.9161534147,0.12977413909608626,0.993412207,0.7789293137
,,,,0.9926046875,0.7797852844
,,,,0.7723899719,1.0


==> data/puddle_world_barto_small-P0-C1-Modest-FixedIterationBudget-Simple-1-S2.dat <==
x-lower,y-lower,x-upper,y-upper,x-correct,y-correct
0.1945592353,0.49220873244461916,0.1941080847,0.49016006399464096,,
0.2012569025514852,0.0254297983,0.20083037739129458,0.0248032817,,


==> data/puddle_world_barto_small-P0-C1-Modest-FixedIterationBudget-Simple-1-S3.dat <==
x-lower,y-lower,x-upper,y-upper,x-correct,y-correct
0.1879609554,0.3865726815252643,0.1868747246,0.38354795872656616,,
0.18966542609337694,0.1472948408695066,0.18880617393125068,0.14439091867727938,,
0.1972857863167567,0.09646565385585537,0.19673773357145774,0.09382170655763986,,
0.21604894455164045,0.0354577552,0.21548441546677372,0.0340921648,,

